Cyber-Risks in Paper Voting

Paper ballot voting with its fully-reviewable paper-trail is usually considered as more secure than their e-voting counterparts, given the large number of recent incidents. In this work, we explore the security of paper voting and show that paper voting, as it is implemented today, is surprisingly vulnerable to cyber-attacks. In particular, the aggregation methods of preliminary voting results of various countries rely on insecure communication channels like telephone, fax or non-secure e-mail. Furthermore, regulations typically do not mandate the use of secure channels for the transmission of preliminary results. We illustrate that preliminary results, despite their temporary nature, may have a severe impact on real-world decisions during the 3 to 30 days window until the final results are declared. An attacker exploiting this discrepancy can, e.g., benefit from stock market manipulation or call into question the legitimacy of the elections. This work investigates the cyber-risks in paper voting in a systematic manner by reviewing procedures in several countries (Estonia, France, Germany, the United Kingdom, and the United States of America) and through a comprehensive case-study of Switzerland. We examine the transmission systems currently in use through inquires from election officials. Moreover, we illustrate the feasibility of attacks by analyzing the frequent historical discrepancies between preliminary and final results. Considering our results and recent reports about easily modifiable preliminary results in Germany and the Netherlands, we conjecture similar weaknesses in other countries as well.

==> data/Brexit_23_06_2016/plot_data.csv <==
time,ask price
2016-06-23 00:00:33.262479872,1.4791844
2016-06-23 00:02:23.902510080,1.4794100000000001
2016-06-23 00:04:13.364089856,1.4794153
2016-06-23 00:06:24.599950080,1.4797645
2016-06-23 00:07:55.641280000,1.4801371999999997
2016-06-23 00:10:12.544849920,1.4801047
2016-06-23 00:12:36.268660224,1.4803253
2016-06-23 00:16:09.691469824,1.4800182000000002
2016-06-23 00:18:55.351779840,1.4796941000000001
2016-06-23 00:20:52.190249984,1.4795189999999996
2016-06-23 00:23:13.036010240,1.4796281
2016-06-23 00:26:01.832499968,1.4793363
2016-06-23 00:29:42.159920128,1.4792519000000002
2016-06-23 00:32:49.739980032,1.4791091999999997
2016-06-23 00:34:43.708900096,1.4798061000000005
2016-06-23 00:37:12.635790080,1.4802552999999998
2016-06-23 00:39:14.905910272,1.4802124
2016-06-23 00:41:03.326960128,1.4800837000000002
2016-06-23 00:44:07.986080000,1.4803838000000002
2016-06-23 00:48:21.919559936,1.4807677000000001
2016-06-23 00:50:38.544290048,1.4808686
2016-06-23 00:52:47.147420160,1.4813039999999995
2016-06-23 00:55:40.749170176,1.4810353000000007
2016-06-23 00:58:10.774779904,1.4814469
2016-06-23 01:01:08.032770048,1.4813683999999998
2016-06-23 01:04:24.412400128,1.4813991000000004
2016-06-23 01:07:41.822090240,1.4812904999999998
2016-06-23 01:10:47.560469760,1.4812039000000004
2016-06-23 01:13:13.960320000,1.4814857999999995
2016-06-23 01:14:52.852649984,1.4817538
2016-06-23 01:16:01.345800192,1.4821463999999998
2016-06-23 01:17:59.623449856,1.4822286
2016-06-23 01:19:35.939539968,1.4821142000000003
2016-06-23 01:20:51.657260032,1.4817351999999997
2016-06-23 01:22:08.860440064,1.4816073999999997
2016-06-23 01:23:37.489649920,1.4814734999999997
2016-06-23 01:25:23.298070016,1.4817536000000004
2016-06-23 01:26:49.231229952,1.4818305999999999
2016-06-23 01:28:16.335340032,1.4817759000000004
2016-06-23 01:29:16.005270016,1.4818723
2016-06-23 01:30:22.587450112,1.481902
2016-06-23 01:31:22.241820160,1.4818994000000003
2016-06-23 01:32:41.254970112,1.4818437000000002
2016-06-23 01:33:11.342499840,1.4818348999999997
2016-06-23 01:33:49.682800128,1.4818615000000002
2016-06-23 01:34:38.076620032,1.4817433999999998
2016-06-23 01:35:53.191609856,1.4815937000000003
2016-06-23 01:36:53.689839872,1.4814270000000003
2016-06-23 01:38:18.917990144,1.4814675
2016-06-23 01:39:53.300829952,1.4817144000000004
2016-06-23 01:41:18.281689856,1.4820783000000004
2016-06-23 01:43:13.353680128,1.4822031000000004
2016-06-23 01:45:18.484290048,1.4824773999999996
2016-06-23 01:46:21.040840192,1.4829503
2016-06-23 01:47:14.463529984,1.4829114999999995
2016-06-23 01:48:11.394759936,1.4827191000000002
2016-06-23 01:49:35.636770048,1.4826145
2016-06-23 01:50:47.496549888,1.4824386999999997
2016-06-23 01:51:59.259719936,1.4822988999999998
2016-06-23 01:53:05.886749952,1.4824384999999998
2016-06-23 01:54:02.650750208,1.4823614999999999
2016-06-23 01:55:23.554009856,1.4824020000000002
2016-06-23 01:56:16.676750080,1.4821884
2016-06-23 01:57:20.092969984,1.4818858999999998
2016-06-23 01:58:53.250889984,1.4816695000000002
2016-06-23 02:00:04.994830080,1.4813132000000002
2016-06-23 02:00:46.305190144,1.4814486
2016-06-23 02:01:32.128069888,1.4813784
2016-06-23 02:03:03.835529984,1.4813397000000004
2016-06-23 02:04:26.151790080,1.4813049000000007
2016-06-23 02:05:09.923709952,1.4814061999999995
2016-06-23 02:05:58.713139968,1.4813252000000003
2016-06-23 02:07:07.793090048,1.4812675000000002
2016-06-23 02:10:01.548369920,1.4812564000000006
2016-06-23 02:11:59.558929920,1.4812374
2016-06-23 02:13:48.417869824,1.4812368000000005
2016-06-23 02:15:57.696620032,1.4813465000000006
2016-06-23 02:18:55.592990208,1.4814406000000004
2016-06-23 02:20:30.570949888,1.4815885000000002
2016-06-23 02:21:52.532989952,1.4815717999999998
2016-06-23 02:23:11.236829952,1.4815981000000005
2016-06-23 02:24:32.961409792,1.4815592999999998
2016-06-23 02:26:04.037090048,1.4812669999999997
2016-06-23 02:27:48.594670080,1.480971
2016-06-23 02:29:02.291889920,1.4804954000000001
2016-06-23 02:30:14.538870016,1.4802853999999996
2016-06-23 02:32:16.576609792,1.4801576999999997
2016-06-23 02:34:50.202599936,1.4801581
2016-06-23 02:36:16.990280192,1.4800316
2016-06-23 02:37:21.022150144,1.4799674999999997
2016-06-23 02:38:45.706969856,1.4795916
2016-06-23 02:41:00.047680000,1.4794232999999999
2016-06-23 02:42:44.840869888,1.4792789000000002
2016-06-23 02:44:11.150220288,1.4794305999999997
2016-06-23 02:46:08.797339904,1.4799307
2016-06-23 02:47:31.398040064,1.4799406
2016-06-23 02:49:28.787190016,1.4800409
2016-06-23 02:51:20.513209856,1.4799737
2016-06-23 02:52:54.480740096,1.4799067
2016-06-23 02:55:24.116739840,1.4798304
2016-06-23 02:56:35.241050112,1.4799576000000005
2016-06-23 02:58:07.594579968,1.4799598999999999
2016-06-23 02:59:46.698190080,1.4799780999999996
2016-06-23 03:03:01.592019968,1.4799529999999996
2016-06-23 03:07:09.134099968,1.4799982
2016-06-23 03:10:21.003999744,1.4800152
2016-06-23 03:13:12.940320256,1.4797536999999994
2016-06-23 03:15:04.734220032,1.4796606000000003
2016-06-23 03:16:47.988389888,1.4796581999999998
2016-06-23 03:20:07.613009664,1.479721
2016-06-23 03:21:52.013040128,1.4799159
2016-06-23 03:23:16.601280000,1.4798251000000004
2016-06-23 03:25:27.278019840,1.4797927
2016-06-23 03:27:57.545640192,1.4798437000000002
2016-06-23 03:30:57.852079872,1.4796696999999996
2016-06-23 03:33:41.659820032,1.4798523000000001
2016-06-23 03:34:58.957779968,1.4797945000000001
2016-06-23 03:37:12.729570048,1.4798490000000004
2016-06-23 03:39:39.815859968,1.4800641
2016-06-23 03:41:20.018220032,1.4800655000000003
2016-06-23 03:43:14.291610112,1.4800623000000002
2016-06-23 03:44:37.167279872,1.4800651000000002
2016-06-23 03:45:40.879090176,1.4800651000000002
2016-06-23 03:46:49.330009856,1.4800626999999997
2016-06-23 03:48:54.123399936,1.4800168999999999
2016-06-23 03:50:55.477990144,1.4800072
2016-06-23 03:52:43.649690112,1.4800151999999998
2016-06-23 03:56:01.937530112,1.4799861
2016-06-23 03:58:25.501820160,1.4799896
2016-06-23 04:00:06.354950144,1.4799658999999996
2016-06-23 04:02:52.055280128,1.4799535000000004
2016-06-23 04:04:41.751970048,1.4798293999999999
2016-06-23 04:07:25.692660224,1.4797925
2016-06-23 04:10:10.569969920,1.4797779000000002
2016-06-23 04:12:31.925389824,1.4798167
2016-06-23 04:14:57.712289792,1.4799941000000003
2016-06-23 04:18:30.623000064,1.4800049000000004
2016-06-23 04:21:36.756420096,1.4797431
2016-06-23 04:23:29.173159680,1.4795746999999995
2016-06-23 04:26:37.404929792,1.4796698000000001
2016-06-23 04:30:56.996419840,1.4798771
2016-06-23 04:34:27.237770240,1.4797782999999998
2016-06-23 04:37:15.275709696,1.4795972999999998
2016-06-23 04:40:20.603600128,1.4794414999999999
2016-06-23 04:43:29.271429888,1.4794810999999997
2016-06-23 04:47:42.611960064,1.4796549999999997
2016-06-23 04:54:23.013959936,1.4794960000000006
2016-06-23 04:58:28.979360000,1.4795374000000001
2016-06-23 05:00:26.075529984,1.4795144999999994
2016-06-23 05:03:16.658899968,1.4796280000000002
2016-06-23 05:06:30.785590016,1.4797081000000003
2016-06-23 05:10:05.387879936,1.4798505999999996
2016-06-23 05:12:22.439450112,1.4799097
2016-06-23 05:15:13.209920000,1.4799742999999999
2016-06-23 05:17:58.651480064,1.4800361999999998
2016-06-23 05:20:48.196859904,1.4800216
2016-06-23 05:22:42.608920064,1.4800387000000006
2016-06-23 05:26:23.012659968,1.4800533999999999
2016-06-23 05:30:27.741490176,1.4800905999999996
2016-06-23 05:34:09.087549952,1.4801601
2016-06-23 05:36:03.867420160,1.4806431000000004
2016-06-23 05:37:14.119049984,1.4804199
2016-06-23 05:38:36.401829888,1.4802680999999998
2016-06-23 05:41:38.684429824,1.480252
2016-06-23 05:43:44.308560128,1.4801025999999995
2016-06-23 05:44:50.970319872,1.4799894999999998
2016-06-23 05:46:28.225639936,1.4800116999999997
2016-06-23 05:47:47.246390016,1.4799966999999998
2016-06-23 05:49:16.279709952,1.4798271000000005
2016-06-23 05:51:53.838569984,1.4798008000000005
2016-06-23 05:53:59.058850048,1.4799045000000002
2016-06-23 05:54:47.530320128,1.4797769000000005
2016-06-23 05:55:43.116489984,1.4797911
2016-06-23 05:56:49.284200192,1.4798322000000002
2016-06-23 05:57:53.628320000,1.4799778999999997
2016-06-23 05:58:57.619340032,1.4800709
2016-06-23 05:59:48.528600064,1.4799127000000005
2016-06-23 06:00:50.900240128,1.4798367000000001
2016-06-23 06:02:24.044179712,1.4798317000000003
2016-06-23 06:03:47.384509952,1.4797577000000002
2016-06-23 06:05:21.583990272,1.4797451999999998
2016-06-23 06:06:48.524780032,1.4797082999999998
2016-06-23 06:07:42.903389952,1.4790953000000002
2016-06-23 06:08:20.380470016,1.4784262999999995
2016-06-23 06:09:00.982429952,1.4781619000000001
2016-06-23 06:09:40.849469952,1.4779449999999996
2016-06-23 06:10:05.432950016,1.4767941999999996
2016-06-23 06:10:19.545029888,1.475074
2016-06-23 06:10:34.348569856,1.4748213000000003
2016-06-23 06:10:49.129210112,1.4746958999999997
2016-06-23 06:11:05.599559936,1.4747672
2016-06-23 06:11:18.906470144,1.4750901
2016-06-23 06:11:31.505050368,1.4754354
2016-06-23 06:11:43.210980096,1.4760115999999999
2016-06-23 06:11:55.651030016,1.4765533
2016-06-23 06:12:08.907589888,1.4766595999999999
2016-06-23 06:12:25.810959872,1.4766265
2016-06-23 06:12:42.092960256,1.4766404999999998
2016-06-23 06:12:59.755869696,1.4766997000000002
2016-06-23 06:13:16.858170112,1.4767902999999998
2016-06-23 06:13:36.342379776,1.4768040000000004
2016-06-23 06:14:05.793890048,1.4769155
2016-06-23 06:14:34.096999936,1.4770237
2016-06-23 06:15:28.983769856,1.4769431999999998
2016-06-23 06:16:13.076809984,1.4774953000000004
2016-06-23 06:16:58.365930240,1.4776568000000003
2016-06-23 06:17:53.528019968,1.476713
2016-06-23 06:18:39.638280192,1.4768715000000001
2016-06-23 06:19:37.986789888,1.4767660000000005
2016-06-23 06:20:56.835300096,1.4764758999999998
2016-06-23 06:22:18.319209984,1.4770465000000004
2016-06-23 06:23:12.268440064,1.4769113999999999
2016-06-23 06:24:00.094969856,1.4771918
2016-06-23 06:24:49.737730048,1.4764849999999998
2016-06-23 06:25:54.421969920,1.4761558000000001
2016-06-23 06:26:35.762770176,1.4757400999999999
2016-06-23 06:27:16.044469760,1.4757537999999997
2016-06-23 06:28:21.772339968,1.4759667
2016-06-23 06:29:34.301929984,1.4763012
2016-06-23 06:30:23.378480128,1.476009
2016-06-23 06:31:08.532739840,1.4764109000000003
2016-06-23 06:32:28.008100096,1.4764951000000002
2016-06-23 06:33:56.447799808,1.4763343999999998
2016-06-23 06:35:19.517280000,1.4760499000000002
2016-06-23 06:36:34.730919936,1.4760428999999993
2016-06-23 06:38:13.827010048,1.4760963
2016-06-23 06:39:14.066579712,1.4761396999999996
2016-06-23 06:40:31.184169984,1.4758172000000003
2016-06-23 06:42:02.890120192,1.4758174
2016-06-23 06:43:30.174470144,1.4753071000000002
2016-06-23 06:44:38.666160128,1.4748885999999999
2016-06-23 06:46:09.313890048,1.4749583999999996
2016-06-23 06:47:10.025730048,1.4744058999999998
2016-06-23 06:48:07.082390016,1.4743196
2016-06-23 06:48:50.619650048,1.4737055000000001
2016-06-23 06:49:36.149690112,1.4733307000000002
2016-06-23 06:50:34.152650240,1.4734727000000003
2016-06-23 06:51:33.586480128,1.4741367999999997
2016-06-23 06:52:18.297570048,1.4743159000000006
2016-06-23 06:52:59.974910208,1.4745601
2016-06-23 06:54:01.174560000,1.4741129000000002
2016-06-23 06:55:11.088990208,1.4740805999999997
2016-06-23 06:56:02.265860096,1.4741954
2016-06-23 06:57:04.871560192,1.4738381999999999
2016-06-23 06:58:10.859539968,1.4744154000000003
2016-06-23 06:58:58.776269824,1.4748687999999999
2016-06-23 06:59:40.496179968,1.4752132999999998
2016-06-23 07:00:07.212100096,1.4751063000000004
2016-06-23 07:00:32.540459776,1.4752589000000003
2016-06-23 07:01:01.114669824,1.4753002000000002
2016-06-23 07:01:52.366589952,1.4754800000000001
2016-06-23 07:02:51.813860096,1.4753635999999997
2016-06-23 07:04:00.432890112,1.4750381
2016-06-23 07:04:50.398219776,1.4751751999999998
2016-06-23 07:05:52.140809984,1.4756081000000003
2016-06-23 07:06:33.923869696,1.4756257
2016-06-23 07:07:08.803120128,1.4757415000000003
2016-06-23 07:07:50.814360064,1.4760668000000003
2016-06-23 07:08:35.680979968,1.4762117000000003
2016-06-23 07:09:29.898459904,1.4759625
2016-06-23 07:10:18.901609984,1.4759275
2016-06-23 07:10:54.214310144,1.476086
2016-06-23 07:11:29.343599872,1.475574
2016-06-23 07:11:57.344679936,1.4757146000000003
2016-06-23 07:12:32.597199872,1.4757684000000004
2016-06-23 07:13:12.334450176,1.4758788000000005
2016-06-23 07:13:52.765010176,1.4764361
2016-06-23 07:14:28.110210048,1.4763947000000002
2016-06-23 07:14:59.868429824,1.4764459000000003
2016-06-23 07:15:40.048189952,1.4765627000000001
2016-06-23 07:16:24.949720064,1.4766424999999996
2016-06-23 07:17:12.975369984,1.4768445
2016-06-23 07:17:51.554979840,1.4771869999999998
2016-06-23 07:18:19.718249984,1.4773329999999996
2016-06-23 07:18:51.692630016,1.4771338
2016-06-23 07:19:29.342789888,1.4772859
2016-06-23 07:20:20.239859968,1.4771746999999997
2016-06-23 07:21:03.897390080,1.4776893000000004
2016-06-23 07:21:43.258720000,1.4781200999999995
2016-06-23 07:22:26.537639680,1.4785345
2016-06-23 07:23:07.467629568,1.4790799000000001
2016-06-23 07:23:43.958700032,1.4785060999999993
2016-06-23 07:24:21.251120128,1.4781711999999998
2016-06-23 07:24:56.776940288,1.4782213999999996
2016-06-23 07:25:43.851159808,1.4781125000000004
2016-06-23 07:26:36.423580160,1.4782350999999998
2016-06-23 07:27:19.130070016,1.4777060000000006
2016-06-23 07:28:19.412740096,1.4777412999999995
2016-06-23 07:29:15.385240064,1.4776851
2016-06-23 07:29:59.409680128,1.4773796000000001
2016-06-23 07:30:29.589529856,1.4772389999999995
2016-06-23 07:31:20.002579968,1.4770968000000002
2016-06-23 07:32:06.625349888,1.4768757999999993
2016-06-23 07:32:54.096019968,1.4767265000000003
2016-06-23 07:33:31.197080064,1.4763935999999998
2016-06-23 07:34:12.591950080,1.4763457000000002
2016-06-23 07:34:51.263819776,1.4763770999999999
2016-06-23 07:35:31.240480000,1.4761074000000003
2016-06-23 07:36:24.842269952,1.4758974
2016-06-23 07:37:14.315729920,1.475498
2016-06-23 07:37:49.940800000,1.4748128
2016-06-23 07:38:34.800890112,1.4752768
2016-06-23 07:39:08.965080064,1.4755536999999996
2016-06-23 07:39:49.851110144,1.4754071
2016-06-23 07:40:47.431490048,1.4754110000000003
2016-06-23 07:41:29.654549760,1.4755927000000002
2016-06-23 07:41:54.872250112,1.4759369999999998
2016-06-23 07:42:31.297629696,1.4759426
2016-06-23 07:43:56.924670208,1.4759479
2016-06-23 07:44:56.514850048,1.4761731
2016-06-23 07:45:28.218089728,1.4765925000000002
2016-06-23 07:46:07.646729984,1.4764601
2016-06-23 07:46:38.540879872,1.475773
2016-06-23 07:47:38.618080256,1.4759424
2016-06-23 07:48:29.381420032,1.4757446999999997
2016-06-23 07:49:16.863609856,1.4759853
2016-06-23 07:50:10.302110208,1.4757308
2016-06-23 07:51:13.555620096,1.4754846000000001
2016-06-23 07:52:30.465080064,1.4757568000000003
2016-06-23 07:53:40.807969792,1.4752305
2016-06-23 07:55:03.754390016,1.4752641
2016-06-23 07:55:52.099159808,1.4756886
2016-06-23 07:56:55.575879936,1.4757308999999998
2016-06-23 07:57:57.163100160,1.4753650000000005
2016-06-23 07:59:01.953270016,1.4748815000000002
2016-06-23 07:59:42.999160064,1.4746749
2016-06-23 08:00:22.574020096,1.4752275
2016-06-23 08:00:57.997920256,1.4757078000000001
2016-06-23 08:01:37.032450048,1.4760645999999997
2016-06-23 08:02:09.708160000,1.4762766999999997
2016-06-23 08:02:47.687119872,1.4763617999999996
2016-06-23 08:03:42.203660032,1.4765364999999997
2016-06-23 08:04:28.286129920,1.4769173999999998
2016-06-23 08:05:11.384230144,1.4772677
2016-06-23 08:05:39.866250240,1.477498
2016-06-23 08:06:16.386899968,1.47748
2016-06-23 08:06:59.276740096,1.4773668999999998
2016-06-23 08:07:40.121240064,1.4772313
2016-06-23 08:08:20.890860032,1.4769976
2016-06-23 08:09:02.726429952,1.4773073999999997
2016-06-23 08:09:47.181769984,1.4773434999999997
2016-06-23 08:10:23.402750208,1.4775131000000001
2016-06-23 08:11:04.929380096,1.4775187000000003
2016-06-23 08:11:38.894919680,1.4774845
2016-06-23 08:12:07.255419904,1.4773455000000002
2016-06-23 08:12:45.890370048,1.4776236
2016-06-23 08:13:12.726020096,1.4779694999999997
2016-06-23 08:13:51.088750080,1.4778443999999995
2016-06-23 08:14:49.734380288,1.477933
2016-06-23 08:15:50.139440128,1.4777350000000005
2016-06-23 08:16:40.810949888,1.4776760000000002
2016-06-23 08:17:07.684549632,1.4783389999999996
2016-06-23 08:17:41.552709888,1.4781143
2016-06-23 08:18:17.481590272,1.4778115999999997
2016-06-23 08:18:44.009660160,1.4778664999999997
2016-06-23 08:19:07.020829696,1.4773126000000003
2016-06-23 08:19:51.248179712,1.4772862000000004
2016-06-23 08:20:35.537100032,1.4771089999999996
2016-06-23 08:21:19.613169920,1.4768762000000002
2016-06-23 08:22:02.197769984,1.4767989999999998
2016-06-23 08:22:50.352760064,1.4769284999999999
2016-06-23 08:23:25.594980096,1.4764514
2016-06-23 08:23:56.236180224,1.47614
2016-06-23 08:24:21.300610304,1.4762937999999999
2016-06-23 08:24:47.150050048,1.4764402
2016-06-23 08:25:11.470180096,1.4763201000000001
2016-06-23 08:25:39.707990016,1.4768455
2016-06-23 08:26:06.709570048,1.4771043000000004
2016-06-23 08:26:51.390869760,1.4773043000000001
2016-06-23 08:27:39.453760256,1.4778141000000002
2016-06-23 08:28:19.435249920,1.4778062999999997
2016-06-23 08:28:52.455510016,1.4776373999999999
2016-06-23 08:29:49.594469888,1.4777233000000003
2016-06-23 08:30:46.239489792,1.4778352999999997
2016-06-23 08:31:30.482880000,1.4777296999999998
2016-06-23 08:32:20.853409792,1.4777916999999996
2016-06-23 08:33:06.847770112,1.4779124000000001
2016-06-23 08:34:14.483709952,1.4781495999999996
2016-06-23 08:35:07.814720000,1.4785076000000001
2016-06-23 08:36:02.989839872,1.4783553999999999
2016-06-23 08:37:03.677639936,1.4778598999999997
2016-06-23 08:38:15.897120000,1.4779166999999998
2016-06-23 08:39:21.409229824,1.4780092999999999
2016-06-23 08:40:37.600420096,1.4777925999999997
2016-06-23 08:41:42.765570048,1.4774369
2016-06-23 08:42:53.149409792,1.4771566000000005
2016-06-23 08:44:13.683090176,1.4768384000000003
2016-06-23 08:45:43.511689984,1.4768896999999999
2016-06-23 08:47:26.968659712,1.4772688
2016-06-23 08:48:37.785220096,1.4776507
2016-06-23 08:49:41.588210176,1.4776073999999997
2016-06-23 08:50:38.489200128,1.4781030000000002
2016-06-23 08:51:17.459870208,1.4786782
2016-06-23 08:51:50.862749696,1.4791496000000004
2016-06-23 08:52:19.987630080,1.4795256
2016-06-23 08:53:02.066969856,1.4798734999999996
2016-06-23 08:53:30.552560128,1.4797397
2016-06-23 08:54:01.273839872,1.4798437999999996
2016-06-23 08:54:47.833149952,1.4798859999999998
2016-06-23 08:55:28.054919936,1.4795918000000003
2016-06-23 08:55:57.671920128,1.4792355000000004
2016-06-23 08:56:34.296569856,1.4790074000000002
2016-06-23 08:57:10.730020096,1.4785824000000003
2016-06-23 08:58:01.361750016,1.4784607
2016-06-23 08:58:52.138009856,1.4786374000000007
2016-06-23 08:59:27.306659840,1.4787648000000002
2016-06-23 08:59:58.003249920,1.4783922999999999
2016-06-23 09:00:30.338870016,1.4784497
2016-06-23 09:01:27.438870016,1.4784569999999997
2016-06-23 09:02:17.325830144,1.4787711000000001
2016-06-23 09:03:06.688440064,1.4788254999999995
2016-06-23 09:03:59.920819968,1.4792602000000001
2016-06-23 09:04:45.027900416,1.4799465999999994
2016-06-23 09:05:31.164130048,1.4797004000000005
2016-06-23 09:06:33.329639936,1.4799079
2016-06-23 09:07:17.768300032,1.4803036
2016-06-23 09:07:41.219560192,1.4810199999999998
2016-06-23 09:08:17.759320064,1.4810501999999999
2016-06-23 09:08:56.736359936,1.4807282999999998
2016-06-23 09:09:29.654310144,1.4801159000000004
2016-06-23 09:10:23.766769920,1.4802614
2016-06-23 09:10:56.526609920,1.4809215999999998
2016-06-23 09:11:32.058370048,1.4810369
2016-06-23 09:12:10.962649856,1.4811266000000003
2016-06-23 09:12:47.931059968,1.4813971000000001
2016-06-23 09:13:20.956550144,1.4815357
2016-06-23 09:13:49.412679936,1.4821107
2016-06-23 09:14:26.160800256,1.4823128000000003
2016-06-23 09:15:18.950499840,1.4822069999999998
2016-06-23 09:15:56.912399872,1.4823177999999997
2016-06-23 09:16:33.423859712,1.4823444999999995
2016-06-23 09:17:02.723950080,1.4826923000000003
2016-06-23 09:17:33.380070144,1.4828668999999997
2016-06-23 09:18:07.060830208,1.4837873000000001
2016-06-23 09:18:38.858930176,1.4842416999999997
2016-06-23 09:19:10.650109952,1.4847806999999997
2016-06-23 09:19:42.299629824,1.4850086999999998
2016-06-23 09:20:02.422499840,1.4864996
2016-06-23 09:20:15.794319872,1.4871822000000001
2016-06-23 09:20:32.398540032,1.4872796
2016-06-23 09:20:49.227119872,1.4880027
2016-06-23 09:21:11.060930048,1.4880528000000002
2016-06-23 09:21:30.180620032,1.4878224000000002
2016-06-23 09:21:45.450409984,1.4879514
2016-06-23 09:22:00.620010240,1.4882809999999995
2016-06-23 09:22:15.309569792,1.4877717000000004
2016-06-23 09:22:31.461850112,1.4873338000000005
2016-06-23 09:22:49.087539968,1.4874250000000007
2016-06-23 09:23:15.577819904,1.4872558999999999
2016-06-23 09:23:37.956240128,1.4870180000000002
2016-06-23 09:24:09.919890176,1.4866499000000002
2016-06-23 09:24:31.919699968,1.4862812999999997
2016-06-23 09:24:50.644489984,1.4859406999999998
2016-06-23 09:25:12.099409920,1.4863227
2016-06-23 09:25:38.925400064,1.4860002999999997
2016-06-23 09:26:09.389920000,1.4862723999999998
2016-06-23 09:26:38.317480192,1.4858528000000002
2016-06-23 09:27:10.963220224,1.4861511000000005
2016-06-23 09:27:36.148950016,1.486817
2016-06-23 09:28:04.378620160,1.4873769999999995
2016-06-23 09:28:31.818940160,1.4877037
2016-06-23 09:28:59.980539904,1.4875736000000004
2016-06-23 09:29:30.431589888,1.4879596999999998
2016-06-23 09:30:00.299629824,1.4881943999999998
2016-06-23 09:30:26.555130112,1.4877534999999997
2016-06-23 09:30:56.172910080,1.4875341
2016-06-23 09:31:25.617370112,1.4873459000000002
2016-06-23 09:31:55.255539968,1.4863708999999994
2016-06-23 09:32:21.438949888,1.4858164999999999
2016-06-23 09:32:56.413669888,1.4860028999999997
2016-06-23 09:33:31.864760064,1.4860761000000002
2016-06-23 09:34:17.548499968,1.4859592000000001
2016-06-23 09:34:49.381039872,1.4843671000000003
2016-06-23 09:35:08.516849920,1.4835861
2016-06-23 09:35:30.924230144,1.4839856999999999
2016-06-23 09:35:59.483780096,1.4834261
2016-06-23 09:36:23.296640000,1.4835835000000004
2016-06-23 09:36:41.584019968,1.4835063000000002
2016-06-23 09:36:59.748869888,1.4828266
2016-06-23 09:37:21.228049920,1.4822529
2016-06-23 09:37:47.459670016,1.4826190000000004
2016-06-23 09:38:11.256130048,1.4835371999999998
2016-06-23 09:38:34.799360256,1.483302
2016-06-23 09:39:04.068019968,1.4837232
2016-06-23 09:39:36.002060032,1.4841237999999999
2016-06-23 09:40:02.445969920,1.4848122000000004
2016-06-23 09:40:24.047289856,1.4852002999999998
2016-06-23 09:40:51.364499968,1.4852624
2016-06-23 09:41:25.764699648,1.4853456000000003
2016-06-23 09:42:18.363740160,1.4849516
2016-06-23 09:43:01.691820032,1.4845621
2016-06-23 09:43:24.969309952,1.4840343999999996
2016-06-23 09:43:50.523450112,1.4841026999999998
2016-06-23 09:44:12.900229888,1.4838489
2016-06-23 09:44:39.581459968,1.4840337999999997
2016-06-23 09:45:24.625440000,1.4842682999999997
2016-06-23 09:46:04.535309824,1.4837555000000002
2016-06-23 09:46:40.788460288,1.4841771999999998
2016-06-23 09:47:22.288669696,1.4838945000000001
2016-06-23 09:48:15.875590144,1.4836929000000003
2016-06-23 09:48:52.029809920,1.4833048
2016-06-23 09:49:24.837809920,1.4832840999999999
2016-06-23 09:50:10.150229760,1.4836582
2016-06-23 09:50:58.734240000,1.4841567999999998
2016-06-23 09:51:40.247780096,1.4844296
2016-06-23 09:52:09.354660096,1.484093
2016-06-23 09:52:46.312039936,1.4842532
2016-06-23 09:53:18.213489664,1.4842439
2016-06-23 09:53:58.448350208,1.4841672999999995
2016-06-23 09:54:47.249099776,1.4838957
2016-06-23 09:55:28.267670016,1.4833164000000003
2016-06-23 09:56:17.904940032,1.4834664999999998
2016-06-23 09:57:06.637570048,1.4838166000000002
2016-06-23 09:57:49.486080000,1.4845465999999998
2016-06-23 09:58:24.329710080,1.4850797000000002
2016-06-23 09:58:54.824999936,1.4851869000000004
2016-06-23 09:59:22.642080000,1.4850608999999997
2016-06-23 09:59:52.512250112,1.4849568
2016-06-23 10:00:26.181479936,1.4847803999999996
2016-06-23 10:00:59.394619904,1.4852034000000003
2016-06-23 10:01:23.427090176,1.4855009
2016-06-23 10:01:50.244410112,1.4857557999999995
2016-06-23 10:02:13.211589888,1.4859426999999996
2016-06-23 10:02:30.408060160,1.4860683999999995
2016-06-23 10:02:45.731780096,1.4861341
2016-06-23 10:03:03.264190208,1.4868523999999996
2016-06-23 10:03:18.893680128,1.4880216000000004
2016-06-23 10:03:35.276470016,1.4886703
2016-06-23 10:03:49.251630080,1.4885542999999999
2016-06-23 10:04:09.772440064,1.4884004
2016-06-23 10:04:32.049080064,1.4879655999999997
2016-06-23 10:04:56.787730176,1.4874913
2016-06-23 10:05:27.101370112,1.4875206999999997
2016-06-23 10:05:44.360189952,1.4872945999999998
2016-06-23 10:05:58.821749760,1.4869427000000002
2016-06-23 10:06:25.920320256,1.487114
2016-06-23 10:06:56.013419776,1.4867065999999998
2016-06-23 10:07:26.789439744,1.4873624
2016-06-23 10:07:57.839980032,1.487351
2016-06-23 10:08:27.704760320,1.4871264
2016-06-23 10:09:05.805070080,1.4873660000000002
2016-06-23 10:09:50.658779648,1.4879576
2016-06-23 10:10:31.290470144,1.4878092000000003
2016-06-23 10:11:15.565920000,1.4876531999999998
2016-06-23 10:11:57.598980096,1.4877681999999999
2016-06-23 10:12:39.822749952,1.4881193000000001
2016-06-23 10:13:18.422650112,1.4880989
2016-06-23 10:14:10.249939968,1.4881549000000005
2016-06-23 10:14:56.175129600,1.4877804000000003
2016-06-23 10:15:52.332250112,1.4879647
2016-06-23 10:16:36.709129984,1.4884629000000005
2016-06-23 10:16:54.905450240,1.4890858
2016-06-23 10:17:12.297720064,1.4892427000000001
2016-06-23 10:17:39.886530048,1.4889116999999998
2016-06-23 10:18:21.739569920,1.4893669999999997
2016-06-23 10:18:45.938919936,1.4902547999999998
2016-06-23 10:19:04.291180288,1.4909519000000002
2016-06-23 10:19:20.918449920,1.4923202000000004
2016-06-23 10:19:35.416349952,1.4929540000000003
2016-06-23 10:19:49.148230400,1.4921109000000001
2016-06-23 10:20:04.598969856,1.4922018999999997
2016-06-23 10:20:25.430359808,1.4918762
2016-06-23 10:20:44.926529792,1.4914014999999998
2016-06-23 10:21:02.964280064,1.4909694999999998
2016-06-23 10:21:31.851170048,1.4910129
2016-06-23 10:22:01.120940032,1.4905902
2016-06-23 10:22:29.017999616,1.490722
2016-06-23 10:23:04.912229888,1.4911876999999996
2016-06-23 10:23:30.648879872,1.4918802000000002
2016-06-23 10:23:58.271970304,1.4914755
2016-06-23 10:24:27.003470080,1.4919709
2016-06-23 10:24:57.366469888,1.4926881000000003
2016-06-23 10:25:31.019550208,1.4924017
2016-06-23 10:26:05.054050048,1.4922205000000002
2016-06-23 10:26:35.672709888,1.4923673999999998
2016-06-23 10:27:13.066660096,1.4925382000000005
2016-06-23 10:28:01.071490048,1.4924642999999997
2016-06-23 10:28:36.828480000,1.4924561
2016-06-23 10:29:04.873649920,1.4913104000000004
2016-06-23 10:29:30.181800192,1.4913766000000004
2016-06-23 10:30:06.996839936,1.4919665
2016-06-23 10:30:35.883949824,1.4927760999999995
2016-06-23 10:30:57.240939776,1.4939366
2016-06-23 10:31:14.888430336,1.4939399000000002
2016-06-23 10:31:35.555360256,1.4939187
2016-06-23 10:31:56.527820032,1.4937946999999994
2016-06-23 10:32:18.339670016,1.4937227999999998
2016-06-23 10:32:52.024350208,1.493474
2016-06-23 10:33:27.176979968,1.4937278999999999
2016-06-23 10:34:00.736980224,1.4938878000000002
2016-06-23 10:34:40.929890048,1.4936645
2016-06-23 10:35:17.116390144,1.4941459999999998
2016-06-23 10:35:48.134760192,1.4943218999999999
2016-06-23 10:36:27.376540160,1.4943274000000002
2016-06-23 10:36:55.317800192,1.4944302999999999
2016-06-23 10:37:18.845969920,1.4946223
2016-06-23 10:37:40.650160128,1.4941538999999995
2016-06-23 10:38:12.327510272,1.4940271
2016-06-23 10:38:47.935160064,1.4939726
2016-06-23 10:39:24.339249920,1.4937132
2016-06-23 10:39:56.715699968,1.4931889
2016-06-23 10:40:22.158309888,1.4925224000000004
2016-06-23 10:40:54.921600000,1.4922533999999998
2016-06-23 10:41:26.090810112,1.4920960000000003
2016-06-23 10:41:57.574349824,1.4920228
2016-06-23 10:42:42.280580096,1.4919833999999996
2016-06-23 10:43:16.327549952,1.4914544
2016-06-23 10:43:41.169170176,1.4915558999999998
2016-06-23 10:44:09.435769856,1.4919808999999997
2016-06-23 10:44:32.769999872,1.4925187
2016-06-23 10:44:57.448750080,1.4924982000000002
2016-06-23 10:45:23.616790272,1.4920909999999998
2016-06-23 10:45:54.361530112,1.4919945000000001
2016-06-23 10:46:29.069200128,1.4915043000000003
2016-06-23 10:46:56.815049984,1.4909396000000004
2016-06-23 10:47:22.718719744,1.4908499999999998
2016-06-23 10:47:50.193910016,1.4902552000000002
2016-06-23 10:48:18.659260160,1.4908154999999996
2016-06-23 10:48:48.988109824,1.4908932
2016-06-23 10:49:30.698240000,1.4909279999999998
2016-06-23 10:50:09.144580096,1.4913760999999999
2016-06-23 10:50:45.383699968,1.4917605000000003
2016-06-23 10:51:17.269470208,1.4909907000000002
2016-06-23 10:51:55.612259840,1.4910745000000003
2016-06-23 10:52:24.908659968,1.4908734000000001
2016-06-23 10:53:02.236520192,1.4905870999999997
2016-06-23 10:53:40.066469888,1.4901335
2016-06-23 10:54:21.871589888,1.4899954
2016-06-23 10:54:54.174419968,1.4894435000000001
2016-06-23 10:55:15.421209856,1.4898071000000002
2016-06-23 10:55:36.578780160,1.4896995999999998
2016-06-23 10:56:04.350720000,1.4889059000000002
2016-06-23 10:56:26.001299968,1.4877067
2016-06-23 10:56:43.315930112,1.4855505999999996
2016-06-23 10:56:54.631249920,1.4860392000000002
2016-06-23 10:57:05.778509824,1.4871184999999998
2016-06-23 10:57:18.925410048,1.4878511000000003
2016-06-23 10:57:31.955199744,1.487979
2016-06-23 10:57:51.231529984,1.4880265000000004
2016-06-23 10:58:12.391729920,1.4883612000000002
2016-06-23 10:58:28.468819968,1.4889253
2016-06-23 10:58:47.238039808,1.4892736
2016-06-23 10:59:11.082460160,1.4889454000000004
2016-06-23 10:59:33.350939904,1.4889761000000001
2016-06-23 11:00:05.823769856,1.4890209
2016-06-23 11:00:26.265679872,1.4898303999999996
2016-06-23 11:00:41.635040000,1.4904425000000001
2016-06-23 11:00:54.705590016,1.4911733
2016-06-23 11:01:13.222670080,1.4903968999999997
2016-06-23 11:01:31.573849856,1.4899122
2016-06-23 11:01:56.597420032,1.4899656000000001
2016-06-23 11:02:24.491830016,1.4893620000000005
2016-06-23 11:02:49.499520000,1.4888365
2016-06-23 11:03:12.566599936,1.4882821000000002
2016-06-23 11:03:40.527299840,1.4879048000000004
2016-06-23 11:03:59.991089920,1.4872530000000004
2016-06-23 11:04:28.115810048,1.4880350999999998
2016-06-23 11:04:56.901110016,1.4873943
2016-06-23 11:05:28.548750080,1.4872582999999997
2016-06-23 11:05:54.437750016,1.4866472999999993
2016-06-23 11:06:22.560079872,1.4868223
2016-06-23 11:06:50.052140032,1.4872918000000002
2016-06-23 11:07:16.297020160,1.4874580999999998
2016-06-23 11:07:36.506220032,1.4877359
2016-06-23 11:08:00.632520192,1.4875204999999996
2016-06-23 11:08:28.540130048,1.4881084000000002
2016-06-23 11:08:59.759879936,1.4885391
2016-06-23 11:09:28.053129984,1.4882696999999996
2016-06-23 11:09:54.234640128,1.4883344999999997
2016-06-23 11:10:21.189459968,1.4882767000000001
2016-06-23 11:10:48.302129920,1.4878458
2016-06-23 11:11:13.017690112,1.4875069000000003
2016-06-23 11:12:01.493779712,1.4873996000000005
2016-06-23 11:12:23.212610304,1.4865179
2016-06-23 11:12:53.437029888,1.4869376000000005
2016-06-23 11:13:42.195150080,1.487578
2016-06-23 11:14:45.242350080,1.4876560999999997
2016-06-23 11:15:34.714329856,1.4881938000000003
2016-06-23 11:16:05.626100224,1.4887015000000003
2016-06-23 11:16:30.379139840,1.4890847000000003
2016-06-23 11:17:11.923800064,1.4891965999999999
2016-06-23 11:17:57.506710016,1.4892837
2016-06-23 11:18:43.801420288,1.4892873
2016-06-23 11:19:18.276930048,1.4890848000000005
2016-06-23 11:20:14.288060160,1.4885518000000002
2016-06-23 11:21:10.984049920,1.4890423999999998
2016-06-23 11:21:53.347369984,1.4887502000000004
2016-06-23 11:22:30.185829888,1.4893386000000004
2016-06-23 11:23:04.318439936,1.4897607
2016-06-23 11:23:43.139259648,1.4898732
2016-06-23 11:24:28.820069888,1.489478
2016-06-23 11:25:01.867069952,1.4903044000000003
2016-06-23 11:25:35.317229824,1.4905174999999997
2016-06-23 11:26:09.367020032,1.4901971999999999
2016-06-23 11:26:41.510720000,1.4901086999999997
2016-06-23 11:27:23.353840128,1.4900924999999998
2016-06-23 11:27:57.257329920,1.4902592
2016-06-23 11:28:26.760119808,1.4905593000000001
2016-06-23 11:29:02.323549952,1.4906882000000001
2016-06-23 11:29:49.938760192,1.4905480000000002
2016-06-23 11:30:23.837050112,1.4905368
2016-06-23 11:31:04.627729920,1.4903355000000003
2016-06-23 11:31:35.304799744,1.4902286999999999
2016-06-23 11:32:29.028200192,1.4899459
2016-06-23 11:33:13.840719872,1.4898898
2016-06-23 11:34:11.723800064,1.4899668999999998
2016-06-23 11:35:06.457629952,1.4898337999999998
2016-06-23 11:35:45.582690048,1.4897113999999996
2016-06-23 11:36:32.371999744,1.4895656000000002
2016-06-23 11:37:22.449310208,1.4893447
2016-06-23 11:38:10.400530176,1.4891899999999996
2016-06-23 11:38:36.902799872,1.4890077000000006
2016-06-23 11:39:18.925070080,1.4890287
2016-06-23 11:40:16.968900096,1.4888982000000004
2016-06-23 11:41:20.719110144,1.4889782
2016-06-23 11:41:59.578370304,1.4886997
2016-06-23 11:42:41.412050176,1.4883526
2016-06-23 11:43:15.927709952,1.4882179999999996
2016-06-23 11:43:54.891579904,1.4885703
2016-06-23 11:44:39.187950080,1.4885400000000002
2016-06-23 11:45:23.647729920,1.4886941000000002
2016-06-23 11:46:01.050460160,1.4887228
2016-06-23 11:47:03.411790080,1.4886999000000005
2016-06-23 11:48:18.955569920,1.4884544999999998
2016-06-23 11:49:16.610860032,1.4878627
2016-06-23 11:49:49.807419904,1.4871751
2016-06-23 11:50:30.335600128,1.4868749000000003
2016-06-23 11:51:13.025670144,1.4867283
2016-06-23 11:51:57.763040256,1.4872212000000002
2016-06-23 11:52:26.541390336,1.4874673
2016-06-23 11:53:07.878720256,1.4881429000000004
2016-06-23 11:53:47.546230016,1.4878291000000001
2016-06-23 11:54:17.261839872,1.4872603999999998
2016-06-23 11:54:42.526630144,1.4872420000000002
2016-06-23 11:55:05.873819648,1.4870467000000003
2016-06-23 11:55:37.588740096,1.4874896999999998
2016-06-23 11:56:16.379640320,1.4878348
2016-06-23 11:57:12.901989888,1.4878465
2016-06-23 11:58:11.541760000,1.4873555000000003
2016-06-23 11:58:51.441440000,1.4867814
2016-06-23 11:59:15.625820160,1.4861459
2016-06-23 11:59:38.180380160,1.485899
2016-06-23 12:00:06.632229888,1.4867628999999996
2016-06-23 12:00:32.465929728,1.4873100000000001
2016-06-23 12:01:02.762179840,1.4873960000000006
2016-06-23 12:01:33.908370176,1.4875077
2016-06-23 12:02:03.583520000,1.4877599999999997
2016-06-23 12:02:33.422590208,1.4878754000000003
2016-06-23 12:03:06.132979968,1.4880236000000004
2016-06-23 12:03:36.000739840,1.4881385
2016-06-23 12:04:05.470680064,1.4885343
2016-06-23 12:04:46.786470144,1.4884780999999998
2016-06-23 12:05:35.562880256,1.4882199000000003
2016-06-23 12:06:10.778029824,1.4879268
2016-06-23 12:06:53.975670016,1.4877770000000001
2016-06-23 12:07:29.918449920,1.4882613
2016-06-23 12:08:01.451439872,1.4886905
2016-06-23 12:08:39.489159936,1.4887026999999997
2016-06-23 12:09:28.505830144,1.4885153999999998
2016-06-23 12:10:09.725639936,1.4884049
2016-06-23 12:11:01.471720192,1.4885622
2016-06-23 12:11:50.143749888,1.4885936000000002
2016-06-23 12:12:24.026390272,1.4880017
2016-06-23 12:12:49.152809984,1.4874451000000004
2016-06-23 12:13:27.965760256,1.4871903000000004
2016-06-23 12:13:57.803279872,1.4872039000000001
2016-06-23 12:14:35.671489792,1.4872771999999994
2016-06-23 12:15:07.224370176,1.4871938
2016-06-23 12:15:41.557179904,1.4870692999999997
2016-06-23 12:16:04.130500352,1.4864443999999997
2016-06-23 12:16:35.249529856,1.4867002000000002
2016-06-23 12:17:20.235990272,1.4869428000000005
2016-06-23 12:17:48.322839808,1.4871189999999999
2016-06-23 12:18:13.281880064,1.4876592
2016-06-23 12:18:38.482560000,1.4880508000000001
2016-06-23 12:19:04.659620096,1.4881691000000001
2016-06-23 12:19:36.712480256,1.4882768
2016-06-23 12:20:04.037590016,1.4883769
2016-06-23 12:20:27.972229888,1.4884317000000002
2016-06-23 12:20:58.248849920,1.4887301000000002
2016-06-23 12:21:37.873309952,1.4886642
2016-06-23 12:22:26.237590016,1.4887339999999998
2016-06-23 12:23:08.774880000,1.4887413
2016-06-23 12:23:56.177030144,1.4889521000000001
2016-06-23 12:24:31.448379648,1.4890284000000005
2016-06-23 12:25:36.997190144,1.4891481999999998
2016-06-23 12:26:48.184759808,1.4890713000000002
2016-06-23 12:27:42.601560064,1.4892182000000003
2016-06-23 12:28:32.964349952,1.4891913000000003
2016-06-23 12:29:23.242430208,1.4891285000000003
2016-06-23 12:30:00.393629952,1.4890137
2016-06-23 12:30:41.976309760,1.4890150000000006
2016-06-23 12:31:41.119700224,1.4891258000000003
2016-06-23 12:32:38.931570176,1.4890494000000003
2016-06-23 12:33:31.805669888,1.4889854
2016-06-23 12:34:31.747990272,1.4890248
2016-06-23 12:35:13.430339840,1.4888487000000004
2016-06-23 12:35:50.920640000,1.4886544999999995
2016-06-23 12:36:29.748260096,1.4878192999999995
2016-06-23 12:37:04.754340096,1.4874246999999996
2016-06-23 12:37:52.436790016,1.4869558999999999
2016-06-23 12:38:18.901249792,1.4868924000000001
2016-06-23 12:38:44.831840000,1.4871193
2016-06-23 12:39:19.883000064,1.4872337
2016-06-23 12:39:56.484610048,1.487423
2016-06-23 12:40:29.870110208,1.4875899000000001
2016-06-23 12:40:58.106150144,1.4877867999999999
2016-06-23 12:41:43.901929984,1.4876529000000003
2016-06-23 12:42:30.085480192,1.4879944999999999
2016-06-23 12:43:13.902539776,1.4882558000000001
2016-06-23 12:43:45.146960128,1.4881419
2016-06-23 12:44:20.585430016,1.4882261000000003
2016-06-23 12:44:52.001799936,1.4885136
2016-06-23 12:45:28.411100160,1.4883978999999996
2016-06-23 12:46:03.363369984,1.4883886000000002
2016-06-23 12:46:38.663710208,1.4883365
2016-06-23 12:47:13.468140032,1.4884340999999999
2016-06-23 12:48:00.370629888,1.4885288999999997
2016-06-23 12:48:49.645739776,1.4886187000000002
2016-06-23 12:49:27.643349760,1.4890845999999995
2016-06-23 12:50:05.420269824,1.4889168000000002
2016-06-23 12:50:37.129350144,1.4890883000000001
2016-06-23 12:51:22.438020096,1.4889548999999997
2016-06-23 12:52:07.643340288,1.4891438
2016-06-23 12:52:44.142439936,1.4894087999999999
2016-06-23 12:53:09.438139904,1.4892539
2016-06-23 12:53:38.010320128,1.4892721999999998
2016-06-23 12:54:09.272059904,1.4891205000000003
2016-06-23 12:54:45.567890176,1.489048
2016-06-23 12:55:17.435880192,1.4891416000000002
2016-06-23 12:55:48.480659968,1.4891080000000005
2016-06-23 12:56:17.373939968,1.4893833000000003
2016-06-23 12:56:46.584359936,1.4895413
2016-06-23 12:57:16.921859840,1.4897925
2016-06-23 12:57:52.971449856,1.49001
2016-06-23 12:58:28.233689856,1.4899106
2016-06-23 12:59:01.889490176,1.4899534999999997
2016-06-23 12:59:33.517900032,1.4900255999999998
2016-06-23 13:00:14.347649792,1.4901883999999999
2016-06-23 13:00:52.040950016,1.4899852999999996
2016-06-23 13:01:23.526249728,1.4896425
2016-06-23 13:02:09.199869952,1.4895777000000003
2016-06-23 13:03:06.051180032,1.4895981999999994
2016-06-23 13:03:50.969770240,1.4894739
2016-06-23 13:04:30.785080064,1.4888854
2016-06-23 13:05:00.778870016,1.4886712000000006
2016-06-23 13:05:32.552969984,1.4892363
2016-06-23 13:05:58.412200192,1.4894212999999998
2016-06-23 13:06:24.508640000,1.4892850999999996
2016-06-23 13:07:02.223390208,1.4892818999999997
2016-06-23 13:07:53.519680000,1.4891699999999997
2016-06-23 13:08:37.256340224,1.4889177
2016-06-23 13:09:05.256530176,1.4888395000000003
2016-06-23 13:09:30.026690048,1.4883007000000001
2016-06-23 13:09:57.403549952,1.4880446
2016-06-23 13:10:25.509490176,1.4876355000000003
2016-06-23 13:10:55.091949824,1.4879556999999999
2016-06-23 13:11:36.671259904,1.4877284000000004
2016-06-23 13:12:17.215510016,1.4876588999999998
2016-06-23 13:13:03.700839936,1.4875789
2016-06-23 13:13:41.922829824,1.4871682999999998
2016-06-23 13:14:08.650269952,1.4874016999999997
2016-06-23 13:14:44.815700224,1.4876208999999998
2016-06-23 13:15:33.410220032,1.4877462999999997
2016-06-23 13:16:19.549850112,1.4875508999999996
2016-06-23 13:17:01.198179840,1.4871276000000007
2016-06-23 13:17:44.291340032,1.4866965
2016-06-23 13:18:31.355979776,1.4863042999999998
2016-06-23 13:18:49.069739776,1.4854998000000001
2016-06-23 13:19:18.627320064,1.4855256999999997
2016-06-23 13:19:53.453149952,1.4856826
2016-06-23 13:20:42.583800064,1.4855242999999998
2016-06-23 13:21:28.612800000,1.4858125999999996
2016-06-23 13:21:55.050340096,1.4860034000000002
2016-06-23 13:22:35.055779840,1.4858653000000002
2016-06-23 13:23:19.202099968,1.4859489
2016-06-23 13:24:03.260280064,1.4859515
2016-06-23 13:24:48.219390208,1.4859622000000001
2016-06-23 13:25:26.496590336,1.4860892999999995
2016-06-23 13:26:01.249590272,1.4860647999999999
2016-06-23 13:26:31.910759936,1.4861283999999995
2016-06-23 13:27:07.278409984,1.4860760000000002
2016-06-23 13:27:40.280829952,1.4865440000000003
2016-06-23 13:28:12.140440064,1.4869656999999996
2016-06-23 13:28:52.418599936,1.4870650999999997
2016-06-23 13:29:29.318409984,1.4871736999999998
2016-06-23 13:29:58.118769664,1.4873049999999999
2016-06-23 13:30:22.476360192,1.4874448
2016-06-23 13:30:52.212689920,1.4875614
2016-06-23 13:31:21.764770048,1.4874122000000003
2016-06-23 13:31:48.194770176,1.4872259999999997
2016-06-23 13:32:28.535790080,1.4871789000000002
2016-06-23 13:33:00.781049856,1.4871367999999998
2016-06-23 13:33:26.267849984,1.4872295
2016-06-23 13:33:53.215899904,1.4873043
2016-06-23 13:34:18.412320000,1.4870590000000001
2016-06-23 13:34:57.992989952,1.4873113999999996
2016-06-23 13:35:31.747729664,1.4873332000000006
2016-06-23 13:36:02.370020096,1.4870742000000001
2016-06-23 13:36:30.773289728,1.4868838999999996
2016-06-23 13:36:55.396670208,1.4867473999999998
2016-06-23 13:37:18.117110016,1.4869090999999997
2016-06-23 13:37:47.594550272,1.4869884
2016-06-23 13:38:12.607739904,1.4861265999999995
2016-06-23 13:38:31.687950080,1.4855908
2016-06-23 13:38:57.475490048,1.4855781000000001
2016-06-23 13:39:31.344320256,1.4854828999999998
2016-06-23 13:40:01.909750016,1.4854303000000004
2016-06-23 13:40:38.327940096,1.4852558999999999
2016-06-23 13:41:23.275409920,1.4857722999999998
2016-06-23 13:41:53.048669952,1.4864420999999997
2016-06-23 13:42:31.368059904,1.4863437000000002
2016-06-23 13:43:15.417969920,1.4863794000000004
2016-06-23 13:43:59.500369920,1.485996
2016-06-23 13:44:41.895430144,1.485641
2016-06-23 13:45:13.555539968,1.4857827999999997
2016-06-23 13:45:54.290629888,1.4854596999999998
2016-06-23 13:46:32.380879872,1.4850253999999998
2016-06-23 13:47:04.905139968,1.4845012000000002
2016-06-23 13:47:34.773390080,1.4838357
2016-06-23 13:48:00.370349824,1.4830678
2016-06-23 13:48:25.628770048,1.483894
2016-06-23 13:48:55.204740096,1.4839462999999997
2016-06-23 13:49:21.277180160,1.4836405999999998
2016-06-23 13:49:48.358700032,1.4830482
2016-06-23 13:50:13.035850240,1.4833579999999997
2016-06-23 13:50:36.437009920,1.4837068999999996
2016-06-23 13:51:00.569570048,1.4832764
2016-06-23 13:51:26.338589696,1.4830856000000003
2016-06-23 13:51:51.651919872,1.4832291000000004
2016-06-23 13:52:12.012280064,1.4828716999999998
2016-06-23 13:52:29.944370176,1.4819070999999997
2016-06-23 13:52:44.284529920,1.4809454
2016-06-23 13:52:59.232280064,1.4809654
2016-06-23 13:53:15.852360192,1.4802644
2016-06-23 13:53:29.121230080,1.4804435999999999
2016-06-23 13:53:44.362630144,1.4810143999999996
2016-06-23 13:54:01.424780032,1.4815716
2016-06-23 13:54:18.593499904,1.4812399000000005
2016-06-23 13:54:38.562279936,1.4816284999999996
2016-06-23 13:55:02.523429888,1.4815350999999999
2016-06-23 13:55:29.226200064,1.4809057
2016-06-23 13:55:53.866970112,1.4812093
2016-06-23 13:56:20.617519872,1.4816228999999999
2016-06-23 13:56:37.117360128,1.4799328000000003
2016-06-23 13:56:50.986399744,1.4794531999999998
2016-06-23 13:57:06.764570112,1.4795866000000002
2016-06-23 13:57:23.905920000,1.4794744999999998
2016-06-23 13:57:50.301869824,1.4796150999999997
2016-06-23 13:58:11.734769920,1.4803623999999997
2016-06-23 13:58:31.619439872,1.4808164
2016-06-23 13:59:07.822690048,1.4808027000000001
2016-06-23 13:59:38.972869888,1.4805297000000002
2016-06-23 14:00:04.540049920,1.4810972000000004
2016-06-23 14:00:25.765019904,1.4818653999999996
2016-06-23 14:00:46.443290112,1.4816346999999999
2016-06-23 14:01:08.034609920,1.4823126000000002
2016-06-23 14:01:34.043869952,1.4821719999999998
2016-06-23 14:01:58.970639872,1.4827688999999997
2016-06-23 14:02:20.141470464,1.4824821999999998
2016-06-23 14:02:49.441250048,1.4828412000000002
2016-06-23 14:03:25.380010240,1.482918
2016-06-23 14:04:03.429769984,1.4829425
2016-06-23 14:04:29.551309824,1.4828228
2016-06-23 14:04:58.830080256,1.4822986999999999
2016-06-23 14:05:27.138729984,1.4822451
2016-06-23 14:05:53.249440000,1.482264
2016-06-23 14:06:30.629520128,1.4819369999999994
2016-06-23 14:07:05.378560000,1.4813205000000003
2016-06-23 14:07:26.383810048,1.4805586999999998
2016-06-23 14:07:51.624369920,1.4807114
2016-06-23 14:08:23.058339840,1.4811217999999997
2016-06-23 14:08:52.623909888,1.4815028000000001
2016-06-23 14:09:23.115219968,1.4816001
2016-06-23 14:10:14.541959936,1.4810944999999998
2016-06-23 14:10:49.229920000,1.4813903000000002
2016-06-23 14:11:22.178660096,1.4812095999999997
2016-06-23 14:11:57.269220352,1.4814336
2016-06-23 14:12:31.621740032,1.481125
2016-06-23 14:13:16.986240000,1.4816004
2016-06-23 14:13:55.947650304,1.4823291
2016-06-23 14:14:25.353239808,1.4824904
2016-06-23 14:14:50.383709952,1.4819483
2016-06-23 14:15:19.104780032,1.4818307
2016-06-23 14:15:46.179049984,1.4815027
2016-06-23 14:16:14.140260096,1.4813949000000002
2016-06-23 14:16:43.671400192,1.4811727999999997
2016-06-23 14:17:10.775989760,1.4813449000000003
2016-06-23 14:17:48.805060096,1.4814480000000003
2016-06-23 14:18:27.374149888,1.481047
2016-06-23 14:18:57.603330304,1.4807622999999999
2016-06-23 14:19:29.287459840,1.4804934999999997
2016-06-23 14:19:56.601280000,1.4801771
2016-06-23 14:20:25.148480000,1.4800607000000006
2016-06-23 14:20:58.833809920,1.4804896000000003
2016-06-23 14:21:25.155259904,1.4809483999999997
2016-06-23 14:21:47.568399872,1.4814442000000003
2016-06-23 14:22:10.327440384,1.4816601000000003
2016-06-23 14:22:38.990749952,1.4814299
2016-06-23 14:23:08.771730176,1.4810079999999999
2016-06-23 14:23:42.702680320,1.4812968
2016-06-23 14:24:21.031150080,1.4814303000000002
2016-06-23 14:24:58.770920192,1.4814825000000003
2016-06-23 14:25:33.159200000,1.4817098999999998
2016-06-23 14:26:08.871719936,1.4815348
2016-06-23 14:26:45.349320192,1.4810917000000001
2016-06-23 14:27:14.213929984,1.4811026999999999
2016-06-23 14:27:50.061230080,1.4806733
2016-06-23 14:28:16.957449984,1.4803659999999998
2016-06-23 14:28:52.671449856,1.4804528000000001
2016-06-23 14:29:24.021479936,1.4796473
2016-06-23 14:29:44.189799936,1.4783495000000004
2016-06-23 14:29:57.425529856,1.4769366000000006
2016-06-23 14:30:10.762199808,1.4759028
2016-06-23 14:30:24.217479680,1.4758859000000002
2016-06-23 14:30:39.614490112,1.4762954000000001
2016-06-23 14:30:54.609489920,1.4761715999999998
2016-06-23 14:31:13.084890112,1.4756432000000004
2016-06-23 14:31:29.935559936,1.4748923999999999
2016-06-23 14:31:48.238870272,1.4747737
2016-06-23 14:32:04.507579904,1.4749901999999997
2016-06-23 14:32:23.159749888,1.4756152999999999
2016-06-23 14:32:42.032359936,1.4760069999999998
2016-06-23 14:33:05.125779968,1.4761801999999997
2016-06-23 14:33:28.973499904,1.4762012000000002
2016-06-23 14:33:51.273429760,1.4768786000000003
2016-06-23 14:34:08.223160320,1.4772117000000002
2016-06-23 14:34:28.731010048,1.4773952
2016-06-23 14:34:58.475379968,1.4771965999999999
2016-06-23 14:35:31.386759936,1.4772066000000001
2016-06-23 14:35:55.071610112,1.4769322000000005
2016-06-23 14:36:13.638120192,1.4761224999999998
2016-06-23 14:36:36.233600000,1.4764084
2016-06-23 14:37:05.168019968,1.4770913
2016-06-23 14:37:31.972699904,1.4776201999999998
2016-06-23 14:38:00.822880000,1.4779288000000002
2016-06-23 14:38:36.005449984,1.4777997999999999
2016-06-23 14:39:05.707290112,1.4777975
2016-06-23 14:39:30.988810240,1.4778531999999998
2016-06-23 14:40:01.828440064,1.4779810000000004
2016-06-23 14:40:35.357980160,1.4783319
2016-06-23 14:41:14.119200000,1.4782943000000004
2016-06-23 14:41:46.457760000,1.4788602000000004
2016-06-23 14:42:10.130889728,1.4793553999999998
2016-06-23 14:42:37.207239936,1.4804353000000001
2016-06-23 14:42:55.767929856,1.4807454000000002
2016-06-23 14:43:16.844590080,1.4805658
2016-06-23 14:43:42.142240000,1.4799985
2016-06-23 14:44:07.801060096,1.4798730999999998
2016-06-23 14:44:32.856080128,1.4802562000000004
2016-06-23 14:45:02.229629952,1.4802928000000002
2016-06-23 14:45:32.288819968,1.4802752999999997
2016-06-23 14:46:04.656009984,1.4802024000000003
2016-06-23 14:46:37.758729984,1.4798850999999997
2016-06-23 14:47:07.376870144,1.4800108000000003
2016-06-23 14:47:36.183940096,1.4795135
2016-06-23 14:48:03.497270016,1.4792805000000002
2016-06-23 14:48:31.299310080,1.4789413999999996
2016-06-23 14:48:53.406149888,1.4781981000000002
2016-06-23 14:49:23.369460224,1.4785605000000002
2016-06-23 14:49:48.372419840,1.4790980000000005
2016-06-23 14:50:14.640849920,1.4794545000000001
2016-06-23 14:50:39.892009984,1.4798591
2016-06-23 14:51:10.009879808,1.4798342
2016-06-23 14:51:40.101600000,1.4795262
2016-06-23 14:52:02.062119936,1.4801085
2016-06-23 14:52:31.308700160,1.4800491
2016-06-23 14:53:11.812819968,1.4798728999999997
2016-06-23 14:53:38.791110144,1.4796786999999998
2016-06-23 14:54:08.025710080,1.4800254000000002
2016-06-23 14:54:37.242820096,1.4803275
2016-06-23 14:55:00.798609920,1.4802349999999997
2016-06-23 14:55:29.143229696,1.479797
2016-06-23 14:55:50.659150336,1.4793729000000002
2016-06-23 14:56:18.975390208,1.4790618
2016-06-23 14:56:48.699520000,1.4792062000000001
2016-06-23 14:57:17.971780096,1.4793356999999998
2016-06-23 14:57:45.088019712,1.4803787999999996
2016-06-23 14:58:09.918020096,1.4806632999999996
2016-06-23 14:58:31.287399936,1.480661
2016-06-23 14:58:52.991069952,1.4811230999999998
2016-06-23 14:59:14.608930048,1.4811319000000003
2016-06-23 14:59:35.464800000,1.4809124999999994
2016-06-23 14:59:56.304869888,1.4801797
2016-06-23 15:00:16.272989952,1.4799889999999996
2016-06-23 15:00:45.818190080,1.4804097
2016-06-23 15:01:13.780739840,1.4805886000000001
2016-06-23 15:01:39.368329984,1.4806050000000004
2016-06-23 15:02:06.984179968,1.4802853000000002
2016-06-23 15:02:36.034769920,1.480406
2016-06-23 15:03:17.832589824,1.4802722
2016-06-23 15:04:07.385150208,1.4802339999999998
2016-06-23 15:04:56.116169984,1.4798635000000002
2016-06-23 15:05:51.719279872,1.4799026000000004
2016-06-23 15:06:46.863849984,1.4797431999999997
2016-06-23 15:07:15.591749888,1.4790944
2016-06-23 15:07:47.243080192,1.4791046
2016-06-23 15:08:13.845009920,1.4785466999999999
2016-06-23 15:08:45.276300032,1.4787345000000003
2016-06-23 15:09:20.969570048,1.4787141
2016-06-23 15:09:57.333979904,1.4782926000000003
2016-06-23 15:10:31.145019904,1.4778181000000004
2016-06-23 15:10:59.476789760,1.4766190999999997
2016-06-23 15:11:21.337739776,1.4771758999999998
2016-06-23 15:11:52.061839872,1.4777352
2016-06-23 15:12:19.218550016,1.4781426
2016-06-23 15:12:55.970119936,1.4786826000000002
2016-06-23 15:13:29.710169856,1.4787780000000001
2016-06-23 15:13:54.863830016,1.4783624999999996
2016-06-23 15:14:27.093339648,1.4781837999999998
2016-06-23 15:15:06.405839872,1.4785568
2016-06-23 15:15:38.774370048,1.4790918999999996
2016-06-23 15:16:14.883740160,1.4792283000000006
2016-06-23 15:16:44.659229696,1.4787590000000004
2016-06-23 15:17:16.369850112,1.4791343999999997
2016-06-23 15:17:48.650500096,1.4794698000000002
2016-06-23 15:18:14.886020096,1.4801803999999998
2016-06-23 15:18:51.131830016,1.4802407999999994
2016-06-23 15:19:23.347200000,1.4794785999999995
2016-06-23 15:19:59.972130048,1.4795642
2016-06-23 15:20:46.062600192,1.4796529999999997
2016-06-23 15:21:38.825670144,1.4794846000000001
2016-06-23 15:22:19.322149888,1.4791161999999998
2016-06-23 15:22:59.258830080,1.4793711999999997
2016-06-23 15:23:28.783769856,1.4798079
2016-06-23 15:23:56.841929984,1.4801896999999997
2016-06-23 15:24:21.410159872,1.4807406
2016-06-23 15:24:46.805860096,1.4809947999999995
2016-06-23 15:25:16.056440064,1.4810253
2016-06-23 15:25:46.835529984,1.4811689999999995
2016-06-23 15:26:15.841819904,1.4809530999999998
2016-06-23 15:26:57.386899968,1.4806086000000003
2016-06-23 15:27:16.998739968,1.4798214999999997
2016-06-23 15:27:50.026980096,1.4796121999999996
2016-06-23 15:28:13.509179904,1.4796880000000001
2016-06-23 15:28:43.375900160,1.4793643
2016-06-23 15:29:18.596869888,1.4794048999999998
2016-06-23 15:29:56.806080000,1.4795749
2016-06-23 15:30:28.552039680,1.4800855999999998
2016-06-23 15:30:58.925230080,1.4807109999999997
2016-06-23 15:31:32.014350080,1.4811229999999997
2016-06-23 15:32:10.497420032,1.4816461999999995
2016-06-23 15:32:45.407259904,1.4818454
2016-06-23 15:33:16.423760128,1.48255
2016-06-23 15:33:37.670099968,1.4831306999999998
2016-06-23 15:34:00.139969792,1.4829436000000005
2016-06-23 15:34:29.384519936,1.4822662
2016-06-23 15:35:10.186189824,1.4823786
2016-06-23 15:35:49.486579968,1.4831459
2016-06-23 15:36:18.548209920,1.4829111999999998
2016-06-23 15:36:42.343000064,1.4826718000000003
2016-06-23 15:37:18.407399680,1.4826473000000002
2016-06-23 15:37:49.694870272,1.4826459999999997
2016-06-23 15:38:27.140889856,1.4822012999999998
2016-06-23 15:38:55.960009984,1.4816676999999998
2016-06-23 15:39:46.154029824,1.4818245999999993
2016-06-23 15:40:28.511670016,1.4819964
2016-06-23 15:41:00.531439872,1.4826431
2016-06-23 15:41:42.443750144,1.4826175999999998
2016-06-23 15:42:27.763919872,1.4827920000000003
2016-06-23 15:43:19.993800192,1.4823077
2016-06-23 15:44:05.172570112,1.4818030999999998
2016-06-23 15:44:50.944360192,1.4817934999999998
2016-06-23 15:45:43.582470144,1.4814855
2016-06-23 15:46:31.808499968,1.4804226
2016-06-23 15:47:05.646400000,1.4802859999999995
2016-06-23 15:47:40.176169984,1.4802887000000005
2016-06-23 15:48:11.856620032,1.4805795999999998
2016-06-23 15:48:42.628320000,1.4802942999999997
2016-06-23 15:49:07.151729920,1.4804655000000002
2016-06-23 15:49:42.056630016,1.4804221000000004
2016-06-23 15:50:30.794649856,1.4802781999999999
2016-06-23 15:51:32.390970112,1.4799181
2016-06-23 15:52:41.296740096,1.4797301000000003
2016-06-23 15:53:54.151959808,1.4794999999999996
2016-06-23 15:55:04.218970112,1.4796295000000002
2016-06-23 15:55:39.835219968,1.4804914
2016-06-23 15:56:38.021549824,1.4798818
2016-06-23 15:57:35.086690048,1.4798697
2016-06-23 15:58:49.927769856,1.4798171
2016-06-23 16:00:10.629249792,1.4799879000000002
2016-06-23 16:01:05.438990080,1.4799639999999998
2016-06-23 16:02:02.978540032,1.4798036000000006
2016-06-23 16:03:06.031499776,1.4800457
2016-06-23 16:03:48.627309824,1.4799641999999995
2016-06-23 16:04:54.200790016,1.4799089
2016-06-23 16:05:54.491790080,1.4796854
2016-06-23 16:06:42.229729792,1.4798768999999998
2016-06-23 16:07:31.306499840,1.4803932
2016-06-23 16:08:17.262169856,1.4803814
2016-06-23 16:09:31.750950144,1.4801396000000002
2016-06-23 16:10:36.990889984,1.4803823000000003
2016-06-23 16:11:37.954429952,1.4801847000000001
2016-06-23 16:12:28.351069952,1.4809507000000002
2016-06-23 16:13:33.775580160,1.4813625000000001
2016-06-23 16:15:05.119569920,1.4807442000000004
2016-06-23 16:15:44.693399808,1.4801697999999999
2016-06-23 16:16:37.042750208,1.4800935999999998
2016-06-23 16:17:36.105199872,1.4801279
2016-06-23 16:18:50.406299904,1.4804160000000002
2016-06-23 16:20:09.157449728,1.4807054
2016-06-23 16:21:06.333359872,1.4810331999999995
2016-06-23 16:22:17.354830080,1.4810704000000001
2016-06-23 16:23:17.572069888,1.4809355000000002
2016-06-23 16:24:09.431450112,1.4810545000000002
2016-06-23 16:25:26.152729856,1.4811712999999997
2016-06-23 16:26:51.185089792,1.4812781
2016-06-23 16:27:51.920480000,1.4811241999999996
2016-06-23 16:29:05.056099840,1.4811965
2016-06-23 16:30:12.670199808,1.4814855
2016-06-23 16:30:59.490739968,1.4813267
2016-06-23 16:32:00.186140160,1.4815458
2016-06-23 16:32:46.691529984,1.4814466
2016-06-23 16:34:18.166400000,1.4815077999999997
2016-06-23 16:35:23.969439744,1.4817264999999997
2016-06-23 16:36:10.731579904,1.4820644000000005
2016-06-23 16:37:08.704500224,1.4817084
2016-06-23 16:37:50.595980288,1.4814160000000003
2016-06-23 16:38:40.765579776,1.4811287000000004
2016-06-23 16:39:50.335830016,1.4810028000000002
2016-06-23 16:41:08.027020288,1.4809525
2016-06-23 16:41:59.756450048,1.4812409000000004
2016-06-23 16:42:50.116360192,1.4816026999999996
2016-06-23 16:43:44.135400192,1.4811872
2016-06-23 16:44:35.358670080,1.4813548000000003
2016-06-23 16:45:52.827780096,1.4815908999999998
2016-06-23 16:46:43.545200128,1.4819531999999997
2016-06-23 16:47:38.516430080,1.4820691000000001
2016-06-23 16:48:35.369799936,1.4819762999999995
2016-06-23 16:49:39.256460032,1.4818778999999997
2016-06-23 16:50:30.762509824,1.4813691
2016-06-23 16:51:16.203879936,1.4817156
2016-06-23 16:52:11.534609920,1.4819989999999998
2016-06-23 16:53:01.977279744,1.4821073
2016-06-23 16:54:30.773210112,1.4822328000000002
2016-06-23 16:55:46.827940096,1.4818281
2016-06-23 16:56:38.848960000,1.4816405000000001
2016-06-23 16:57:32.156649984,1.4812693000000001
2016-06-23 16:58:22.511140096,1.4810732000000002
2016-06-23 16:59:09.177829888,1.4808121
2016-06-23 16:59:59.018419712,1.4811596
2016-06-23 17:01:04.991529984,1.4814566
2016-06-23 17:02:45.834380032,1.4811383000000005
2016-06-23 17:04:06.416179712,1.4813940000000003
2016-06-23 17:05:07.912189952,1.4816769000000005
2016-06-23 17:05:50.441009920,1.4815991000000002
2016-06-23 17:08:13.150960128,1.4812441
2016-06-23 17:09:43.116860160,1.4821103000000002
2016-06-23 17:10:24.175550208,1.4823319999999995
2016-06-23 17:10:56.693849856,1.4832294000000001
2016-06-23 17:12:00.198669824,1.4830357
2016-06-23 17:12:55.699270144,1.4829308000000003
2016-06-23 17:13:44.930819840,1.4833895000000001
2016-06-23 17:14:31.552119808,1.4829634
2016-06-23 17:15:18.379990016,1.4829651000000004
2016-06-23 17:16:15.294559744,1.4836621999999995
2016-06-23 17:17:16.571529984,1.4834446
2016-06-23 17:18:29.777989888,1.4830177
2016-06-23 17:19:58.357270016,1.4831713000000002
2016-06-23 17:21:24.660670208,1.4829227999999999
2016-06-23 17:22:34.845819904,1.4823822000000002
2016-06-23 17:23:22.666939904,1.4822575
2016-06-23 17:24:30.599379968,1.4819714
2016-06-23 17:25:51.092429824,1.4817928
2016-06-23 17:27:16.406790144,1.4818765000000003
2016-06-23 17:28:48.378080256,1.4820062999999999
2016-06-23 17:30:02.197960192,1.4815834000000003
2016-06-23 17:31:54.269819904,1.4816485
2016-06-23 17:34:02.457120000,1.4812294
2016-06-23 17:35:16.798360064,1.4809035999999998
2016-06-23 17:36:36.785650176,1.4810219
2016-06-23 17:38:17.769680128,1.4812918999999996
2016-06-23 17:40:07.989149952,1.4815981999999999
2016-06-23 17:41:38.162109952,1.4815592999999996
2016-06-23 17:42:59.384130048,1.4820273
2016-06-23 17:43:45.712800000,1.4828337999999999
2016-06-23 17:44:46.110829824,1.4827442
2016-06-23 17:46:17.707030016,1.4823975999999996
2016-06-23 17:47:11.203640064,1.4820081000000003
2016-06-23 17:48:47.163460096,1.4825184999999999
2016-06-23 17:50:34.902609920,1.4826667000000002
2016-06-23 17:52:02.378650112,1.4831027000000003
2016-06-23 17:53:24.870580224,1.4828390999999999
2016-06-23 17:55:23.996730112,1.4829990999999996
2016-06-23 17:57:13.283639808,1.4830362
2016-06-23 17:58:32.795180288,1.4827958
2016-06-23 17:59:26.960339968,1.4824112999999997
2016-06-23 18:00:28.808040192,1.4815624999999997
2016-06-23 18:01:22.951490048,1.4812909999999997
2016-06-23 18:02:11.638490112,1.4814026000000005
2016-06-23 18:03:09.325080064,1.4811121999999997
2016-06-23 18:04:01.734840064,1.4810294
2016-06-23 18:05:02.016519936,1.4805310000000003
2016-06-23 18:06:50.904039936,1.4807385
2016-06-23 18:08:46.363759872,1.4803795000000002
2016-06-23 18:09:55.454569984,1.4801970999999998
2016-06-23 18:11:04.510419968,1.4803888000000003
2016-06-23 18:12:38.354950144,1.4800308999999998
2016-06-23 18:14:12.162249984,1.4802983
2016-06-23 18:15:24.785809920,1.4806664
2016-06-23 18:16:22.462759936,1.4811052999999998
2016-06-23 18:17:26.048150272,1.4816140999999998
2016-06-23 18:18:37.826759936,1.4812927000000002
2016-06-23 18:19:42.192009984,1.4805198
2016-06-23 18:20:58.298899968,1.4801835999999997
2016-06-23 18:22:10.912420096,1.4800742000000002
2016-06-23 18:23:43.236209920,1.4802164000000002
2016-06-23 18:24:49.097360128,1.4801925
2016-06-23 18:26:01.631980032,1.4802174000000001
2016-06-23 18:26:54.288479744,1.4799916
2016-06-23 18:27:49.153930240,1.4801194000000002
2016-06-23 18:28:46.712759808,1.4802558999999997
2016-06-23 18:29:55.999630080,1.4804864999999998
2016-06-23 18:31:26.799139840,1.4804260999999999
2016-06-23 18:32:29.267270144,1.4803141000000002
2016-06-23 18:33:34.564939776,1.4803288999999997
2016-06-23 18:34:43.540280064,1.4802974999999998
2016-06-23 18:35:55.764640256,1.4802991999999995
2016-06-23 18:36:55.992089856,1.4799396000000002
2016-06-23 18:37:45.259629824,1.4797278
2016-06-23 18:39:26.257490176,1.4795123000000003
2016-06-23 18:41:13.819040000,1.4796324
2016-06-23 18:42:53.053519872,1.4794851000000002
2016-06-23 18:44:30.313440000,1.4790466999999998
2016-06-23 18:46:15.569380096,1.4793640000000001
2016-06-23 18:48:06.146649856,1.4796407
2016-06-23 18:50:00.203889920,1.4797630000000002
2016-06-23 18:51:45.301540096,1.4800903000000003
2016-06-23 18:52:37.658810112,1.4801993999999998
2016-06-23 18:53:16.501079808,1.4798820999999998
2016-06-23 18:53:56.972359936,1.4799862000000004
2016-06-23 18:54:51.496890112,1.4802022999999993
2016-06-23 18:55:25.714230016,1.480439
2016-06-23 18:55:59.897710080,1.4802136999999995
2016-06-23 18:56:30.173609728,1.4802537999999998
2016-06-23 18:56:59.575699968,1.4801940999999998
2016-06-23 18:58:52.280120064,1.4803777
2016-06-23 18:59:37.287950080,1.4808054000000002
2016-06-23 19:00:10.083109888,1.4809328000000002
2016-06-23 19:01:21.480930048,1.4812254000000007
2016-06-23 19:03:00.400729856,1.4809228999999997
2016-06-23 19:05:31.487939840,1.4804385999999996
2016-06-23 19:07:35.245179904,1.4801867
2016-06-23 19:09:09.421590016,1.4801267000000002
2016-06-23 19:10:57.870220032,1.4806127
2016-06-23 19:12:27.805860096,1.4806413000000003
2016-06-23 19:14:33.671000064,1.4814707000000005
2016-06-23 19:15:48.265210112,1.4815124999999998
2016-06-23 19:17:06.061830144,1.4817341
2016-06-23 19:18:43.672880128,1.4818734
2016-06-23 19:21:00.517349888,1.4817364000000004
2016-06-23 19:23:41.830990336,1.4814388999999997
2016-06-23 19:25:44.344779776,1.4803956999999996
2016-06-23 19:27:25.479770112,1.4803520000000001
2016-06-23 19:29:06.051140096,1.4807334999999995
2016-06-23 19:30:20.865240064,1.4814089000000004
2016-06-23 19:31:41.707089920,1.4814052000000002
2016-06-23 19:32:55.103239936,1.4815772
2016-06-23 19:34:08.798780160,1.4821766000000003
2016-06-23 19:35:31.912460032,1.4821562999999998
2016-06-23 19:36:39.203980032,1.4829672
2016-06-23 19:37:14.988910080,1.4832244000000006
2016-06-23 19:37:59.892189952,1.4833565999999998
2016-06-23 19:39:05.844570112,1.4835422000000003
2016-06-23 19:40:07.497329920,1.4842228
2016-06-23 19:40:41.054720256,1.4839772999999996
2016-06-23 19:41:10.874060032,1.4836230000000001
2016-06-23 19:41:51.790879744,1.4834888999999998
2016-06-23 19:42:45.942710016,1.4843771
2016-06-23 19:43:43.665900032,1.4846521
2016-06-23 19:44:35.247410176,1.4853790999999998
2016-06-23 19:45:09.072829952,1.4859661000000002
2016-06-23 19:45:55.304420096,1.4864774000000003
2016-06-23 19:46:33.765479936,1.4870862
2016-06-23 19:47:20.746419968,1.4872462
2016-06-23 19:48:26.921009920,1.4871325000000004
2016-06-23 19:49:36.298760192,1.4868220000000003
2016-06-23 19:50:32.398309888,1.4880415
2016-06-23 19:51:04.300689664,1.4887450999999998
2016-06-23 19:51:35.365100032,1.4885217999999998
2016-06-23 19:52:05.656469760,1.4873763000000002
2016-06-23 19:52:38.156989952,1.4868712
2016-06-23 19:53:22.255689728,1.4874129000000003
2016-06-23 19:54:01.523000064,1.4881950999999998
2016-06-23 19:54:49.168480256,1.4886692999999998
2016-06-23 19:55:33.348560128,1.4884431000000005
2016-06-23 19:56:34.236709888,1.4888673
2016-06-23 19:57:25.025100032,1.4891335999999997
2016-06-23 19:58:11.390979840,1.4885089999999999
2016-06-23 19:58:59.299799808,1.4884406
2016-06-23 19:59:46.764400128,1.4885032999999996
2016-06-23 20:00:35.667000064,1.4877867999999999
2016-06-23 20:01:19.509649920,1.4873819
2016-06-23 20:01:57.442190080,1.4869668000000003
2016-06-23 20:02:57.090259968,1.4871131000000002
2016-06-23 20:04:02.462579968,1.4881149999999999
2016-06-23 20:04:49.140249856,1.4883274
2016-06-23 20:05:47.258469888,1.4882229000000005
2016-06-23 20:06:52.074959872,1.4879955
2016-06-23 20:07:43.469960192,1.4883623000000004
2016-06-23 20:08:46.263049984,1.4891066000000002
2016-06-23 20:09:43.540930048,1.4895401000000001
2016-06-23 20:10:52.528699904,1.4895504000000002
2016-06-23 20:11:54.257629952,1.4898716999999997
2016-06-23 20:13:10.962720000,1.4898898999999997
2016-06-23 20:14:10.607859712,1.4892159
2016-06-23 20:15:06.894710016,1.4886341
2016-06-23 20:16:14.581030144,1.4887269
2016-06-23 20:17:37.882960128,1.4887499
2016-06-23 20:18:31.801500160,1.4874017000000002
2016-06-23 20:20:09.230289920,1.4873234
2016-06-23 20:22:24.130710016,1.4879841999999999
2016-06-23 20:24:00.637270016,1.4890936
2016-06-23 20:24:50.552540160,1.4891093
2016-06-23 20:25:35.171140096,1.4898284999999998
2016-06-23 20:26:34.906949888,1.4899247000000002
2016-06-23 20:28:39.033499904,1.4901572
2016-06-23 20:29:38.263750144,1.4903165
2016-06-23 20:30:24.784529920,1.4894604
2016-06-23 20:32:42.814350080,1.4890870999999999
2016-06-23 20:34:17.340449792,1.4883966000000002
2016-06-23 20:35:15.218349824,1.4888088999999995
2016-06-23 20:36:31.496029952,1.4889002999999996
2016-06-23 20:37:23.234170112,1.4887411
2016-06-23 20:38:09.277350144,1.4888668
2016-06-23 20:39:25.074510080,1.4885552000000004
2016-06-23 20:41:11.884470272,1.4881592000000003
2016-06-23 20:43:08.427699712,1.4883316
2016-06-23 20:45:28.861339904,1.4889989000000003
2016-06-23 20:46:36.509389824,1.4887363000000002
2016-06-23 20:47:05.958050048,1.4884541999999998
2016-06-23 20:47:37.309260032,1.4899269999999996
2016-06-23 20:48:12.353379840,1.4906993
2016-06-23 20:48:47.789849856,1.4907853
2016-06-23 20:49:50.716320000,1.4908243
2016-06-23 20:50:57.179040256,1.4910005000000002
2016-06-23 20:51:33.621479936,1.4917923999999996
2016-06-23 20:52:03.338439936,1.4915100000000001
2016-06-23 20:52:35.903840000,1.4914941000000002
2016-06-23 20:53:05.585570048,1.4915101
2016-06-23 20:53:26.269240064,1.4908659
2016-06-23 20:54:05.640310016,1.4891309999999998
2016-06-23 20:54:38.381980160,1.4877586
2016-06-23 20:55:10.258329856,1.4866532
2016-06-23 20:55:55.205770240,1.4867134
2016-06-23 20:56:32.430869760,1.4870609
2016-06-23 20:57:03.869080320,1.4883360999999993
2016-06-23 20:57:29.550940160,1.4885797999999997
2016-06-23 20:58:02.517690112,1.4879252
2016-06-23 20:58:31.732719872,1.4874016999999997
2016-06-23 20:59:03.939730176,1.4878282999999999
2016-06-23 21:02:58.071320064,1.4878934000000001
2016-06-23 21:06:19.405900032,1.4913189
2016-06-23 21:08:07.956679936,1.4942996000000002
2016-06-23 21:09:16.243239936,1.4973264000000004
2016-06-23 21:10:16.290980096,1.4988027000000006
2016-06-23 21:11:19.523660032,1.4984285000000002
2016-06-23 21:12:33.150720000,1.4985747999999999
2016-06-23 21:13:55.062539776,1.4993953000000004
2016-06-23 21:15:11.419749888,1.4998633
2016-06-23 21:16:01.745129984,1.4991324
2016-06-23 21:17:47.934809856,1.4983084000000002
2016-06-23 21:19:08.297129728,1.4986067000000003
2016-06-23 21:20:04.508380160,1.4986176000000002
2016-06-23 21:21:53.597880064,1.4986403000000001
2016-06-23 21:23:27.894080000,1.4984141
2016-06-23 21:25:02.834810112,1.497188
2016-06-23 21:25:54.316700160,1.4950285000000003
2016-06-23 21:26:37.130809856,1.4965423000000004
2016-06-23 21:28:02.275770112,1.4973028000000002
2016-06-23 21:29:33.855579904,1.4974046
2016-06-23 21:30:49.767890176,1.4979474000000002
2016-06-23 21:32:28.744529920,1.4978173000000001
2016-06-23 21:33:45.292990208,1.4976697
2016-06-23 21:34:41.066789888,1.4970944000000004
2016-06-23 21:35:56.424059904,1.4964079999999995
2016-06-23 21:37:08.117030144,1.4958646999999998
2016-06-23 21:38:14.374819840,1.4962034
2016-06-23 21:39:26.411209984,1.4962574999999998
2016-06-23 21:40:27.103149824,1.4964464999999998
2016-06-23 21:41:20.031339776,1.4974788
2016-06-23 21:41:54.512189952,1.4983319999999998
2016-06-23 21:42:52.170269952,1.4985867000000002
2016-06-23 21:44:28.211239936,1.4984852000000002
2016-06-23 21:45:18.556280064,1.4997599999999998
2016-06-23 21:45:53.963949824,1.4999618000000006
2016-06-23 21:46:59.533730048,1.4996158999999993
2016-06-23 21:48:11.199550208,1.4999984999999998
2016-06-23 21:49:24.106240000,1.5001920000000002
2016-06-23 21:50:23.789410304,1.5004269000000001
2016-06-23 21:51:33.114670080,1.5006560999999998
2016-06-23 21:52:22.464969984,1.5014328000000001
2016-06-23 21:53:00.914710016,1.5015299000000002
2016-06-23 21:53:45.492539904,1.5016401000000001
2016-06-23 21:54:34.519249920,1.5003487000000004
2016-06-23 21:55:59.150370048,1.5005282
2016-06-23 21:57:27.647579904,1.5008289
2016-06-23 21:59:21.570389760,1.5007675000000003
2016-06-23 22:00:08.790240256,1.4988996000000003
2016-06-23 22:00:27.714789888,1.4986899999999996
2016-06-23 22:00:57.526159872,1.4980504000000006
2016-06-23 22:01:32.182040064,1.4983392
2016-06-23 22:02:17.716049920,1.4973395999999999
2016-06-23 22:02:52.033090048,1.4967775
2016-06-23 22:03:19.913839872,1.4977326
2016-06-23 22:03:57.350429952,1.4971967999999998
2016-06-23 22:04:47.505750016,1.4970986
2016-06-23 22:05:40.090739968,1.4973296999999997
2016-06-23 22:06:32.918880000,1.4976709999999998
2016-06-23 22:07:23.603389952,1.4975977000000003
2016-06-23 22:08:21.442010112,1.4972945000000004
2016-06-23 22:09:01.401169664,1.4969140000000005
2016-06-23 22:10:25.021739776,1.4968531
2016-06-23 22:11:20.926220032,1.4970702999999999
2016-06-23 22:12:10.262880000,1.4971697
2016-06-23 22:12:59.064910080,1.4971390999999996
2016-06-23 22:13:59.515059968,1.4969255000000001
2016-06-23 22:15:03.105770240,1.4967219999999997
2016-06-23 22:15:42.950940160,1.4966943999999998
2016-06-23 22:16:37.664950016,1.4966581999999997
2016-06-23 22:17:58.059670016,1.4964006000000003
2016-06-23 22:18:49.054240000,1.4958536999999998
2016-06-23 22:19:31.927830016,1.4950839999999999
2016-06-23 22:20:08.867469824,1.4954289000000003
2016-06-23 22:20:56.135409920,1.4954366
2016-06-23 22:21:49.871320064,1.4952145999999993
2016-06-23 22:22:48.217420032,1.4949699
2016-06-23 22:23:41.698370048,1.4952147
2016-06-23 22:24:17.700910080,1.4960304999999996
2016-06-23 22:25:02.702759936,1.4970362999999998
2016-06-23 22:25:35.600180224,1.4980986
2016-06-23 22:26:12.528569856,1.4984984999999997
2016-06-23 22:26:59.560510208,1.4982355999999997
2016-06-23 22:27:39.976480000,1.4974786999999998
2016-06-23 22:28:38.859979776,1.4978440999999998
2016-06-23 22:29:33.219640064,1.4976235000000002
2016-06-23 22:30:39.367130112,1.4977341999999996
2016-06-23 22:31:32.040209920,1.4977021999999998
2016-06-23 22:32:29.108880128,1.4978862000000002
2016-06-23 22:33:26.200320000,1.4984010999999997
2016-06-23 22:34:26.179579904,1.4988913
2016-06-23 22:35:30.017980160,1.4978195999999997
2016-06-23 22:36:28.586909952,1.497902
2016-06-23 22:37:21.279259648,1.4978454
2016-06-23 22:38:16.011560192,1.4980462
2016-06-23 22:39:13.707320064,1.498329
2016-06-23 22:40:10.609560064,1.4982258000000002
2016-06-23 22:41:14.018139904,1.4980438999999999
2016-06-23 22:41:53.216260096,1.4969671999999996
2016-06-23 22:42:42.289240064,1.4961266999999998
2016-06-23 22:43:13.572300032,1.4952541000000006
2016-06-23 22:43:56.296499968,1.4954855
2016-06-23 22:44:36.959919872,1.4953490999999997
2016-06-23 22:45:12.795310080,1.4949391999999997
2016-06-23 22:45:44.798919936,1.4943370000000005
2016-06-23 22:46:03.957900032,1.4931728999999998
2016-06-23 22:46:24.839359744,1.4930523
2016-06-23 22:46:47.082780160,1.4923628000000004
2016-06-23 22:47:15.545510144,1.4922961000000001
2016-06-23 22:47:53.301190144,1.4923573999999997
2016-06-23 22:48:25.445360384,1.4925172999999998
2016-06-23 22:48:55.897990144,1.4932277000000003
2016-06-23 22:49:17.380140032,1.4922324
2016-06-23 22:49:40.442149888,1.4924759000000003
2016-06-23 22:50:07.923170304,1.4930365
2016-06-23 22:50:49.849089792,1.4932725999999996
2016-06-23 22:51:25.651309824,1.4924338000000004
2016-06-23 22:52:06.794850048,1.4923585
2016-06-23 22:52:53.612780032,1.4928531
2016-06-23 22:53:40.605820160,1.4923334
2016-06-23 22:54:03.361860096,1.4908227000000003
2016-06-23 22:54:17.944969984,1.4892563999999993
2016-06-23 22:54:34.967190016,1.4888019
2016-06-23 22:54:56.082799872,1.489731
2016-06-23 22:55:16.142360064,1.4902313999999997
2016-06-23 22:55:47.267780096,1.4903044999999997
2016-06-23 22:56:26.173060096,1.4905599999999999
2016-06-23 22:57:09.857600256,1.4904859
2016-06-23 22:57:56.554769920,1.4902421000000001
2016-06-23 22:58:28.426150144,1.4898894
2016-06-23 22:59:04.675529984,1.4894475
2016-06-23 22:59:42.453269760,1.4888608000000003
2016-06-23 23:00:12.135219968,1.4864620999999998
2016-06-23 23:00:25.267619840,1.4856581
2016-06-23 23:00:37.306350080,1.4852754000000001
2016-06-23 23:00:51.858070016,1.4814677
2016-06-23 23:01:04.998280192,1.4817717
2016-06-23 23:01:19.974030080,1.4821840999999996
2016-06-23 23:01:35.033890048,1.4826259
2016-06-23 23:01:47.301949952,1.4837699
2016-06-23 23:02:00.941310208,1.4827919000000003
2016-06-23 23:02:16.424569856,1.4833119
2016-06-23 23:02:34.085049856,1.4824969
2016-06-23 23:02:57.291560192,1.4825580999999997
2016-06-23 23:03:24.000870144,1.4826122000000002
2016-06-23 23:03:48.842330112,1.4830964
2016-06-23 23:04:15.921969920,1.4835423
2016-06-23 23:04:39.012339968,1.4832618999999996
2016-06-23 23:05:05.213289984,1.4842366000000005
2016-06-23 23:05:26.857440000,1.4845659
2016-06-23 23:05:53.546679808,1.4837976
2016-06-23 23:06:32.255579904,1.4838163
2016-06-23 23:07:08.014119936,1.4836358999999997
2016-06-23 23:07:46.887609856,1.4837598
2016-06-23 23:08:22.825669888,1.4831255
2016-06-23 23:09:04.448750080,1.4831960000000002
2016-06-23 23:09:39.126969856,1.4835572000000001
2016-06-23 23:10:18.147760128,1.4836455999999996
2016-06-23 23:11:24.574080000,1.4838258
2016-06-23 23:12:31.070080000,1.4838038000000002
2016-06-23 23:13:12.798579968,1.4836451
2016-06-23 23:13:53.732129792,1.4847187000000002
2016-06-23 23:14:24.175750144,1.4851181000000002
2016-06-23 23:15:08.398509824,1.4843782
2016-06-23 23:15:38.731760128,1.4839343999999999
2016-06-23 23:16:12.357249792,1.4824784999999998
2016-06-23 23:16:30.410720000,1.4796508
2016-06-23 23:16:43.546579968,1.4768062999999998
2016-06-23 23:16:56.729300224,1.4755049
2016-06-23 23:17:09.078870016,1.4743044
2016-06-23 23:17:21.884189952,1.4668456
2016-06-23 23:17:31.671500032,1.4628996
2016-06-23 23:17:41.791079936,1.4604299
2016-06-23 23:17:50.827680000,1.4453375000000002
2016-06-23 23:18:00.442380032,1.4327589
2016-06-23 23:18:11.659419904,1.4315276999999997
2016-06-23 23:18:24.090259968,1.4380052999999997
2016-06-23 23:18:36.141980160,1.4412317
2016-06-23 23:18:48.265830144,1.4427214999999998
2016-06-23 23:19:01.744259840,1.4431742000000003
2016-06-23 23:19:19.746459904,1.4460946000000003
2016-06-23 23:19:34.122080000,1.4471758
2016-06-23 23:19:49.037699840,1.445021
2016-06-23 23:20:04.537120000,1.4436601000000002
2016-06-23 23:20:18.170609920,1.4439186999999998
2016-06-23 23:20:29.887869696,1.4431013
2016-06-23 23:20:42.865639936,1.4432554000000004
2016-06-23 23:20:56.606520064,1.4436345
2016-06-23 23:21:14.948009728,1.4446549999999996
2016-06-23 23:21:30.988279808,1.4464141000000001
2016-06-23 23:21:44.833009920,1.4480036000000005
2016-06-23 23:22:00.504470016,1.4483758999999998
2016-06-23 23:22:15.198220288,1.4509994999999998
2016-06-23 23:22:35.061310208,1.4506041000000003
2016-06-23 23:22:51.397539840,1.4518297000000004
2016-06-23 23:23:10.709069824,1.4526847
2016-06-23 23:23:28.957230080,1.4544757000000001
2016-06-23 23:23:44.597179648,1.4548983999999998
2016-06-23 23:24:00.319749888,1.4554999999999996
2016-06-23 23:24:18.644329984,1.4543482999999997
2016-06-23 23:24:41.016240128,1.4546934000000005
2016-06-23 23:25:08.861770240,1.4545900999999999
2016-06-23 23:25:27.801959936,1.4543603000000003
2016-06-23 23:25:49.168770048,1.4561611
2016-06-23 23:26:06.851140096,1.4559281000000004
2016-06-23 23:26:29.345459968,1.4566510000000001
2016-06-23 23:26:56.797019904,1.4574251
2016-06-23 23:27:23.621379840,1.4562796
2016-06-23 23:27:48.029250048,1.457909
2016-06-23 23:28:06.142099968,1.4601669
2016-06-23 23:28:23.956800000,1.4612013
2016-06-23 23:28:48.948560128,1.4606202000000001
2016-06-23 23:29:10.983069952,1.4590907999999998
2016-06-23 23:29:43.943920128,1.4593018999999996
2016-06-23 23:30:19.898279936,1.4565679000000002
2016-06-23 23:30:53.615259904,1.4556294
2016-06-23 23:31:18.708430080,1.4539540999999998
2016-06-23 23:31:50.401639936,1.4532923
2016-06-23 23:32:18.984519936,1.4544319000000003
2016-06-23 23:33:00.375729664,1.4532636000000005
2016-06-23 23:33:37.064190208,1.4531547999999999
2016-06-23 23:34:10.034060032,1.4551536
2016-06-23 23:34:38.813139968,1.4586247000000003
2016-06-23 23:35:10.987539968,1.4587799000000001
2016-06-23 23:35:35.268460032,1.4609083999999999
2016-06-23 23:35:52.936189952,1.4623601
2016-06-23 23:36:16.690899968,1.4627697
2016-06-23 23:36:37.391049728,1.4683059999999997
2016-06-23 23:36:49.603950080,1.4712027000000003
2016-06-23 23:37:04.920349952,1.4690632
2016-06-23 23:37:25.385600000,1.4668177
2016-06-23 23:38:04.837610240,1.4665223
2016-06-23 23:39:01.003099904,1.4664661999999995
2016-06-23 23:39:40.291739904,1.4660218
2016-06-23 23:40:04.431699968,1.4644431
2016-06-23 23:40:37.228219904,1.4621488999999994
2016-06-23 23:41:15.588610048,1.4607485
2016-06-23 23:41:37.044599808,1.4577138000000003
2016-06-23 23:41:50.041500160,1.4541658999999996
2016-06-23 23:42:02.898589952,1.4497943000000004
2016-06-23 23:42:18.684600064,1.4507003999999997
2016-06-23 23:42:34.378530048,1.4520575
2016-06-23 23:42:51.594129664,1.4505216999999997
2016-06-23 23:43:12.803330048,1.4487616999999997
2016-06-23 23:43:31.111730176,1.4478204000000003
2016-06-23 23:43:48.112440064,1.4463190999999997
2016-06-23 23:44:06.828900096,1.4474476
2016-06-23 23:44:26.780080128,1.4485176999999998
2016-06-23 23:44:46.047249920,1.4526212999999997
2016-06-23 23:45:02.173969920,1.456296
2016-06-23 23:45:21.681969920,1.4536937
2016-06-23 23:45:40.551470080,1.4538198000000002
2016-06-23 23:46:02.285900032,1.4516703999999998
2016-06-23 23:46:24.636330240,1.4537381000000003
2016-06-23 23:46:50.129479936,1.4545175999999995
2016-06-23 23:47:33.875670016,1.4551266
2016-06-23 23:48:08.210150144,1.4569830000000001
2016-06-23 23:48:45.484760064,1.4574407999999999
2016-06-23 23:49:12.191529984,1.4591491000000003
2016-06-23 23:49:43.077020160,1.4593765000000003
2016-06-23 23:50:23.335229952,1.4590783000000003
2016-06-23 23:51:27.146109952,1.4587119999999998
2016-06-23 23:52:13.833050112,1.456704
2016-06-23 23:52:52.566749952,1.4564252000000002
2016-06-23 23:53:43.924909824,1.4569854000000004
2016-06-23 23:54:14.916079872,1.4531303
2016-06-23 23:54:33.336389888,1.4530083999999999
2016-06-23 23:54:47.095739904,1.4590427
2016-06-23 23:55:05.890190080,1.4591662000000003
2016-06-23 23:55:24.775309824,1.4571926000000002
2016-06-23 23:56:05.802279936,1.4560841999999996
2016-06-23 23:56:27.158500096,1.4540687000000005
2016-06-23 23:56:48.220679936,1.4578416
2016-06-23 23:57:05.903530240,1.4563909000000002
2016-06-23 23:57:28.602469888,1.4547883000000001
2016-06-23 23:57:53.276440064,1.4541267999999996
2016-06-23 23:58:42.232290304,1.4557014000000001
2016-06-23 23:59:45.839790080,1.4558298999999997
2016-06-24 00:00:33.875330048,1.4546010000000005
2016-06-24 00:01:03.409689856,1.4541371
2016-06-24 00:01:43.849280000,1.4559015999999998
2016-06-24 00:02:22.378000128,1.4559503
2016-06-24 00:03:09.012270080,1.4566192999999998
2016-06-24 00:03:48.588420096,1.4572648999999998
2016-06-24 00:04:30.203450112,1.4561878000000001
2016-06-24 00:05:07.784610048,1.4554693000000003
2016-06-24 00:05:32.107570176,1.4554591
2016-06-24 00:06:22.525100288,1.4549177000000002
2016-06-24 00:07:12.628300032,1.4552559999999999
2016-06-24 00:07:45.808969984,1.4568371000000002
2016-06-24 00:08:14.601909760,1.4583262999999997
2016-06-24 00:08:42.780130048,1.4590161000000001
2016-06-24 00:09:28.388440320,1.4593863999999999
2016-06-24 00:10:13.371940096,1.4588999999999999
2016-06-24 00:10:43.119190016,1.4570474999999998
2016-06-24 00:11:13.312750080,1.4577500999999995
2016-06-24 00:11:46.345199872,1.4570514999999997
2016-06-24 00:12:47.885090048,1.4564751999999999
2016-06-24 00:13:47.193289984,1.4565896
2016-06-24 00:14:43.472600064,1.4579885000000004
2016-06-24 00:15:34.381619968,1.4584831999999994
2016-06-24 00:16:14.359780096,1.4592509999999992
2016-06-24 00:16:43.935980032,1.4602304000000004
2016-06-24 00:17:18.757449984,1.4614357
2016-06-24 00:17:56.216850176,1.4630888000000002
2016-06-24 00:18:17.762480384,1.4649138
2016-06-24 00:18:41.259900160,1.4633981
2016-06-24 00:19:02.816329984,1.4610071
2016-06-24 00:19:26.846690048,1.4604746
2016-06-24 00:20:03.733280000,1.4603270000000002
2016-06-24 00:20:28.624099840,1.4606168999999998
2016-06-24 00:21:04.031010304,1.4605678
2016-06-24 00:21:41.945920000,1.4599224999999993
2016-06-24 00:22:16.445260032,1.4588313000000002
2016-06-24 00:22:40.412559872,1.4574584000000002
2016-06-24 00:23:28.832619776,1.4576370999999997
2016-06-24 00:24:27.130949888,1.4570283999999998
2016-06-24 00:25:26.923059968,1.4572234999999996
2016-06-24 00:26:15.451439872,1.4575136999999998
2016-06-24 00:27:43.176419840,1.4574089999999997
2016-06-24 00:28:47.559910144,1.4573888000000006
2016-06-24 00:30:16.401829888,1.45671
2016-06-24 00:31:00.770309888,1.4545491000000002
2016-06-24 00:31:32.280320256,1.4530429
2016-06-24 00:32:03.370029824,1.4537403999999998
2016-06-24 00:32:35.892770048,1.4546461000000002
2016-06-24 00:33:26.672769792,1.4544039999999998
2016-06-24 00:34:22.235499776,1.4537479
2016-06-24 00:35:09.892039936,1.4537670000000003
2016-06-24 00:35:52.248890112,1.4542304000000001
2016-06-24 00:36:22.066839808,1.4550111000000001
2016-06-24 00:36:57.029209856,1.4556553000000003
2016-06-24 00:37:38.505569792,1.4552302
2016-06-24 00:38:32.362310144,1.4551705999999998
2016-06-24 00:39:19.003040000,1.4548819999999998
2016-06-24 00:39:46.047709952,1.4535240999999999
2016-06-24 00:40:15.441179904,1.4532322000000002
2016-06-24 00:40:49.233629952,1.4526152
2016-06-24 00:41:16.478309888,1.4520781999999999
2016-06-24 00:41:46.303500032,1.4521732
2016-06-24 00:42:28.533429760,1.4524298000000002
2016-06-24 00:43:12.794070016,1.4521833999999996
2016-06-24 00:43:36.352590080,1.4519863999999998
2016-06-24 00:43:50.824059904,1.4521929000000002
2016-06-24 00:44:07.618810112,1.4532934000000004
2016-06-24 00:44:28.573850112,1.4553156
2016-06-24 00:44:48.697149952,1.4573124999999998
2016-06-24 00:45:12.406909952,1.4579336000000007
2016-06-24 00:45:29.579770112,1.4592014999999998
2016-06-24 00:45:45.977580032,1.4580264999999997
2016-06-24 00:46:04.068950272,1.4592249000000002
2016-06-24 00:46:25.842489856,1.4587193999999999
2016-06-24 00:46:48.563310080,1.4583286000000002
2016-06-24 00:47:13.676879872,1.4576054999999997
2016-06-24 00:47:43.261309952,1.4575245
2016-06-24 00:48:25.016750080,1.4569477
2016-06-24 00:49:10.871859968,1.4571102999999996
2016-06-24 00:49:53.778660096,1.4568259999999997
2016-06-24 00:50:37.717359872,1.4570839999999998
2016-06-24 00:51:31.436279808,1.456516
2016-06-24 00:52:29.447879936,1.4567063999999998
2016-06-24 00:53:12.766690048,1.4585312
2016-06-24 00:53:33.319920128,1.4600609
2016-06-24 00:53:56.830020096,1.4600501999999997
2016-06-24 00:54:19.013629952,1.4580301
2016-06-24 00:54:38.960340224,1.4566837999999998
2016-06-24 00:54:59.447050240,1.4579018
2016-06-24 00:55:35.223160064,1.4579655000000005
2016-06-24 00:56:13.522020096,1.4591498
2016-06-24 00:56:39.826699776,1.4586602999999996
2016-06-24 00:57:13.352620032,1.4565216000000007
2016-06-24 00:57:42.247880192,1.4553564
2016-06-24 00:58:03.334129664,1.4515923999999998
2016-06-24 00:58:21.548060160,1.4506852000000001
2016-06-24 00:58:40.105669632,1.4499872999999999
2016-06-24 00:58:55.728090112,1.4499399999999998
2016-06-24 00:59:10.843030016,1.4481860999999998
2016-06-24 00:59:26.130429952,1.4492646000000002
2016-06-24 00:59:44.222969856,1.4505441
2016-06-24 00:59:57.979180032,1.4521891999999996
2016-06-24 01:00:16.168049920,1.4494987999999998
2016-06-24 01:00:31.941969920,1.4467805999999996
2016-06-24 01:00:51.862520064,1.446993
2016-06-24 01:01:09.089720064,1.4470765999999997
2016-06-24 01:01:28.856750080,1.4481559000000002
2016-06-24 01:01:48.386360064,1.4492322
2016-06-24 01:02:09.111170048,1.4503694000000003
2016-06-24 01:02:32.843190016,1.4496341000000001
2016-06-24 01:02:59.394939904,1.446635
2016-06-24 01:03:15.975719936,1.4440902000000002
2016-06-24 01:03:30.083859968,1.4442953
2016-06-24 01:03:44.122210304,1.4439716000000002
2016-06-24 01:03:58.906259968,1.4420972999999997
2016-06-24 01:04:14.081099776,1.4403715
2016-06-24 01:04:29.461359872,1.4390144
2016-06-24 01:04:43.274289920,1.4360796999999998
2016-06-24 01:04:56.767680000,1.4350625
2016-06-24 01:05:09.921960192,1.4352375000000004
2016-06-24 01:05:24.023510016,1.4341667
2016-06-24 01:05:37.911360000,1.4336366000000005
2016-06-24 01:05:53.382129920,1.4325470999999999
2016-06-24 01:06:08.610960128,1.4306272000000002
2016-06-24 01:06:22.524090112,1.4300548999999998
2016-06-24 01:06:39.303500032,1.4293269999999998
2016-06-24 01:06:53.027229952,1.4262262000000003
2016-06-24 01:07:07.060169728,1.4242263000000002
2016-06-24 01:07:21.085680128,1.4200648
2016-06-24 01:07:34.086690304,1.4182019000000003
2016-06-24 01:07:47.155940096,1.4180709999999999
2016-06-24 01:08:01.705609984,1.4159062000000002
2016-06-24 01:08:14.402309888,1.4107528999999996
2016-06-24 01:08:25.981509888,1.4058242
2016-06-24 01:08:38.340750080,1.4060062000000002
2016-06-24 01:08:51.794549760,1.4074460999999996
2016-06-24 01:09:06.759460096,1.4085861
2016-06-24 01:09:19.616990208,1.4106300000000003
2016-06-24 01:09:33.961900032,1.4116597
2016-06-24 01:09:49.344649984,1.4172523000000001
2016-06-24 01:10:00.822680064,1.4224487
2016-06-24 01:10:15.237390080,1.4206429999999997
2016-06-24 01:10:31.836060160,1.4208148000000003
2016-06-24 01:10:49.914760192,1.4188755
2016-06-24 01:11:06.061609984,1.4197714000000001
2016-06-24 01:11:26.703670016,1.4189370999999997
2016-06-24 01:11:43.513500160,1.4192305000000003
2016-06-24 01:12:01.239630080,1.4194556999999997
2016-06-24 01:12:24.634460160,1.4206550000000004
2016-06-24 01:12:50.096120064,1.4245340999999998
2016-06-24 01:13:13.338279936,1.4236306999999997
2016-06-24 01:13:31.841330176,1.4247932999999997
2016-06-24 01:13:51.219950080,1.4229892999999996
2016-06-24 01:14:07.484480000,1.4159213
2016-06-24 01:14:23.150550016,1.4183954000000003
2016-06-24 01:14:44.411030016,1.4177454
2016-06-24 01:15:05.319570176,1.4183783000000003
2016-06-24 01:15:27.694439936,1.4191018
2016-06-24 01:15:50.217679872,1.4201346999999998
2016-06-24 01:16:14.500460032,1.4188954999999996
2016-06-24 01:16:44.833910016,1.4175594999999992
2016-06-24 01:17:13.874030080,1.4172558999999998
2016-06-24 01:17:34.119100160,1.416234
2016-06-24 01:17:55.833289984,1.4150312999999997
2016-06-24 01:18:13.604299776,1.4122987
2016-06-24 01:18:31.279219968,1.4104614000000004
2016-06-24 01:18:49.633420032,1.4109458000000004
2016-06-24 01:19:11.645370368,1.4116297999999994
2016-06-24 01:19:39.311220224,1.4128108
2016-06-24 01:20:00.851080192,1.4175637
2016-06-24 01:20:16.665169664,1.4212258999999998
2016-06-24 01:20:35.419080192,1.4200093999999999
2016-06-24 01:20:56.550349824,1.4207339
2016-06-24 01:21:11.734360064,1.4224899000000002
2016-06-24 01:21:28.798560000,1.4258078999999997
2016-06-24 01:21:44.502779904,1.4290211
2016-06-24 01:21:59.495680256,1.4307246999999998
2016-06-24 01:22:13.343330048,1.430615
2016-06-24 01:22:29.027790080,1.4281913999999998
2016-06-24 01:22:45.281239808,1.4257182999999998
2016-06-24 01:23:01.655279872,1.4279537999999996
2016-06-24 01:23:20.685710080,1.4327196999999998
2016-06-24 01:23:34.855369984,1.4348337
2016-06-24 01:23:47.887990016,1.4396154
2016-06-24 01:24:01.525959936,1.4419849999999999
2016-06-24 01:24:15.685669888,1.4393033000000002
2016-06-24 01:24:30.289689856,1.4338254000000001
2016-06-24 01:24:45.937670144,1.4338427000000005
2016-06-24 01:25:05.694689792,1.4346747
2016-06-24 01:25:27.793679872,1.4347522999999998
2016-06-24 01:25:50.625459968,1.4328945
2016-06-24 01:26:17.072230144,1.4325408
2016-06-24 01:26:35.281659904,1.4369723
2016-06-24 01:26:49.555160064,1.4378108
2016-06-24 01:27:03.055490048,1.4373372
2016-06-24 01:27:21.909040128,1.4369028
2016-06-24 01:27:46.254400000,1.4360249000000003
2016-06-24 01:28:10.483599872,1.4367889999999996
2016-06-24 01:28:29.525369856,1.4380016
2016-06-24 01:28:44.580130048,1.4414818999999996
2016-06-24 01:28:59.251780096,1.4407815
2016-06-24 01:29:16.338560000,1.4404301999999998
2016-06-24 01:29:33.440570112,1.4417727999999996
2016-06-24 01:29:49.629480192,1.4400832999999997
2016-06-24 01:30:09.595169792,1.4424113000000003
2016-06-24 01:30:36.473410048,1.4432669999999999
2016-06-24 01:30:56.888449792,1.4449101
2016-06-24 01:31:10.259090176,1.4472139999999998
2016-06-24 01:31:23.965929984,1.4506504999999998
2016-06-24 01:31:40.232039936,1.4502843999999997
2016-06-24 01:31:58.449659904,1.4510318999999998
2016-06-24 01:32:14.945960192,1.4525682999999998
2016-06-24 01:32:29.585669888,1.4551748999999998
2016-06-24 01:32:43.373630208,1.4561886000000002
2016-06-24 01:32:56.705330176,1.4573274999999994
2016-06-24 01:33:11.707099904,1.4556271000000003
2016-06-24 01:33:26.502530304,1.4530526000000001
2016-06-24 01:33:41.467699968,1.4493253
2016-06-24 01:33:56.993779968,1.446891
2016-06-24 01:34:11.478340096,1.446438
2016-06-24 01:34:25.987449856,1.4463621
2016-06-24 01:34:43.466830080,1.4431153999999997
2016-06-24 01:34:59.905750016,1.4430897999999999
2016-06-24 01:35:14.493989888,1.4462642999999997
2016-06-24 01:35:34.867830016,1.4463769000000002
2016-06-24 01:35:53.381969920,1.4495131
2016-06-24 01:36:10.885189888,1.4514102
2016-06-24 01:36:25.883789824,1.4514129999999996
2016-06-24 01:36:40.812520192,1.4504763999999997
2016-06-24 01:36:59.159600128,1.4474184000000003
2016-06-24 01:37:19.594880000,1.4497211
2016-06-24 01:37:35.841760000,1.4494492999999995
2016-06-24 01:37:59.688260096,1.4491304999999999
2016-06-24 01:38:28.518660096,1.4483302999999994
2016-06-24 01:39:02.685859840,1.4493659999999995
2016-06-24 01:39:32.632240128,1.4513084
2016-06-24 01:40:06.437900032,1.450619
2016-06-24 01:40:42.463549952,1.4502772
2016-06-24 01:41:01.864240128,1.4508599000000002
2016-06-24 01:41:23.448750336,1.4504595
2016-06-24 01:41:51.375129856,1.4522651
2016-06-24 01:42:14.040239872,1.4526662000000004
2016-06-24 01:42:44.737959936,1.4513225
2016-06-24 01:43:04.498360064,1.4487448
2016-06-24 01:43:28.609039872,1.4505373000000004
2016-06-24 01:43:51.584369920,1.4509604999999999
2016-06-24 01:44:22.355869952,1.4524088
2016-06-24 01:44:48.666149888,1.4534117
2016-06-24 01:45:17.300910080,1.4542775999999995
2016-06-24 01:45:50.786899968,1.4531532
2016-06-24 01:46:21.666259968,1.4518113999999998
2016-06-24 01:46:49.060069888,1.4506655999999998
2016-06-24 01:47:20.774139904,1.4483276
2016-06-24 01:47:46.136750080,1.4455732999999997
2016-06-24 01:48:14.048339968,1.4462666
2016-06-24 01:48:40.728110080,1.4474500000000001
2016-06-24 01:49:28.868740096,1.4471948000000001
2016-06-24 01:50:06.730810112,1.4457816
2016-06-24 01:50:30.768039936,1.4457796000000003
2016-06-24 01:50:55.951369984,1.447551
2016-06-24 01:51:21.473830144,1.4466124000000005
2016-06-24 01:51:47.878989824,1.4439482000000001
2016-06-24 01:52:03.531280128,1.4415285000000002
2016-06-24 01:52:23.265789952,1.4403428999999996
2016-06-24 01:52:41.664489984,1.4389398000000002
2016-06-24 01:53:01.161829888,1.4398088999999998
2016-06-24 01:53:14.965459968,1.4416248999999997
2016-06-24 01:53:30.220409856,1.4434628
2016-06-24 01:53:48.966990080,1.4449217000000005
2016-06-24 01:54:06.818939904,1.4446285999999997
2016-06-24 01:54:25.123310080,1.4423615
2016-06-24 01:54:51.008829952,1.4426341999999999
2016-06-24 01:55:28.110279936,1.4422516
2016-06-24 01:56:02.320590080,1.4416578000000002
2016-06-24 01:56:34.952680192,1.4441196999999997
2016-06-24 01:57:00.332669952,1.4457069999999996
2016-06-24 01:57:36.356539904,1.4450116000000002
2016-06-24 01:58:29.656120320,1.4454610999999995
2016-06-24 01:59:06.291180288,1.4432993000000003
2016-06-24 01:59:29.186550016,1.4410260999999998
2016-06-24 01:59:49.491940352,1.4408807
2016-06-24 02:00:11.167330048,1.4454360999999993
2016-06-24 02:00:25.629840128,1.4471054
2016-06-24 02:00:49.886449920,1.4436405
2016-06-24 02:01:21.800649984,1.4417929
2016-06-24 02:01:40.595369984,1.4407658999999997
2016-06-24 02:01:58.900310016,1.4408200999999996
2016-06-24 02:02:21.779689984,1.4400833
2016-06-24 02:02:47.082739968,1.4401118000000002
2016-06-24 02:03:11.968349952,1.4396828
2016-06-24 02:03:32.494579712,1.4427975999999998
2016-06-24 02:04:01.512750080,1.4417395
2016-06-24 02:04:34.152039936,1.4396762
2016-06-24 02:05:07.050279936,1.4406780000000001
2016-06-24 02:05:32.927510016,1.4410286000000005
2016-06-24 02:06:07.859560192,1.4403476999999998
2016-06-24 02:06:38.997110016,1.4394826000000003
2016-06-24 02:07:00.259170048,1.4380774000000003
2016-06-24 02:07:20.882040064,1.4381785999999999
2016-06-24 02:07:41.123660032,1.4383834
2016-06-24 02:08:06.661309952,1.4386657
2016-06-24 02:08:32.847759872,1.4381106999999997
2016-06-24 02:08:55.926020096,1.4386598000000002
2016-06-24 02:09:20.209009920,1.4363324999999998
2016-06-24 02:09:38.077070080,1.4336986999999997
2016-06-24 02:09:52.059830016,1.4307883000000001
2016-06-24 02:10:05.962510080,1.4290351000000003
2016-06-24 02:10:20.827009792,1.4293808
2016-06-24 02:10:40.582009856,1.4293034
2016-06-24 02:11:04.819529984,1.4299738999999996
2016-06-24 02:11:21.031229952,1.4317726000000002
2016-06-24 02:11:36.701820160,1.4313049999999998
2016-06-24 02:11:54.352489984,1.4293385
2016-06-24 02:12:24.389619968,1.4308643
2016-06-24 02:12:51.596160000,1.4306238
2016-06-24 02:13:18.908230144,1.4304208
2016-06-24 02:13:42.368919808,1.4290870999999994
2016-06-24 02:14:03.378240000,1.4278533999999996
2016-06-24 02:14:21.183739904,1.4257649000000003
2016-06-24 02:14:37.181949952,1.4212042000000003
2016-06-24 02:14:52.910769920,1.4212809999999994
2016-06-24 02:15:08.391650048,1.42263
2016-06-24 02:15:25.967040256,1.4230366
2016-06-24 02:15:41.944720128,1.4217052000000003
2016-06-24 02:15:59.355279872,1.4203714000000005
2016-06-24 02:16:16.438050048,1.4203132000000003
2016-06-24 02:16:30.793160192,1.4210057999999999
2016-06-24 02:16:46.513479936,1.4198514
2016-06-24 02:17:02.420719872,1.4190637000000001
2016-06-24 02:17:21.938259968,1.4180014999999997
2016-06-24 02:17:39.240410112,1.4182711000000003
2016-06-24 02:17:54.019460096,1.4202472000000004
2016-06-24 02:18:11.040779776,1.4214542000000001
2016-06-24 02:18:41.314469888,1.4224721
2016-06-24 02:19:05.482660096,1.4229759000000002
2016-06-24 02:19:32.485319936,1.4228054999999997
2016-06-24 02:19:59.242120192,1.4245168999999998
2016-06-24 02:20:21.057509888,1.4235325999999993
2016-06-24 02:20:48.008800000,1.4227677000000003
2016-06-24 02:21:13.332190208,1.4213873000000001
2016-06-24 02:21:31.348599808,1.4189955
2016-06-24 02:21:46.730319616,1.4165087000000003
2016-06-24 02:22:02.093199872,1.4150114999999999
2016-06-24 02:22:17.333809920,1.4141438
2016-06-24 02:22:36.198949888,1.4147679000000002
2016-06-24 02:23:03.753989888,1.4146782
2016-06-24 02:23:33.604520192,1.4135942999999997
2016-06-24 02:23:57.619389952,1.4126676
2016-06-24 02:24:11.587469824,1.4104117999999999
2016-06-24 02:24:25.355389952,1.4054228000000004
2016-06-24 02:24:39.526710272,1.4035847
2016-06-24 02:24:51.524859904,1.4070064
2016-06-24 02:25:08.223199744,1.4078190000000002
2016-06-24 02:25:24.858119680,1.4076495999999998
2016-06-24 02:25:41.065740032,1.4027741000000007
2016-06-24 02:25:53.406790144,1.4012006000000001
2016-06-24 02:26:05.945769984,1.4016546999999997
2016-06-24 02:26:20.937920000,1.4025677999999997
2016-06-24 02:26:37.750440192,1.4043404000000002
2016-06-24 02:26:55.142540032,1.4035779999999998
2016-06-24 02:27:09.920960256,1.4019977000000003
2016-06-24 02:27:26.135579904,1.4023616000000003
2016-06-24 02:27:50.607549952,1.4017170000000005
2016-06-24 02:28:08.596090112,1.3992708000000003
2016-06-24 02:28:19.412659968,1.3991266999999998
2016-06-24 02:28:31.474880000,1.3998144
2016-06-24 02:28:45.446099968,1.3991378000000003
2016-06-24 02:29:00.271850240,1.3983567999999997
2016-06-24 02:29:15.371750144,1.3986018999999998
2016-06-24 02:29:30.523680000,1.4020248000000004
2016-06-24 02:29:43.864120064,1.4061943999999995
2016-06-24 02:29:59.626649856,1.4050095000000002
2016-06-24 02:30:14.704889856,1.4041171
2016-06-24 02:30:32.058370048,1.4050493
2016-06-24 02:30:49.348400128,1.4081692000000001
2016-06-24 02:31:02.394989824,1.4118684000000001
2016-06-24 02:31:15.713070080,1.4108738999999997
2016-06-24 02:31:31.690300160,1.4089348000000004
2016-06-24 02:31:48.796260096,1.4069571000000003
2016-06-24 02:32:04.220069888,1.4039026
2016-06-24 02:32:23.670579968,1.4030801999999998
2016-06-24 02:32:39.405490176,1.4030250999999998
2016-06-24 02:32:52.935160064,1.4009566000000004
2016-06-24 02:33:09.633720064,1.4029952000000003
2016-06-24 02:33:26.365090048,1.4022983000000002
2016-06-24 02:33:48.318860032,1.4051535999999998
2016-06-24 02:34:09.517060096,1.4052337
2016-06-24 02:34:28.248329984,1.4048410999999998
2016-06-24 02:34:44.789609984,1.402605
2016-06-24 02:35:04.379699968,1.4045932999999997
2016-06-24 02:35:23.688689920,1.4045905000000005
2016-06-24 02:35:41.810669824,1.4054298999999997
2016-06-24 02:36:02.444470272,1.4052675000000006
2016-06-24 02:36:23.108419840,1.4045241
2016-06-24 02:36:40.394219776,1.4038555000000001
2016-06-24 02:36:57.238439936,1.4018905000000002
2016-06-24 02:37:18.413209856,1.4010780000000003
2016-06-24 02:37:42.388679936,1.4023392
2016-06-24 02:38:09.079190272,1.4010311000000002
2016-06-24 02:38:25.817680128,1.3977894999999998
2016-06-24 02:38:39.747369984,1.3973121999999998
2016-06-24 02:38:52.822940160,1.3946722
2016-06-24 02:39:04.325380096,1.3942225999999993
2016-06-24 02:39:19.281910016,1.3940194
2016-06-24 02:39:35.004430080,1.393797
2016-06-24 02:39:51.966000128,1.3919049000000001
2016-06-24 02:40:06.003239936,1.3908642999999998
2016-06-24 02:40:19.333359872,1.3913967999999999
2016-06-24 02:40:34.681079808,1.3916788
2016-06-24 02:40:47.377380096,1.3908398
2016-06-24 02:41:01.829529856,1.3895097000000005
2016-06-24 02:41:16.130030080,1.3872107
2016-06-24 02:41:29.739859968,1.3871186
2016-06-24 02:41:45.926880256,1.3847056
2016-06-24 02:42:00.708960000,1.3847302999999997
2016-06-24 02:42:15.128740096,1.3827810999999997
2016-06-24 02:42:28.213400320,1.3817700000000002
2016-06-24 02:42:42.562120192,1.3807336000000001
2016-06-24 02:42:56.142520064,1.3789659000000003
2016-06-24 02:43:08.060229888,1.3788216000000002
2016-06-24 02:43:19.446219776,1.3775571
2016-06-24 02:43:30.795229952,1.3748915
2016-06-24 02:43:42.542030080,1.3711129999999998
2016-06-24 02:43:54.809659904,1.3663469000000001
2016-06-24 02:44:06.397390080,1.3656665
2016-06-24 02:44:18.757149952,1.3665269
2016-06-24 02:44:30.372640000,1.3683906000000001
2016-06-24 02:44:41.609830144,1.3702145999999997
2016-06-24 02:44:54.466259968,1.3717114000000004
2016-06-24 02:45:07.908169984,1.3778612000000003
2016-06-24 02:45:20.870350080,1.3808523999999998
2016-06-24 02:45:33.430109696,1.3826128000000002
2016-06-24 02:45:45.444169984,1.3822348
2016-06-24 02:45:58.559849984,1.3807874
2016-06-24 02:46:10.756800256,1.3746326000000004
2016-06-24 02:46:23.108319744,1.3699397
2016-06-24 02:46:35.755709952,1.3697725
2016-06-24 02:46:48.894200064,1.3703024999999998
2016-06-24 02:47:04.838319872,1.3718862000000005
2016-06-24 02:47:19.702469888,1.3768132999999998
2016-06-24 02:47:33.180960000,1.3781681000000001
2016-06-24 02:47:47.202209792,1.3786834999999997
2016-06-24 02:48:04.299299840,1.3776424
2016-06-24 02:48:20.861890048,1.3781076
2016-06-24 02:48:38.076859904,1.3766797000000002
2016-06-24 02:48:56.262489600,1.3805616000000003
2016-06-24 02:49:12.881969920,1.3791155000000002
2016-06-24 02:49:30.706820096,1.3785836000000002
2016-06-24 02:49:46.090790144,1.3732993
2016-06-24 02:50:03.071269888,1.3709948000000003
2016-06-24 02:50:24.118640128,1.3711028
2016-06-24 02:50:46.673249792,1.3719668
2016-06-24 02:51:07.503619840,1.3748639999999994
2016-06-24 02:51:22.206089984,1.3767276999999998
2016-06-24 02:51:41.327019776,1.3787292000000002
2016-06-24 02:52:04.630990080,1.3785980999999998
2016-06-24 02:52:21.836219904,1.3768315999999996
2016-06-24 02:52:45.240890112,1.3767382000000001
2016-06-24 02:53:05.332429824,1.3755947
2016-06-24 02:53:22.784210176,1.3735594000000004
2016-06-24 02:53:39.500860160,1.3704136
2016-06-24 02:53:56.133789952,1.3685268
2016-06-24 02:54:13.943390208,1.3658173000000002
2016-06-24 02:54:34.714870016,1.3659336999999996
2016-06-24 02:54:51.184590080,1.3683207
2016-06-24 02:55:08.230260224,1.3670057000000002
2016-06-24 02:55:23.873180160,1.3640884
2016-06-24 02:55:37.763049984,1.3614218
2016-06-24 02:55:52.003140096,1.3583326
2016-06-24 02:56:06.646889984,1.3559336
2016-06-24 02:56:19.344290048,1.3547830000000005
2016-06-24 02:56:32.719309824,1.3557436000000005
2016-06-24 02:56:46.184979712,1.3608676000000002
2016-06-24 02:56:58.751470080,1.3639735
2016-06-24 02:57:14.348249856,1.3608736000000006
2016-06-24 02:57:33.220850176,1.3657556
2016-06-24 02:57:50.130289920,1.3609178
2016-06-24 02:58:08.172709888,1.3620940999999995
2016-06-24 02:58:23.166850048,1.3591536000000002
2016-06-24 02:58:39.570540032,1.3576907000000003
2016-06-24 02:58:58.379959808,1.3572707
2016-06-24 02:59:17.820800000,1.3581140999999999
2016-06-24 02:59:37.345629952,1.3600116000000002
2016-06-24 03:00:01.270980096,1.3577629
2016-06-24 03:00:18.673100032,1.3538571000000001
2016-06-24 03:00:34.168509952,1.3512958000000004
2016-06-24 03:00:51.353939968,1.3503017999999998
2016-06-24 03:01:09.986489856,1.3508298000000003
2016-06-24 03:01:26.653999872,1.3540215000000004
2016-06-24 03:01:44.639599872,1.3518028999999998
2016-06-24 03:02:06.215320064,1.3518414999999993
2016-06-24 03:02:24.346759936,1.3494384000000001
2016-06-24 03:02:41.378889984,1.3488687000000001
2016-06-24 03:02:57.566130176,1.3483889000000004
2016-06-24 03:03:13.776419840,1.3487974
2016-06-24 03:03:32.513059840,1.3483309000000003
2016-06-24 03:03:49.854120192,1.3481304
2016-06-24 03:04:08.440069888,1.3493137000000002
2016-06-24 03:04:34.572610048,1.3496291
2016-06-24 03:04:59.953320192,1.3507266999999996
2016-06-24 03:05:19.016600064,1.3536140999999997
2016-06-24 03:05:36.763950080,1.3551928999999998
2016-06-24 03:05:51.286070016,1.358499
2016-06-24 03:06:11.973769984,1.3596224
2016-06-24 03:06:32.157679872,1.3584234000000004
2016-06-24 03:06:55.031820032,1.3570933000000007
2016-06-24 03:07:21.318369792,1.3554173999999994
2016-06-24 03:07:43.202790144,1.3552926000000003
2016-06-24 03:08:07.726830080,1.3548984999999996
2016-06-24 03:08:36.491799808,1.3564733999999996
2016-06-24 03:09:06.782060032,1.3566914999999997
2016-06-24 03:09:34.610950144,1.3582834
2016-06-24 03:10:04.746939648,1.3585279999999997
2016-06-24 03:10:20.521299712,1.3625376000000002
2016-06-24 03:10:37.203170048,1.3638221
2016-06-24 03:10:57.741359872,1.3638934999999999
2016-06-24 03:11:14.988489984,1.3641429
2016-06-24 03:11:35.296409856,1.3622393000000002
2016-06-24 03:12:01.095099904,1.3626014
2016-06-24 03:12:29.376439808,1.3629266999999998
2016-06-24 03:12:48.745910016,1.3633731000000002
2016-06-24 03:13:03.901980160,1.3655433
2016-06-24 03:13:20.227320064,1.3673793
2016-06-24 03:13:42.691360000,1.3669980999999998
2016-06-24 03:14:03.767310080,1.3674462
2016-06-24 03:14:27.387870208,1.3682089
2016-06-24 03:14:54.368329984,1.3677062
2016-06-24 03:15:25.453570048,1.3661484999999995
2016-06-24 03:15:53.241890048,1.3644918999999995
2016-06-24 03:16:21.048009728,1.3640099999999995
2016-06-24 03:16:46.900950016,1.3628413000000006
2016-06-24 03:17:08.974339840,1.3614139000000003
2016-06-24 03:17:34.890150144,1.360627
2016-06-24 03:18:07.925149952,1.3606271
2016-06-24 03:18:29.809570048,1.3581673
2016-06-24 03:18:45.312920064,1.3541670000000001
2016-06-24 03:18:57.913889792,1.3526993999999999
2016-06-24 03:19:11.232979968,1.3530917000000002
2016-06-24 03:19:27.811539968,1.3509006
2016-06-24 03:19:45.422310144,1.3480789000000002
2016-06-24 03:20:03.529889792,1.3481178
2016-06-24 03:20:24.557589760,1.3495151
2016-06-24 03:20:45.048979968,1.3501786000000002
2016-06-24 03:21:06.957450240,1.3518240000000004
2016-06-24 03:21:27.422589952,1.3525193999999998
2016-06-24 03:21:57.416099840,1.3538081000000002
2016-06-24 03:22:21.660760064,1.3537888000000005
2016-06-24 03:22:46.456530176,1.3539199
2016-06-24 03:23:15.328169984,1.3541531000000004
2016-06-24 03:23:39.983559936,1.3499284999999994
2016-06-24 03:23:59.578940160,1.3496441000000001
2016-06-24 03:24:21.868699904,1.3489464
2016-06-24 03:24:46.298750208,1.3523181
2016-06-24 03:25:09.579820032,1.3548899999999997
2016-06-24 03:25:28.442789888,1.3585088
2016-06-24 03:25:46.181230080,1.3572938999999997
2016-06-24 03:26:11.083900160,1.3550584
2016-06-24 03:26:46.027089920,1.3575050000000002
2016-06-24 03:27:27.909639936,1.3563877999999996
2016-06-24 03:27:59.552460032,1.3552925999999996
2016-06-24 03:28:27.378460160,1.3549705999999997
2016-06-24 03:28:58.478700032,1.3534772000000004
2016-06-24 03:29:27.600570112,1.3534357999999997
2016-06-24 03:30:02.732929792,1.3506878
2016-06-24 03:30:34.725489920,1.3501063999999996
2016-06-24 03:31:02.533150208,1.3500503000000004
2016-06-24 03:31:35.212090112,1.3498447999999996
2016-06-24 03:31:56.568370176,1.3492530999999996
2016-06-24 03:32:19.415280128,1.3497723000000001
2016-06-24 03:32:51.115469824,1.3518279999999998
2016-06-24 03:33:17.184400128,1.3527381
2016-06-24 03:33:44.597580032,1.3533036999999999
2016-06-24 03:34:10.231089920,1.3504346999999999
2016-06-24 03:34:40.558030080,1.3497374000000002
2016-06-24 03:35:13.051109888,1.3505211
2016-06-24 03:35:40.225339904,1.3518400000000002
2016-06-24 03:36:09.447200256,1.3515249999999996
2016-06-24 03:36:38.327840000,1.3495785
2016-06-24 03:37:04.515450112,1.3487311000000002
2016-06-24 03:37:27.590109952,1.3491768999999996
2016-06-24 03:37:58.295600128,1.3498322000000003
2016-06-24 03:38:35.776529920,1.3509168
2016-06-24 03:38:58.910540032,1.3545525000000003
2016-06-24 03:39:23.957380096,1.3541223
2016-06-24 03:39:48.978619904,1.3534146999999999
2016-06-24 03:40:11.064189952,1.3514053999999993
2016-06-24 03:40:34.317940224,1.3515625
2016-06-24 03:41:01.173289984,1.3515180999999998
2016-06-24 03:41:31.276720128,1.3512491000000002
2016-06-24 03:41:57.231810048,1.3514601
2016-06-24 03:42:21.290070016,1.3517546999999999
2016-06-24 03:42:45.638520064,1.3518021999999998
2016-06-24 03:43:12.354400000,1.3511921
2016-06-24 03:43:30.880300032,1.3499547000000005
2016-06-24 03:43:53.126129920,1.3484967
2016-06-24 03:44:16.076290048,1.3476707999999997
2016-06-24 03:44:36.473680128,1.3464396000000003
2016-06-24 03:44:56.237089792,1.3455675999999999
2016-06-24 03:45:12.905380096,1.3418617999999998
2016-06-24 03:45:33.053469696,1.3421741000000003
2016-06-24 03:45:55.093420032,1.3413928
2016-06-24 03:46:16.994319872,1.3409111999999999
2016-06-24 03:46:35.604110080,1.3388704999999999
2016-06-24 03:46:57.520730112,1.3373077999999998
2016-06-24 03:47:18.213839872,1.3350558000000006
2016-06-24 03:47:35.521680128,1.3325043000000005
2016-06-24 03:47:51.747109888,1.3327136
2016-06-24 03:48:12.655840256,1.3324394000000002
2016-06-24 03:48:33.190839808,1.3321607
2016-06-24 03:48:56.243990016,1.3321505999999999
2016-06-24 03:49:14.603969792,1.3328473999999997
2016-06-24 03:49:33.297669888,1.3321876999999998
2016-06-24 03:50:05.085299968,1.3315425000000003
2016-06-24 03:50:30.100149760,1.3311851
2016-06-24 03:50:59.856070144,1.3315348
2016-06-24 03:51:25.438510080,1.3328169
2016-06-24 03:51:57.920859904,1.3327435
2016-06-24 03:52:24.947809792,1.3329219999999997
2016-06-24 03:52:49.336209920,1.3351518000000002
2016-06-24 03:53:08.488960000,1.3363237000000003
2016-06-24 03:53:28.388009984,1.3378813999999997
2016-06-24 03:53:46.880489984,1.3370944999999999
2016-06-24 03:54:10.923569920,1.3363639
2016-06-24 03:54:33.523770112,1.3367992999999998
2016-06-24 03:55:02.796399872,1.3373674000000002
2016-06-24 03:55:22.967520000,1.338708
2016-06-24 03:55:41.394579712,1.3414384999999998
2016-06-24 03:56:06.641120000,1.3410587
2016-06-24 03:56:29.864519680,1.3406118
2016-06-24 03:56:55.164949504,1.3435379999999997
2016-06-24 03:57:09.803399936,1.3451393999999999
2016-06-24 03:57:22.771610112,1.3484297
2016-06-24 03:57:34.731009792,1.3531466000000003
2016-06-24 03:57:48.598250240,1.3518121000000005
2016-06-24 03:58:04.661020160,1.3485087000000004
2016-06-24 03:58:26.284830208,1.3474095
2016-06-24 03:58:47.611099648,1.3478743999999994
2016-06-24 03:59:09.356139776,1.3479649
2016-06-24 03:59:29.926130176,1.3456579
2016-06-24 03:59:55.041979904,1.3452560000000002
2016-06-24 04:00:20.846889984,1.3445922000000001
2016-06-24 04:00:50.130460160,1.3445263
2016-06-24 04:01:21.374870016,1.3460272
2016-06-24 04:02:13.279880192,1.3477053
2016-06-24 04:02:44.571259904,1.3490298
2016-06-24 04:03:14.964270080,1.3496012
2016-06-24 04:03:40.441250048,1.3508222
2016-06-24 04:04:01.787460096,1.3541065
2016-06-24 04:04:22.938040064,1.3524112999999993
2016-06-24 04:04:48.397410048,1.3527808000000006
2016-06-24 04:05:13.533259776,1.3530111
2016-06-24 04:05:35.268290048,1.3529491000000005
2016-06-24 04:06:03.003930112,1.3533825
2016-06-24 04:06:32.658080000,1.3541537000000003
2016-06-24 04:07:01.898350080,1.3526861
2016-06-24 04:07:30.758739968,1.3538275
2016-06-24 04:07:59.067520000,1.3528231
2016-06-24 04:08:24.790429952,1.3523659000000001
2016-06-24 04:08:48.958700032,1.3503216999999998
2016-06-24 04:09:15.804930048,1.3491175999999998
2016-06-24 04:09:39.254430208,1.3482384999999997
2016-06-24 04:10:01.943209984,1.3480742999999997
2016-06-24 04:10:25.560430080,1.3458721999999996
2016-06-24 04:10:47.956899840,1.3483955999999997
2016-06-24 04:11:10.304190208,1.3504895000000001
2016-06-24 04:11:29.182960128,1.3500916
2016-06-24 04:11:54.996000000,1.3479816000000002
2016-06-24 04:12:26.748550144,1.3473548
2016-06-24 04:12:51.054760192,1.3470235
2016-06-24 04:13:19.366900224,1.3455425000000003
2016-06-24 04:13:43.038220032,1.3439073
2016-06-24 04:14:10.497360128,1.3461890000000003
2016-06-24 04:14:39.987239936,1.3473931999999997
2016-06-24 04:15:07.687959808,1.3470417999999997
2016-06-24 04:15:44.574710016,1.3460757
2016-06-24 04:16:11.651510016,1.3430200999999997
2016-06-24 04:16:35.118359808,1.3459210000000001
2016-06-24 04:17:09.404359680,1.3464154
2016-06-24 04:17:42.721579776,1.3437198000000001
2016-06-24 04:18:07.728529664,1.3417012
2016-06-24 04:18:30.885699840,1.3420824000000002
2016-06-24 04:18:58.371510016,1.3423703000000002
2016-06-24 04:19:30.098760192,1.3412736
2016-06-24 04:19:57.804049920,1.3398069000000001
2016-06-24 04:20:18.686339840,1.3382235
2016-06-24 04:20:39.226579968,1.3350838999999999
2016-06-24 04:20:59.191269888,1.3333443
2016-06-24 04:21:18.273080064,1.3335354999999998
2016-06-24 04:21:39.602650112,1.3332709000000003
2016-06-24 04:21:57.167130112,1.3330517999999998
2016-06-24 04:22:15.645110016,1.3311890000000002
2016-06-24 04:22:32.891140096,1.3306067
2016-06-24 04:22:52.218000128,1.3307746
2016-06-24 04:23:11.869189888,1.3311479000000004
2016-06-24 04:23:29.432709888,1.3339026
2016-06-24 04:23:51.584450048,1.3357721
2016-06-24 04:24:10.943429888,1.3363179
2016-06-24 04:24:35.569880064,1.3342636
2016-06-24 04:25:00.373060096,1.3300546000000002
2016-06-24 04:25:14.684420096,1.3285566999999998
2016-06-24 04:25:29.349200128,1.3281272000000002
2016-06-24 04:25:47.373129984,1.3273489
2016-06-24 04:26:03.831020032,1.3266644000000003
2016-06-24 04:26:22.298799872,1.3266614000000003
2016-06-24 04:26:44.264760064,1.3258274999999997
2016-06-24 04:27:01.882910208,1.3239008999999995
2016-06-24 04:27:22.603270400,1.3241549000000004
2016-06-24 04:27:43.135200256,1.324657
2016-06-24 04:28:04.704339968,1.3245065999999996
2016-06-24 04:28:31.652209920,1.3239704999999997
2016-06-24 04:28:57.404910080,1.3240912
2016-06-24 04:29:21.410200064,1.3239029
2016-06-24 04:29:48.837059840,1.3242269
2016-06-24 04:30:12.836689920,1.3243656000000001
2016-06-24 04:30:40.534940160,1.3257876000000002
2016-06-24 04:31:06.978469888,1.3270043999999999
2016-06-24 04:31:28.445180160,1.3290168000000002
2016-06-24 04:31:54.162099968,1.3303088
2016-06-24 04:32:14.259480064,1.3322760000000002
2016-06-24 04:32:40.093309952,1.3310788
2016-06-24 04:33:06.903559936,1.3307844000000002
2016-06-24 04:33:37.597110016,1.3291647
2016-06-24 04:34:03.347169792,1.3276580000000002
2016-06-24 04:34:32.834729984,1.329153
2016-06-24 04:35:02.909219840,1.3310973999999995
2016-06-24 04:35:46.738419968,1.3318518000000004
2016-06-24 04:36:17.014000128,1.3330264999999997
2016-06-24 04:36:48.693940224,1.3333734000000004
2016-06-24 04:37:23.886409984,1.3329395000000002
2016-06-24 04:37:50.480289792,1.3327295999999995
2016-06-24 04:38:18.454670080,1.3326416
2016-06-24 04:38:44.556429824,1.3325967999999997
2016-06-24 04:39:07.360070144,1.3329221000000002
2016-06-24 04:39:32.376009728,1.3336156
2016-06-24 04:40:04.804849920,1.3335840999999997
2016-06-24 04:40:33.771480064,1.3339267999999997
2016-06-24 04:40:58.481990144,1.3347449999999998
2016-06-24 04:41:16.823770112,1.3378343999999998
2016-06-24 04:41:34.378050048,1.3403344
2016-06-24 04:41:49.639980032,1.3426138999999997
2016-06-24 04:42:04.752610048,1.3438398999999999
2016-06-24 04:42:20.155239936,1.3417258
2016-06-24 04:42:39.342360064,1.3407120999999997
2016-06-24 04:42:56.183920128,1.3392965
2016-06-24 04:43:12.356310272,1.3400542000000002
2016-06-24 04:43:31.466870016,1.3418634
2016-06-24 04:43:54.449960192,1.3424513999999999
2016-06-24 04:44:18.095570176,1.3420294999999995
2016-06-24 04:44:43.322610176,1.3412946
2016-06-24 04:45:01.963899904,1.3407328999999997
2016-06-24 04:45:22.655970048,1.3396116
2016-06-24 04:45:42.897700096,1.3404215
2016-06-24 04:46:02.301389824,1.3394833000000004
2016-06-24 04:46:23.248500224,1.3381650999999999
2016-06-24 04:46:56.255200256,1.3377979999999996
2016-06-24 04:47:25.439279872,1.3369567
2016-06-24 04:47:59.092120064,1.3389684999999993
2016-06-24 04:48:26.363119872,1.3406634000000002
2016-06-24 04:48:57.089169920,1.3414185
2016-06-24 04:49:28.618880256,1.3413407000000002
2016-06-24 04:49:59.631730176,1.3416268000000002
2016-06-24 04:50:27.310799872,1.3415604999999997
2016-06-24 04:50:50.136689920,1.3398281
2016-06-24 04:51:18.966280192,1.3386854
2016-06-24 04:51:44.294459904,1.3382800000000001
2016-06-24 04:52:08.680870144,1.3362859999999999
2016-06-24 04:52:30.535170048,1.3352327999999998
2016-06-24 04:52:55.485570048,1.3352597999999998
2016-06-24 04:53:27.501870080,1.3354517
2016-06-24 04:53:58.763450112,1.3369806999999998
2016-06-24 04:54:26.115890176,1.3388129999999998
2016-06-24 04:54:48.191410176,1.3410886999999996
2016-06-24 04:55:19.028429824,1.3410897
2016-06-24 04:55:43.976530176,1.3412449000000004
2016-06-24 04:56:10.034700032,1.3412942
2016-06-24 04:56:35.075800064,1.3415829
2016-06-24 04:57:01.983690240,1.3415715999999998
2016-06-24 04:57:31.604249856,1.3415698999999999
2016-06-24 04:57:57.867689984,1.3415661000000003
2016-06-24 04:58:31.504649984,1.3408742
2016-06-24 04:58:55.696829952,1.3387399
2016-06-24 04:59:18.736300032,1.3378307
2016-06-24 04:59:51.617389824,1.3380851999999996
2016-06-24 05:00:22.522100224,1.3392703
2016-06-24 05:00:45.029739776,1.3387125
2016-06-24 05:01:10.356520192,1.3382368
2016-06-24 05:01:39.807109888,1.3374972000000003
2016-06-24 05:02:01.095599872,1.3369948000000003
2016-06-24 05:02:19.910079744,1.3366744999999998
2016-06-24 05:02:44.272000000,1.3372929999999998
2016-06-24 05:03:13.100410112,1.33849
2016-06-24 05:03:38.137680128,1.338378
2016-06-24 05:04:05.585939968,1.3389110000000002
2016-06-24 05:04:39.530210048,1.3397387
2016-06-24 05:05:14.023939840,1.3402604000000002
2016-06-24 05:05:50.617190144,1.3411138
2016-06-24 05:06:27.992560128,1.3413956999999996
2016-06-24 05:07:11.991279872,1.3409453999999998
2016-06-24 05:07:58.624790016,1.3414259
2016-06-24 05:08:34.462079744,1.3413275999999998
2016-06-24 05:09:12.093960192,1.3413343
2016-06-24 05:09:49.093669888,1.3410908999999998
2016-06-24 05:10:19.206390016,1.3409247
2016-06-24 05:10:53.166799872,1.3406461
2016-06-24 05:11:24.774289920,1.3403477000000001
2016-06-24 05:11:49.762060032,1.3409051000000003
2016-06-24 05:12:18.610790144,1.3410914
2016-06-24 05:12:52.114259968,1.3411608999999998
2016-06-24 05:13:17.906739968,1.3415193999999997
2016-06-24 05:13:54.693049856,1.3409665999999996
2016-06-24 05:14:30.162709760,1.3410487000000004
2016-06-24 05:15:07.498949632,1.3416522999999998
2016-06-24 05:15:35.510090240,1.3426343000000003
2016-06-24 05:15:59.647209984,1.3415316000000002
2016-06-24 05:16:30.681159936,1.3411183
2016-06-24 05:17:04.778139904,1.3408902000000007
2016-06-24 05:17:42.933740032,1.3408616
2016-06-24 05:18:25.010819840,1.3410214999999999
2016-06-24 05:19:11.131589888,1.3411581000000001
2016-06-24 05:19:48.649800192,1.3412305999999998
2016-06-24 05:20:19.387899904,1.3405445999999999
2016-06-24 05:20:58.339730176,1.3405201
2016-06-24 05:21:39.904869888,1.3410303000000001
2016-06-24 05:22:22.860280064,1.3412781999999999
2016-06-24 05:22:55.299659776,1.3395902999999998
2016-06-24 05:23:26.594679808,1.3389427999999999
2016-06-24 05:24:01.220410368,1.3391028
2016-06-24 05:24:40.176080128,1.3394118
2016-06-24 05:25:09.471119872,1.3398312
2016-06-24 05:25:37.363850240,1.3402525000000003
2016-06-24 05:26:04.152380160,1.340728
2016-06-24 05:26:40.000240128,1.3408308
2016-06-24 05:27:12.007170048,1.3405337000000004
2016-06-24 05:27:41.570550016,1.3405494000000002
2016-06-24 05:28:19.588690176,1.3403220999999996
2016-06-24 05:28:51.474899968,1.3397448999999997
2016-06-24 05:29:25.500099840,1.3401629
2016-06-24 05:29:57.267910144,1.3405306000000001
2016-06-24 05:30:27.377499904,1.3402693
2016-06-24 05:30:59.605939712,1.3401968
2016-06-24 05:31:30.353420032,1.3405251
2016-06-24 05:31:58.271269888,1.3409242999999997
2016-06-24 05:32:26.404829952,1.3409315000000004
2016-06-24 05:33:01.465850112,1.3411606999999999
2016-06-24 05:33:35.441449984,1.3413529
2016-06-24 05:34:05.598210048,1.3420952
2016-06-24 05:34:25.502700032,1.3433030000000001
2016-06-24 05:34:45.966799872,1.3461146000000002
2016-06-24 05:35:06.041639936,1.3430085999999997
2016-06-24 05:35:29.174339840,1.3434204
2016-06-24 05:35:51.722799872,1.3456564999999998
2016-06-24 05:36:10.605110272,1.3433411000000002
2016-06-24 05:36:29.386140160,1.3444338000000002
2016-06-24 05:36:47.920289792,1.3460774
2016-06-24 05:37:14.602959872,1.3461638999999996
2016-06-24 05:37:43.625350144,1.3446972000000001
2016-06-24 05:38:09.421030144,1.3469157
2016-06-24 05:38:36.571929856,1.3485864
2016-06-24 05:38:59.524859904,1.3462228999999997
2016-06-24 05:39:17.092090112,1.3451527000000005
2016-06-24 05:39:35.666439936,1.344846
2016-06-24 05:40:04.476800000,1.3465588999999998
2016-06-24 05:40:26.214059776,1.3477346999999997
2016-06-24 05:40:53.013479936,1.3494495000000006
2016-06-24 05:41:18.915019776,1.3498568
2016-06-24 05:41:43.036819968,1.3498725000000005
2016-06-24 05:42:04.395140096,1.3497212000000003
2016-06-24 05:42:31.246810112,1.3494118
2016-06-24 05:42:58.558899968,1.3490572999999997
2016-06-24 05:43:20.291249920,1.3494071000000003
2016-06-24 05:43:49.576930048,1.3496399999999997
2016-06-24 05:44:19.970520064,1.3500460999999992
2016-06-24 05:44:50.299950080,1.3506855
2016-06-24 05:45:15.587589888,1.3524471999999996
2016-06-24 05:45:33.428859904,1.3547053
2016-06-24 05:45:50.663770112,1.3559191000000002
2016-06-24 05:46:07.837910016,1.3564885000000004
2016-06-24 05:46:28.811190016,1.3563401000000002
2016-06-24 05:46:52.534090240,1.355618
2016-06-24 05:47:15.781359872,1.3557620999999997
2016-06-24 05:47:45.749380096,1.3555441000000004
2016-06-24 05:48:12.841639936,1.3558019000000001
2016-06-24 05:48:33.899529984,1.3569410000000002
2016-06-24 05:48:56.723280128,1.3589704000000002
2016-06-24 05:49:12.509749760,1.3596902999999998
2016-06-24 05:49:29.376000256,1.3597484000000002
2016-06-24 05:49:52.184879872,1.3603423999999997
2016-06-24 05:50:12.802690048,1.3599585000000005
2016-06-24 05:50:32.772680192,1.3599445999999997
2016-06-24 05:50:54.181509888,1.3593984000000001
2016-06-24 05:51:14.548569856,1.3569737999999998
2016-06-24 05:51:32.915280128,1.3543809000000002
2016-06-24 05:51:48.884290048,1.3542339
2016-06-24 05:52:06.234530048,1.3541943
2016-06-24 05:52:30.519079936,1.3541376000000003
2016-06-24 05:52:55.102359808,1.3555272000000003
2016-06-24 05:53:13.228969984,1.3571706000000001
2016-06-24 05:53:35.079390208,1.3576355999999998
2016-06-24 05:54:01.279409664,1.3593689
2016-06-24 05:54:25.906169856,1.3598563000000001
2016-06-24 05:54:53.131749888,1.3597197000000003
2016-06-24 05:55:19.057659904,1.3591136999999998
2016-06-24 05:55:49.201650176,1.3573623000000001
2016-06-24 05:56:10.854819840,1.3551494999999998
2016-06-24 05:56:33.685039872,1.3550155999999998
2016-06-24 05:57:00.910090240,1.3550019999999998
2016-06-24 05:57:22.813870080,1.3560741
2016-06-24 05:57:46.153570048,1.3577769999999996
2016-06-24 05:58:06.717920000,1.3599579
2016-06-24 05:58:24.789559808,1.3601583
2016-06-24 05:58:43.810969856,1.3600401000000004
2016-06-24 05:59:01.414989824,1.3613348999999995
2016-06-24 05:59:14.486559744,1.3635433000000001
2016-06-24 05:59:29.943899904,1.363582
2016-06-24 05:59:43.052880128,1.3653500999999997
2016-06-24 05:59:57.441560064,1.3677238000000003
2016-06-24 06:00:11.135860224,1.3636530999999998
2016-06-24 06:00:25.187430144,1.3652745
2016-06-24 06:00:40.801090048,1.3676385999999996
2016-06-24 06:01:00.246139904,1.3666999999999996
2016-06-24 06:01:19.882109952,1.3672826
2016-06-24 06:01:38.583030016,1.3672965
2016-06-24 06:01:56.373079808,1.3678793000000005
2016-06-24 06:02:22.501760000,1.3673224
2016-06-24 06:02:51.617469696,1.3665891999999997
2016-06-24 06:03:12.377809920,1.3663633000000004
2016-06-24 06:03:33.992500224,1.3653674
2016-06-24 06:03:56.017340160,1.3638175000000001
2016-06-24 06:04:17.550989824,1.3630271999999997
2016-06-24 06:04:34.021940224,1.3613671999999999
2016-06-24 06:04:52.171799808,1.3610022999999998
2016-06-24 06:05:12.984369920,1.3612795
2016-06-24 06:05:39.226700032,1.3611406999999993
2016-06-24 06:06:11.463830016,1.3609859
2016-06-24 06:06:37.297760000,1.3605152
2016-06-24 06:07:07.318519808,1.3604667000000001
2016-06-24 06:07:43.457660160,1.3604961
2016-06-24 06:08:13.435739904,1.3588344000000003
2016-06-24 06:08:27.588389888,1.3564294000000001
2016-06-24 06:08:44.888499712,1.3593189999999995
2016-06-24 06:09:08.794840064,1.3602319
2016-06-24 06:09:32.427529984,1.3605139
2016-06-24 06:09:54.451729920,1.3614190999999998
2016-06-24 06:10:16.297809920,1.3641805
2016-06-24 06:10:33.679950080,1.3651927999999998
2016-06-24 06:10:56.717419776,1.3655847000000003
2016-06-24 06:11:15.751250176,1.36546
2016-06-24 06:11:41.456379904,1.3669861
2016-06-24 06:12:04.535709952,1.3680461999999998
2016-06-24 06:12:22.867040000,1.3685307
2016-06-24 06:12:40.157469952,1.3700456
2016-06-24 06:13:01.542599936,1.3705148
2016-06-24 06:13:26.256519936,1.3689841999999999
2016-06-24 06:13:46.994410240,1.3676355000000004
2016-06-24 06:14:07.300519680,1.3671484999999999
2016-06-24 06:14:33.700650240,1.3670950000000002
2016-06-24 06:15:02.677009920,1.3676105
2016-06-24 06:15:25.460950016,1.3666882
2016-06-24 06:15:45.004699904,1.3658618999999999
2016-06-24 06:16:07.709070080,1.3653159
2016-06-24 06:16:35.531590144,1.3654562
2016-06-24 06:17:03.775769856,1.3668853999999997
2016-06-24 06:17:25.854380032,1.3670704999999999
2016-06-24 06:17:46.865999872,1.3679339000000001
2016-06-24 06:18:04.880950016,1.3694772999999998
2016-06-24 06:18:25.628929792,1.3722963000000001
2016-06-24 06:18:45.089729792,1.3724606
2016-06-24 06:19:01.792169984,1.3742899
2016-06-24 06:19:15.622079744,1.3745322999999998
2016-06-24 06:19:32.344809984,1.3732429
2016-06-24 06:19:50.399889920,1.3724702000000002
2016-06-24 06:20:13.536009984,1.3709876
2016-06-24 06:20:37.495879936,1.3698910999999998
2016-06-24 06:21:06.822939904,1.3694445
2016-06-24 06:21:30.825799936,1.3696604
2016-06-24 06:21:57.895119872,1.3698863000000001
2016-06-24 06:22:29.905790208,1.3703797
2016-06-24 06:22:57.482810112,1.3701758000000004
2016-06-24 06:23:21.513690112,1.3696804
2016-06-24 06:23:42.676790016,1.3689141
2016-06-24 06:24:04.959310080,1.3677138
2016-06-24 06:24:23.637840128,1.3674842000000005
2016-06-24 06:24:43.790840064,1.3669935999999998
2016-06-24 06:25:04.534680064,1.3664381000000003
2016-06-24 06:25:24.252640000,1.3663171
2016-06-24 06:25:48.299490048,1.3663311000000002
2016-06-24 06:26:09.270850048,1.365281
2016-06-24 06:26:33.136749824,1.3641427000000004
2016-06-24 06:26:55.288940032,1.3638033
2016-06-24 06:27:18.297089792,1.3632303
2016-06-24 06:27:40.925539840,1.3635340000000002
2016-06-24 06:28:03.085569792,1.3637554000000003
2016-06-24 06:28:25.926560000,1.3661527
2016-06-24 06:28:49.925509888,1.3674906000000002
2016-06-24 06:29:10.285090048,1.3684120000000002
2016-06-24 06:29:32.676589824,1.3664018999999998
2016-06-24 06:29:52.488359936,1.3657723
2016-06-24 06:30:12.203500032,1.3660891999999998
2016-06-24 06:30:38.420099840,1.3679100999999998
2016-06-24 06:31:05.280329984,1.3693648999999999
2016-06-24 06:31:33.021400064,1.3702402999999999
2016-06-24 06:31:58.506929920,1.3724015
2016-06-24 06:32:21.878859776,1.3727716
2016-06-24 06:32:42.545740288,1.3725065
2016-06-24 06:33:01.532359936,1.3712159
2016-06-24 06:33:26.052470016,1.3697596
2016-06-24 06:33:52.549750272,1.3693422999999998
2016-06-24 06:34:17.463760128,1.3691200999999997
2016-06-24 06:34:38.742700288,1.3682660999999994
2016-06-24 06:35:01.454989824,1.3685050999999995
2016-06-24 06:35:21.650529792,1.3682144000000003
2016-06-24 06:35:48.907620096,1.3685804
2016-06-24 06:36:11.070379776,1.3702906
2016-06-24 06:36:35.255230208,1.371269
2016-06-24 06:36:57.779760128,1.3712108000000003
2016-06-24 06:37:19.470170368,1.3708109
2016-06-24 06:37:49.114969856,1.3710473
2016-06-24 06:38:11.309740288,1.3722865000000002
2016-06-24 06:38:31.432610048,1.3736898000000004
2016-06-24 06:38:49.176549888,1.3741464999999997
2016-06-24 06:39:07.990289920,1.3739268000000002
2016-06-24 06:39:28.677860096,1.3723804999999998
2016-06-24 06:39:46.462579712,1.3707947999999999
2016-06-24 06:40:04.047970048,1.3709444000000002
2016-06-24 06:40:21.486390016,1.3698612000000006
2016-06-24 06:40:44.426970112,1.3696433
2016-06-24 06:41:10.855379968,1.3702167000000003
2016-06-24 06:41:34.493349888,1.3720662
2016-06-24 06:41:55.299369984,1.3741867
2016-06-24 06:42:16.455690240,1.3737792000000002
2016-06-24 06:42:47.348360192,1.3733677000000002
2016-06-24 06:43:14.284499968,1.3737820000000003
2016-06-24 06:43:35.548540416,1.3728671
2016-06-24 06:43:57.359020032,1.3725662
2016-06-24 06:44:19.138940160,1.3713696999999996
2016-06-24 06:44:41.901819904,1.3716873999999997
2016-06-24 06:45:07.863989760,1.3721022999999999
2016-06-24 06:45:33.534050304,1.3721445
2016-06-24 06:46:02.455069696,1.3722392
2016-06-24 06:46:33.391040000,1.3711938000000001
2016-06-24 06:47:00.299720192,1.3703531999999998
2016-06-24 06:47:20.858319872,1.3700448000000003
2016-06-24 06:47:41.451909888,1.3698716000000002
2016-06-24 06:48:06.182880000,1.3701207999999996
2016-06-24 06:48:28.603340032,1.3694617
2016-06-24 06:48:48.102129920,1.3698042999999998
2016-06-24 06:49:11.211139840,1.3696487999999996
2016-06-24 06:49:35.561140224,1.3680614000000002
2016-06-24 06:49:53.879719936,1.3673362
2016-06-24 06:50:13.982499840,1.3683788000000003
2016-06-24 06:50:37.208499968,1.3684738
2016-06-24 06:51:00.784489728,1.3683774
2016-06-24 06:51:27.876859904,1.3689027999999999
2016-06-24 06:51:54.657000192,1.3687893000000002
2016-06-24 06:52:23.262630144,1.3684114
2016-06-24 06:52:59.959010304,1.3683766000000006
2016-06-24 06:53:26.944530176,1.3675361000000001
2016-06-24 06:53:51.560450048,1.3668053999999998
2016-06-24 06:54:25.486449920,1.3665009000000001
2016-06-24 06:54:52.651140096,1.3652145999999998
2016-06-24 06:55:19.432320000,1.3642122
2016-06-24 06:55:44.349769984,1.3643027999999995
2016-06-24 06:56:06.677619968,1.36364
2016-06-24 06:56:27.472130048,1.3642260000000002
2016-06-24 06:56:48.183770112,1.3637779999999997
2016-06-24 06:57:11.758419968,1.3619488000000002
2016-06-24 06:57:32.834579712,1.3623435000000002
2016-06-24 06:57:54.497710080,1.3616668000000005
2016-06-24 06:58:18.106020096,1.3619567000000001
2016-06-24 06:58:35.830859776,1.3630647000000002
2016-06-24 06:58:50.782139904,1.3625963
2016-06-24 06:59:09.039569920,1.3607920000000004
2016-06-24 06:59:30.163330048,1.3600826000000001
2016-06-24 06:59:54.962749952,1.3606148000000002
2016-06-24 07:00:17.578170112,1.3608295999999998
2016-06-24 07:00:42.720809728,1.3609716999999997
2016-06-24 07:01:04.166560000,1.3618416
2016-06-24 07:01:25.131389952,1.3625966
2016-06-24 07:01:50.291099904,1.3635765000000004
2016-06-24 07:02:15.627830016,1.3633499000000002
2016-06-24 07:02:43.319590144,1.3633409000000005
2016-06-24 07:03:07.014589952,1.3639359000000002
2016-06-24 07:03:28.034849792,1.3640437
2016-06-24 07:03:50.585859840,1.3636115000000004
2016-06-24 07:04:14.192860160,1.3633326
2016-06-24 07:04:38.532649728,1.3628282999999999
2016-06-24 07:05:00.405270016,1.3632219
2016-06-24 07:05:28.097370112,1.3633397999999999
2016-06-24 07:05:57.260649984,1.3640149000000001
2016-06-24 07:06:19.296540160,1.3643915000000004
2016-06-24 07:06:46.682829824,1.3649170000000002
2016-06-24 07:07:11.115059968,1.3658468000000001
2016-06-24 07:07:33.455909888,1.3667581000000002
2016-06-24 07:07:58.016270080,1.3679076000000001
2016-06-24 07:08:22.091399936,1.3684349999999998
2016-06-24 07:08:42.922560000,1.3675509000000003
2016-06-24 07:09:00.396860160,1.3675005000000002
2016-06-24 07:09:20.023989760,1.3680171
2016-06-24 07:09:45.416899840,1.3684489000000002
2016-06-24 07:10:11.021750016,1.3679175
2016-06-24 07:10:36.387689984,1.3678318000000003
2016-06-24 07:11:08.758319872,1.3674370000000002
2016-06-24 07:11:35.419929856,1.3682271
2016-06-24 07:11:55.950459904,1.3689473
2016-06-24 07:12:22.184730112,1.3685052999999998
2016-06-24 07:12:49.398029824,1.36917
2016-06-24 07:13:14.773319936,1.3700625999999994
2016-06-24 07:13:41.489319936,1.3705158
2016-06-24 07:14:06.699260160,1.3710025
2016-06-24 07:14:29.329799936,1.3707678000000003
2016-06-24 07:14:58.320400128,1.3711589999999996
2016-06-24 07:15:28.840319744,1.3706445000000003
2016-06-24 07:15:56.383209984,1.3697178999999997
2016-06-24 07:16:24.327699968,1.3693911000000003
2016-06-24 07:16:54.744000000,1.3692509000000002
2016-06-24 07:17:21.689159936,1.3694186
2016-06-24 07:17:43.853270016,1.3694088000000002
2016-06-24 07:18:12.373730048,1.3698245000000002
2016-06-24 07:18:38.235159808,1.3691117
2016-06-24 07:19:02.186299904,1.3668313999999997
2016-06-24 07:19:20.719020032,1.3655869
2016-06-24 07:19:51.328559872,1.3655853000000002
2016-06-24 07:20:22.749610240,1.3656982
2016-06-24 07:20:51.172069888,1.3653559
2016-06-24 07:21:14.382439936,1.3644983000000002
2016-06-24 07:21:30.684839936,1.3648772999999996
2016-06-24 07:21:50.277090304,1.3642715
2016-06-24 07:22:10.672310272,1.3631721000000006
2016-06-24 07:22:29.511240192,1.3612250000000004
2016-06-24 07:22:44.638850048,1.3596125999999997
2016-06-24 07:22:57.651229952,1.3571625000000003
2016-06-24 07:23:10.573659904,1.3569115999999999
2016-06-24 07:23:21.765950208,1.3607136
2016-06-24 07:23:34.937140224,1.3594389
2016-06-24 07:23:50.665619968,1.3601208
2016-06-24 07:24:04.769440256,1.3633735000000002
2016-06-24 07:24:19.892670208,1.3637015999999995
2016-06-24 07:24:38.106610176,1.3645415
2016-06-24 07:24:58.923129856,1.3631532000000002
2016-06-24 07:25:19.238619904,1.3628955000000003
2016-06-24 07:25:41.481860096,1.3624646999999999
2016-06-24 07:26:05.181849856,1.3614659
2016-06-24 07:26:29.629169920,1.3623692
2016-06-24 07:26:52.059239936,1.3634791
2016-06-24 07:27:13.781760000,1.3649293
2016-06-24 07:27:34.682710016,1.3665205
2016-06-24 07:27:56.416679936,1.3674410000000001
2016-06-24 07:28:22.029179904,1.3689347999999995
2016-06-24 07:28:50.388270080,1.3700568000000002
2016-06-24 07:29:13.465230080,1.3707634000000002
2016-06-24 07:29:35.758439936,1.3705451000000002
2016-06-24 07:30:00.058949888,1.3712107
2016-06-24 07:30:17.530400000,1.3735635999999998
2016-06-24 07:30:33.052009984,1.3751139000000001
2016-06-24 07:30:47.338640128,1.3776804999999999
2016-06-24 07:31:00.188239872,1.37695
2016-06-24 07:31:14.025839872,1.3761132999999999
2016-06-24 07:31:32.514059776,1.3747851
2016-06-24 07:31:51.490329856,1.3742548
2016-06-24 07:32:08.663420160,1.3749911
2016-06-24 07:32:28.553649920,1.3748757999999999
2016-06-24 07:32:49.111480064,1.3743415
2016-06-24 07:33:10.277780224,1.3747744999999998
2016-06-24 07:33:31.105220096,1.3746459999999996
2016-06-24 07:33:53.707200000,1.3747797
2016-06-24 07:34:23.179379968,1.3745709
2016-06-24 07:34:50.446970112,1.3737306
2016-06-24 07:35:21.158259712,1.3731885
2016-06-24 07:35:46.477049856,1.3724961000000002
2016-06-24 07:36:12.266449920,1.3726931
2016-06-24 07:36:35.201649920,1.372531
2016-06-24 07:36:57.564109824,1.3740101000000002
2016-06-24 07:37:27.375109888,1.3752614
2016-06-24 07:37:47.392929792,1.3783656000000002
2016-06-24 07:38:07.786240000,1.3770152000000002
2016-06-24 07:38:27.722929920,1.3755958999999998
2016-06-24 07:38:50.541560064,1.3762240999999997
2016-06-24 07:39:11.500709888,1.3754912000000001
2016-06-24 07:39:31.952370176,1.3746380999999999
2016-06-24 07:39:52.428569856,1.3732988
2016-06-24 07:40:14.489760000,1.3718845
2016-06-24 07:40:47.078630144,1.3720709999999996
2016-06-24 07:41:08.945779712,1.3725519999999998
2016-06-24 07:41:37.112740096,1.3722339999999997
2016-06-24 07:42:04.100529920,1.3720701000000002
2016-06-24 07:42:30.754880000,1.3718844
2016-06-24 07:42:53.784400128,1.3733207000000007
2016-06-24 07:43:16.437169920,1.3734833999999998
2016-06-24 07:43:43.301159936,1.3745084
2016-06-24 07:44:02.320590080,1.3758913000000004
2016-06-24 07:44:19.753859840,1.3775372
2016-06-24 07:44:37.046729984,1.379663
2016-06-24 07:44:53.309830144,1.3797098000000003
2016-06-24 07:45:10.585349888,1.3785434
2016-06-24 07:45:29.014949888,1.3774141
2016-06-24 07:45:47.651959808,1.3766788000000003
2016-06-24 07:46:06.645639936,1.3766045
2016-06-24 07:46:30.520819968,1.3767417999999998
2016-06-24 07:46:51.272380160,1.3771158000000003
2016-06-24 07:47:10.705149952,1.3780572999999996
2016-06-24 07:47:25.822579968,1.3806588999999996
2016-06-24 07:47:42.320390144,1.3817021999999997
2016-06-24 07:47:58.820329984,1.3816902999999998
2016-06-24 07:48:14.849939968,1.3826469000000001
2016-06-24 07:48:30.714729984,1.3846803999999997
2016-06-24 07:48:46.347730176,1.3855548000000002
2016-06-24 07:49:01.842219776,1.3837304000000001
2016-06-24 07:49:17.785319936,1.3833452000000002
2016-06-24 07:49:34.966960128,1.3844545
2016-06-24 07:49:53.003369728,1.3856283000000003
2016-06-24 07:50:08.473489920,1.3857108000000002
2016-06-24 07:50:27.455620096,1.3850590000000003
2016-06-24 07:50:44.718179840,1.3840222999999998
2016-06-24 07:51:05.594949888,1.3843497000000002
2016-06-24 07:51:26.292760320,1.3831388999999998
2016-06-24 07:51:48.878160128,1.3822967000000004
2016-06-24 07:52:11.331930112,1.3814099999999998
2016-06-24 07:52:36.620070144,1.3805677999999997
2016-06-24 07:52:59.582530304,1.3793641999999997
2016-06-24 07:53:21.526220032,1.3792342
2016-06-24 07:53:42.434060032,1.3782940000000001
2016-06-24 07:53:58.181080320,1.3778574000000001
2016-06-24 07:54:20.521929984,1.3776799999999993
2016-06-24 07:54:47.419380224,1.3779536000000001
2016-06-24 07:55:19.927340032,1.3780841999999998
2016-06-24 07:55:39.594669824,1.3798811999999998
2016-06-24 07:55:59.023269888,1.3809154999999997
2016-06-24 07:56:21.975919872,1.3810341
2016-06-24 07:56:40.430030080,1.3810258
2016-06-24 07:57:04.153900032,1.3813177
2016-06-24 07:57:28.326790144,1.3810124000000001
2016-06-24 07:57:55.573069824,1.3816892000000005
2016-06-24 07:58:17.391340032,1.3819474999999997
2016-06-24 07:58:41.532599808,1.3817222
2016-06-24 07:59:04.400740096,1.3813913
2016-06-24 07:59:27.958860032,1.3811493999999995
2016-06-24 07:59:56.502650112,1.3812106000000002
2016-06-24 08:00:21.716509952,1.3812985000000004
2016-06-24 08:00:43.398860032,1.3810911000000003
2016-06-24 08:01:10.175970048,1.38033
2016-06-24 08:01:31.705469952,1.3800646
2016-06-24 08:01:51.103389952,1.3798646000000003
2016-06-24 08:02:11.652209920,1.3790141999999996
2016-06-24 08:02:34.473299712,1.3798429
2016-06-24 08:02:53.527030016,1.3814441000000002
2016-06-24 08:03:18.208230144,1.3813325999999995
2016-06-24 08:03:43.274320128,1.3798305000000002
2016-06-24 08:04:09.854639872,1.3793712999999999
2016-06-24 08:04:28.279090176,1.3791994
2016-06-24 08:04:53.464710144,1.3797382000000002
2016-06-24 08:05:14.702390016,1.3806135999999996
2016-06-24 08:05:30.953450240,1.3807328999999995
2016-06-24 08:05:51.827409920,1.3810130999999999
2016-06-24 08:06:15.894669824,1.3809838
2016-06-24 08:06:39.733079808,1.3806140999999998
2016-06-24 08:07:01.793339904,1.3794539000000001
2016-06-24 08:07:23.332600064,1.3791432999999997
2016-06-24 08:07:46.897609728,1.3790849
2016-06-24 08:08:13.417809920,1.3785880000000004
2016-06-24 08:08:42.029240064,1.3785997999999995
2016-06-24 08:09:13.619010048,1.3785964000000002
2016-06-24 08:09:41.311290112,1.3791098000000006
2016-06-24 08:10:06.262929920,1.3795189000000005
2016-06-24 08:10:39.707549952,1.3797888000000003
2016-06-24 08:11:12.236539904,1.3805008000000003
2016-06-24 08:11:33.887590144,1.3802546999999998
2016-06-24 08:12:02.802949888,1.3800429
2016-06-24 08:12:27.075270144,1.3798348000000003
2016-06-24 08:12:54.073000192,1.3799784
2016-06-24 08:13:19.301120256,1.3799406999999997
2016-06-24 08:13:49.542360064,1.3791915999999997
2016-06-24 08:14:16.562039808,1.3792079000000002
2016-06-24 08:14:44.351790080,1.3787357
2016-06-24 08:15:10.692740096,1.3783881000000002
2016-06-24 08:15:38.748879872,1.3782328999999995
2016-06-24 08:16:14.385230080,1.3785598000000001
2016-06-24 08:16:55.916539904,1.3785002999999998
2016-06-24 08:17:33.986080000,1.3782999999999999
2016-06-24 08:18:09.327559936,1.3785753
2016-06-24 08:18:38.071950080,1.3783495
2016-06-24 08:18:58.360529920,1.3782889000000003
2016-06-24 08:19:25.797779968,1.3781023000000001
2016-06-24 08:19:58.417060096,1.3777910000000002
2016-06-24 08:20:26.167059968,1.3769514
2016-06-24 08:20:51.538759936,1.3763252000000004
2016-06-24 08:21:12.895870208,1.3751839
2016-06-24 08:21:34.665840128,1.3754473999999999
2016-06-24 08:21:57.273730048,1.3753665000000002
2016-06-24 08:22:22.894539776,1.3753552000000002
2016-06-24 08:22:54.894360064,1.3759652000000002
2016-06-24 08:23:19.642280192,1.3768800999999997
2016-06-24 08:23:44.441350144,1.3766762
2016-06-24 08:24:06.493020160,1.3773487999999994
2016-06-24 08:24:30.417190144,1.3782420000000004
2016-06-24 08:24:56.461469696,1.3781760999999997
2016-06-24 08:25:25.785989888,1.3774849000000002
2016-06-24 08:25:52.799520000,1.3773955
2016-06-24 08:26:20.784870144,1.3773834999999999
2016-06-24 08:26:57.817850112,1.3777492
2016-06-24 08:27:24.791350016,1.3785872000000003
2016-06-24 08:27:51.627480064,1.3789308000000002
2016-06-24 08:28:21.704480000,1.3790503000000003
2016-06-24 08:28:50.713070080,1.3800151
2016-06-24 08:29:12.577879808,1.3809165
2016-06-24 08:29:35.111020032,1.382082
2016-06-24 08:29:56.880610048,1.3811488999999997
2016-06-24 08:30:28.778310144,1.3811593
2016-06-24 08:30:57.463299840,1.3818127000000004
2016-06-24 08:31:27.629580032,1.3818455999999997
2016-06-24 08:32:00.165580032,1.3822026
2016-06-24 08:32:27.309799936,1.3823412000000004
2016-06-24 08:32:54.846969856,1.3822260999999998
2016-06-24 08:33:17.523170048,1.3822235
2016-06-24 08:33:43.334999808,1.3818433
2016-06-24 08:34:13.698970112,1.3809671000000003
2016-06-24 08:34:38.833129984,1.3803814
2016-06-24 08:35:06.979380224,1.3801657999999997
2016-06-24 08:35:35.220810240,1.3803969999999999
2016-06-24 08:36:09.613800192,1.3807961999999998
2016-06-24 08:36:40.633010176,1.3808949
2016-06-24 08:37:06.316239872,1.3835472000000004
2016-06-24 08:37:26.625400064,1.3853550000000001
2016-06-24 08:37:41.913480192,1.3889718
2016-06-24 08:37:57.937139968,1.3890452
2016-06-24 08:38:15.388570112,1.3907018
2016-06-24 08:38:32.519990272,1.3915565
2016-06-24 08:38:50.563670016,1.3912028
2016-06-24 08:39:10.093299968,1.3913159
2016-06-24 08:39:27.898190080,1.3935609000000004
2016-06-24 08:39:43.195750144,1.3940715999999997
2016-06-24 08:39:57.389939712,1.3926580999999998
2016-06-24 08:40:15.889250048,1.3917921999999998
2016-06-24 08:40:37.039569920,1.3918725
2016-06-24 08:40:55.846300160,1.3922911999999998
2016-06-24 08:41:16.921519872,1.3914589000000002
2016-06-24 08:41:34.921500160,1.3916640000000005
2016-06-24 08:41:56.352549888,1.3916651999999996
2016-06-24 08:42:17.829029888,1.3914820000000006
2016-06-24 08:42:44.960679936,1.3911468000000002
2016-06-24 08:43:10.112519936,1.3906982999999997
2016-06-24 08:43:31.309790208,1.3908922000000001
2016-06-24 08:43:50.903670016,1.3913701
2016-06-24 08:44:13.514780160,1.3910626000000001
2016-06-24 08:44:36.389080064,1.3911218999999997
2016-06-24 08:45:01.031740160,1.3918004999999996
2016-06-24 08:45:26.187889920,1.3925969999999999
2016-06-24 08:45:46.051749888,1.3931345000000002
2016-06-24 08:46:09.697530112,1.3934812999999997
2016-06-24 08:46:27.606200064,1.3937093000000003
2016-06-24 08:46:48.083760128,1.3943649
2016-06-24 08:47:11.107879936,1.3948072999999999
2016-06-24 08:47:32.024099840,1.3948169
2016-06-24 08:48:01.609790208,1.3949011999999998
2016-06-24 08:48:37.994569984,1.3949735
2016-06-24 08:49:01.185969920,1.3953882
2016-06-24 08:49:22.326580224,1.3959951999999998
2016-06-24 08:49:47.028839936,1.3967870999999996
2016-06-24 08:50:13.427109888,1.3972847
2016-06-24 08:50:36.709510144,1.3976100000000005
2016-06-24 08:50:54.626870016,1.3979442999999998
2016-06-24 08:51:11.385730048,1.3974739
2016-06-24 08:51:26.291020032,1.3970791
2016-06-24 08:51:49.723590144,1.3964473000000002
2016-06-24 08:52:08.905889792,1.3962689999999998
2016-06-24 08:52:28.206680064,1.3956567000000002
2016-06-24 08:52:49.938840064,1.3952388
2016-06-24 08:53:14.961609728,1.3943454000000002
2016-06-24 08:53:35.174459904,1.3929129
2016-06-24 08:53:55.493540096,1.3929234999999998
2016-06-24 08:54:24.331140096,1.3932111
2016-06-24 08:54:52.625159936,1.393177
2016-06-24 08:55:23.614190080,1.3931731999999997
2016-06-24 08:55:53.245629952,1.3925455000000002
2016-06-24 08:56:27.784199680,1.3925570000000005
2016-06-24 08:56:59.615830016,1.3928598000000003
2016-06-24 08:57:26.901560064,1.3935482000000001
2016-06-24 08:58:00.803019776,1.3936681999999996
2016-06-24 08:58:33.969419776,1.3932772000000002
2016-06-24 08:59:03.615869696,1.3927751000000004
2016-06-24 08:59:30.125799936,1.3921287999999998
2016-06-24 08:59:51.728169984,1.3915468999999998
2016-06-24 09:00:09.180379904,1.3898117999999995
2016-06-24 09:00:27.865080064,1.3891663
2016-06-24 09:00:51.227590144,1.3887725
2016-06-24 09:01:14.002530048,1.3889266
2016-06-24 09:01:35.790560000,1.3887824
2016-06-24 09:02:00.101570048,1.3886209999999994
2016-06-24 09:02:26.503310080,1.3885664000000002
2016-06-24 09:02:57.406289920,1.3888502
2016-06-24 09:03:31.444379904,1.3888901000000002
2016-06-24 09:04:04.435290112,1.3891078000000001
2016-06-24 09:04:37.285420032,1.3898119999999998
2016-06-24 09:05:04.059620096,1.3912027
2016-06-24 09:05:29.882779904,1.3914032999999995
2016-06-24 09:06:00.194120192,1.3910686000000003
2016-06-24 09:06:24.934609920,1.3898513
2016-06-24 09:06:48.674990080,1.3892738999999998
2016-06-24 09:07:15.086060032,1.3901338
2016-06-24 09:07:39.011040000,1.3902111000000001
2016-06-24 09:08:04.292349952,1.3904278000000003
2016-06-24 09:08:36.696860160,1.3907584
2016-06-24 09:09:12.608019968,1.3910929
2016-06-24 09:09:52.165580032,1.3908841
2016-06-24 09:10:20.864150016,1.3909232
2016-06-24 09:10:52.369569792,1.3910089999999997
2016-06-24 09:11:18.697149952,1.3906313999999997
2016-06-24 09:11:52.843270144,1.3904149999999995
2016-06-24 09:12:30.584309760,1.3900706999999999
2016-06-24 09:12:58.720210176,1.3896115
2016-06-24 09:13:25.827300096,1.3886770000000002
2016-06-24 09:13:50.180859648,1.3881762000000004
2016-06-24 09:14:11.138860032,1.3875378999999999
2016-06-24 09:14:34.048460032,1.3867659000000003
2016-06-24 09:14:56.908530176,1.3861204999999999
2016-06-24 09:15:23.824730112,1.3860717000000002
2016-06-24 09:15:47.682520320,1.3866375
2016-06-24 09:16:07.331290112,1.3869692000000002
2016-06-24 09:16:34.476300032,1.3865983999999998
2016-06-24 09:16:58.738409728,1.3869637
2016-06-24 09:17:24.605700096,1.3869529999999997
2016-06-24 09:17:49.770350080,1.3861963
2016-06-24 09:18:24.503160064,1.3865691000000007
2016-06-24 09:18:56.734659840,1.3873263000000002
2016-06-24 09:19:30.234140160,1.3878990999999998
2016-06-24 09:20:06.152719872,1.388315
2016-06-24 09:20:41.519200256,1.3888319000000002
2016-06-24 09:21:21.347930112,1.3888447999999998
2016-06-24 09:21:58.458470144,1.3887143
2016-06-24 09:22:30.620359936,1.3884514999999995
2016-06-24 09:23:07.230230016,1.3882125000000005
2016-06-24 09:23:44.106409728,1.3880655999999996
2016-06-24 09:24:19.827729920,1.3881927000000003
2016-06-24 09:24:55.531840000,1.3887188999999998
2016-06-24 09:25:32.541629952,1.3889595
2016-06-24 09:26:05.351389952,1.3893844999999996
2016-06-24 09:26:36.724009984,1.3896733999999997
2016-06-24 09:27:04.505530112,1.3895962
2016-06-24 09:27:33.856150016,1.3895302000000003
2016-06-24 09:28:15.330759936,1.3896401999999994
2016-06-24 09:28:56.501449728,1.3894797999999997
2016-06-24 09:29:33.848850176,1.3893146
2016-06-24 09:30:13.282839808,1.3892365999999998
2016-06-24 09:30:48.603490048,1.3888459
2016-06-24 09:31:26.880909824,1.3887933
2016-06-24 09:32:09.288450048,1.3889965000000004
2016-06-24 09:32:49.388330240,1.3893569000000001
2016-06-24 09:33:20.087240192,1.3890612000000004
2016-06-24 09:33:56.287499776,1.3887796000000001
2016-06-24 09:34:30.928379904,1.3883516
2016-06-24 09:35:08.145650176,1.3880572999999998
2016-06-24 09:35:47.579949824,1.3882252
2016-06-24 09:36:20.062619904,1.3880228
2016-06-24 09:37:07.275520000,1.3880897999999997
2016-06-24 09:37:36.862189824,1.3879096999999998
2016-06-24 09:38:21.232920064,1.3878249
2016-06-24 09:39:00.400919808,1.3877370000000002
2016-06-24 09:39:45.481179904,1.3880097000000005
2016-06-24 09:40:11.188549888,1.3884773000000001
2016-06-24 09:40:33.381129984,1.3888925
2016-06-24 09:41:05.658640128,1.3889845999999997
2016-06-24 09:41:49.370160128,1.3888977999999996
2016-06-24 09:42:23.869509888,1.3888485999999998
2016-06-24 09:43:01.107269888,1.3887218999999995
2016-06-24 09:43:44.834200320,1.3888214000000003
2016-06-24 09:44:17.982810112,1.3890922999999997
2016-06-24 09:44:44.092450048,1.3896543000000003
2016-06-24 09:45:18.384719872,1.3892748000000004
2016-06-24 09:45:49.817199872,1.3888255000000003
2016-06-24 09:46:18.557750016,1.3887192000000002
2016-06-24 09:46:48.288340224,1.3889007
2016-06-24 09:47:18.812129792,1.3892530000000003
2016-06-24 09:47:52.434010112,1.39002
2016-06-24 09:48:18.744389888,1.3908069
2016-06-24 09:48:48.454909952,1.3910684
2016-06-24 09:49:19.697930240,1.3914395
2016-06-24 09:49:44.592120064,1.3913195000000003
2016-06-24 09:50:15.988910080,1.3906998
2016-06-24 09:50:51.814210048,1.3902814999999997
2016-06-24 09:51:33.477090048,1.3902467999999997
2016-06-24 09:52:20.180689920,1.3903115999999998
2016-06-24 09:52:54.024310016,1.390569
2016-06-24 09:53:21.111539968,1.3911682
2016-06-24 09:54:05.702099712,1.3907773
2016-06-24 09:54:51.079360000,1.3905402999999998
2016-06-24 09:55:27.863259904,1.3904043999999995
2016-06-24 09:56:01.067049984,1.3896705999999996
2016-06-24 09:56:33.089390080,1.3892887999999997
2016-06-24 09:57:02.625440000,1.3893739999999999
2016-06-24 09:57:32.351030272,1.3896271999999998
2016-06-24 09:58:06.041230080,1.3895745000000006
2016-06-24 09:58:40.583489792,1.3902093
2016-06-24 09:59:16.802860032,1.3904857
2016-06-24 09:59:53.898429952,1.3909044999999998
2016-06-24 10:00:18.570660096,1.3923556999999998
2016-06-24 10:00:41.342319872,1.3926507
2016-06-24 10:01:05.710139904,1.3930333000000001
2016-06-24 10:01:35.132800000,1.3926718000000002
2016-06-24 10:02:01.245790208,1.3915833000000004
2016-06-24 10:02:24.706109952,1.3897922
2016-06-24 10:02:42.067109888,1.3893247999999998
2016-06-24 10:03:07.424430080,1.3882453000000001
2016-06-24 10:03:35.109539840,1.3884328999999997
2016-06-24 10:03:58.592669952,1.3887095
2016-06-24 10:04:25.745670144,1.3894791
2016-06-24 10:04:54.417590272,1.3891088999999999
2016-06-24 10:05:19.466200064,1.3888463999999998
2016-06-24 10:05:41.944089856,1.3884503999999998
2016-06-24 10:06:04.087829760,1.3875681
2016-06-24 10:06:25.723010048,1.3869299999999998
2016-06-24 10:06:50.805029888,1.3875915
2016-06-24 10:07:15.173580032,1.3883698999999998
2016-06-24 10:07:37.260629760,1.3880164
2016-06-24 10:08:11.180519936,1.3877241
2016-06-24 10:08:43.539720192,1.3874911000000003
2016-06-24 10:09:14.678069760,1.3876046999999998
2016-06-24 10:09:49.485790208,1.3877182000000001
2016-06-24 10:10:21.896160000,1.3878073
2016-06-24 10:10:51.683870208,1.3865252
2016-06-24 10:11:13.886080000,1.3851714999999998
2016-06-24 10:11:34.121029888,1.3841818999999995
2016-06-24 10:11:55.812669952,1.3843340999999998
2016-06-24 10:12:19.634439936,1.3848338999999998
2016-06-24 10:12:50.884960000,1.3844037
2016-06-24 10:13:25.318659840,1.3839871999999998
2016-06-24 10:13:50.394540288,1.3827637000000004
2016-06-24 10:14:14.501820160,1.3828434
2016-06-24 10:14:42.350680064,1.3805193999999998
2016-06-24 10:14:58.607840000,1.3786227
2016-06-24 10:15:14.127940096,1.3783750000000001
2016-06-24 10:15:34.131010048,1.3791927999999998
2016-06-24 10:16:00.063180032,1.3794850999999997
2016-06-24 10:16:27.874880000,1.3798432999999997
2016-06-24 10:17:02.572489728,1.3803789
2016-06-24 10:17:35.820509952,1.3799752
2016-06-24 10:18:09.092159744,1.3800052999999999
2016-06-24 10:18:39.951409920,1.3803180000000004
2016-06-24 10:19:08.198409984,1.3810314999999997
2016-06-24 10:19:38.035800064,1.3817405000000003
2016-06-24 10:20:06.523689984,1.3817606
2016-06-24 10:20:40.613650176,1.3812137999999998
2016-06-24 10:21:11.409620224,1.3816611999999997
2016-06-24 10:21:45.927869952,1.381337
2016-06-24 10:22:18.290109696,1.3814428000000007
2016-06-24 10:22:58.953299968,1.3811018
2016-06-24 10:23:39.882790144,1.3815296000000001
2016-06-24 10:24:13.099389952,1.3809814999999999
2016-06-24 10:24:44.714109952,1.3810986000000005
2016-06-24 10:25:11.388099840,1.3800283999999996
2016-06-24 10:25:32.563709952,1.3795265999999995
2016-06-24 10:25:59.349660160,1.3797533
2016-06-24 10:26:27.563190272,1.3794896
2016-06-24 10:26:51.705199872,1.3777487
2016-06-24 10:27:09.165480192,1.3764186999999999
2016-06-24 10:27:23.240910080,1.3750504
2016-06-24 10:27:42.597819904,1.3744604999999999
2016-06-24 10:28:04.325080064,1.375287
2016-06-24 10:28:25.467980032,1.375224
2016-06-24 10:28:43.922870016,1.3746534000000006
2016-06-24 10:29:03.814729984,1.3739464999999997
2016-06-24 10:29:24.616190208,1.3750916000000002
2016-06-24 10:29:41.559279872,1.3758227999999997
2016-06-24 10:30:03.544819968,1.3748277
2016-06-24 10:30:26.718159872,1.3740293
2016-06-24 10:30:48.592750080,1.3724347000000001
2016-06-24 10:31:08.110540032,1.3710463999999996
2016-06-24 10:31:27.756160000,1.3706603000000002
2016-06-24 10:31:51.588609792,1.3703861000000004
2016-06-24 10:32:19.090190080,1.3694487000000002
2016-06-24 10:32:42.481039872,1.3692065
2016-06-24 10:33:06.818629888,1.3687736
2016-06-24 10:33:26.959659776,1.3690818999999996
2016-06-24 10:33:51.347229696,1.3688717000000004
2016-06-24 10:34:13.347529984,1.3699784
2016-06-24 10:34:37.145359872,1.3704713999999998
2016-06-24 10:35:06.537479936,1.37043
2016-06-24 10:35:32.613680128,1.3711384999999996
2016-06-24 10:35:58.550580224,1.3718651
2016-06-24 10:36:23.085420032,1.3719918999999998
2016-06-24 10:36:50.290500096,1.3718210000000002
2016-06-24 10:37:22.088770048,1.3720125000000005
2016-06-24 10:37:51.984760320,1.3703468000000003
2016-06-24 10:38:16.756570112,1.3702254999999997
2016-06-24 10:38:41.909230080,1.3689912000000002
2016-06-24 10:39:11.980209920,1.3689213000000005
2016-06-24 10:39:36.428029952,1.3695665000000004
2016-06-24 10:40:06.587210240,1.3694096000000002
2016-06-24 10:40:38.626630144,1.3683706
2016-06-24 10:41:02.966049792,1.3687859
2016-06-24 10:41:32.506899968,1.3688606000000005
2016-06-24 10:42:03.660710144,1.3688503999999997
2016-06-24 10:42:32.922710016,1.3700038
2016-06-24 10:43:02.689579776,1.3701612999999997
2016-06-24 10:43:33.241640192,1.3714724999999999
2016-06-24 10:43:59.063459840,1.3723260999999995
2016-06-24 10:44:32.848109824,1.3720609000000001
2016-06-24 10:45:02.612070144,1.3722902
2016-06-24 10:45:33.161440000,1.3720619999999997
2016-06-24 10:46:09.559430144,1.3716183999999998
2016-06-24 10:46:36.531029760,1.3701169000000004
2016-06-24 10:46:59.487689984,1.3703345999999996
2016-06-24 10:47:26.881900032,1.3705324
2016-06-24 10:47:49.476079872,1.3697216999999997
2016-06-24 10:48:09.656650240,1.3687757999999999
2016-06-24 10:48:26.958119936,1.3677041999999997
2016-06-24 10:48:49.262150144,1.3680541999999998
2016-06-24 10:49:18.615750144,1.3679228
2016-06-24 10:49:46.389070080,1.3668839000000004
2016-06-24 10:50:04.063990016,1.3663143999999994
2016-06-24 10:50:26.550179840,1.3660525
2016-06-24 10:50:51.808409856,1.3669354999999996
2016-06-24 10:51:26.347990016,1.3675041999999997
2016-06-24 10:51:53.981600000,1.3677543000000003
2016-06-24 10:52:14.868569856,1.3697137000000001
2016-06-24 10:52:44.833529856,1.3692086
2016-06-24 10:53:15.250519808,1.3698185000000003
2016-06-24 10:53:50.922419968,1.3697245
2016-06-24 10:54:20.558050048,1.3709980999999996
2016-06-24 10:54:51.478780160,1.3709145
2016-06-24 10:55:28.057979904,1.3699732999999994
2016-06-24 10:56:01.554779904,1.3692518999999999
2016-06-24 10:56:32.793139968,1.3698360000000007
2016-06-24 10:57:06.841139968,1.3702199000000002
2016-06-24 10:57:44.390540032,1.3706026
2016-06-24 10:58:08.985070080,1.3691951
2016-06-24 10:58:38.381560064,1.3690549999999997
2016-06-24 10:59:08.607959808,1.3702407999999997
2016-06-24 10:59:31.208730112,1.3704809
2016-06-24 11:00:00.599919872,1.3705180000000001
2016-06-24 11:00:25.751200000,1.3693501000000003
2016-06-24 11:00:52.709280000,1.3684622
2016-06-24 11:01:23.734620160,1.3683446000000001
2016-06-24 11:01:50.271930112,1.3680733000000003
2016-06-24 11:02:15.617570048,1.3680397
2016-06-24 11:02:53.568069888,1.3685129
2016-06-24 11:03:33.857809920,1.3687544
2016-06-24 11:04:06.527660032,1.3684971000000001
2016-06-24 11:04:28.148880128,1.3686856
2016-06-24 11:05:06.737860096,1.3686592000000004
2016-06-24 11:05:48.501309952,1.3679639000000001
2016-06-24 11:06:11.180639744,1.3674085
2016-06-24 11:06:41.234400000,1.3683553999999998
2016-06-24 11:07:12.162159872,1.3689819000000003
2016-06-24 11:07:40.767129856,1.3701697000000002
2016-06-24 11:08:08.888470016,1.3706529000000003
2016-06-24 11:08:36.278270208,1.3704110000000003
2016-06-24 11:09:13.262989824,1.3699757000000004
2016-06-24 11:09:58.301260032,1.3694604000000001
2016-06-24 11:10:41.734870016,1.3691136999999998
2016-06-24 11:11:26.441199616,1.3690617
2016-06-24 11:12:08.075889920,1.3697617
2016-06-24 11:12:52.493649920,1.3698640000000004
2016-06-24 11:13:39.422980096,1.3696306999999996
2016-06-24 11:14:16.318309888,1.3689568
2016-06-24 11:14:52.288799744,1.3693328
2016-06-24 11:15:26.317980160,1.369543
2016-06-24 11:16:05.260399872,1.369482
2016-06-24 11:16:36.674200064,1.3699909
2016-06-24 11:17:03.570139904,1.3698626999999999
2016-06-24 11:17:27.186039808,1.3687240000000003
2016-06-24 11:17:53.025030144,1.3695712
2016-06-24 11:18:24.593629952,1.3696728999999999
2016-06-24 11:18:46.799660032,1.3693064000000001
2016-06-24 11:19:10.012829952,1.3692738
2016-06-24 11:19:37.352999936,1.3697525000000002
2016-06-24 11:20:12.265190144,1.3692588000000003
2016-06-24 11:20:49.812059904,1.3695910999999998
2016-06-24 11:21:22.599740160,1.3694758999999999
2016-06-24 11:22:07.237650176,1.3701954000000003
2016-06-24 11:22:45.478089728,1.3702287999999998
2016-06-24 11:23:20.262739968,1.3701467999999999
2016-06-24 11:23:57.466240000,1.3707809999999998
2016-06-24 11:24:51.006859776,1.3707121999999996
2016-06-24 11:25:41.694370048,1.3703826999999997
2016-06-24 11:26:27.955439872,1.3700994
2016-06-24 11:27:00.781649920,1.3710308999999998
2016-06-24 11:27:26.864080128,1.3719870000000003
2016-06-24 11:28:04.531269888,1.3721196999999998
2016-06-24 11:28:44.193589760,1.3718936000000002
2016-06-24 11:29:24.151440128,1.3719237999999998
2016-06-24 11:30:00.652800256,1.3718492000000004
2016-06-24 11:30:39.921290240,1.3713786000000006
2016-06-24 11:31:16.040899840,1.3709006000000001
2016-06-24 11:31:52.871279872,1.3712714999999998
2016-06-24 11:32:33.564349952,1.3709613000000003
2016-06-24 11:33:00.612240128,1.3712017999999997
2016-06-24 11:33:28.279430144,1.3712926
2016-06-24 11:33:59.276739840,1.3715066999999999
2016-06-24 11:34:29.742750208,1.3709695000000002
2016-06-24 11:35:02.504379904,1.3703858
2016-06-24 11:35:41.174769920,1.3702788999999997
2016-06-24 11:36:30.530520064,1.3704028999999993
2016-06-24 11:37:00.582210048,1.3706619
2016-06-24 11:37:30.367200256,1.3702268000000002
2016-06-24 11:37:58.183859968,1.3701155000000005
2016-06-24 11:38:22.255780096,1.3703417999999998
2016-06-24 11:38:58.231580160,1.3702899
2016-06-24 11:39:47.082889984,1.3698127999999996
2016-06-24 11:40:31.191179776,1.3696748999999997
2016-06-24 11:41:12.157839872,1.3693777999999994
2016-06-24 11:41:48.482419968,1.3701742
2016-06-24 11:42:28.350790144,1.3704815000000001
2016-06-24 11:43:07.411690240,1.3703246999999998
2016-06-24 11:43:44.326349824,1.3700449000000001
2016-06-24 11:44:13.417469952,1.3705123999999995
2016-06-24 11:44:55.216419840,1.3704726000000003
2016-06-24 11:45:30.122429952,1.37002
2016-06-24 11:46:10.501849856,1.3696449000000002
2016-06-24 11:46:30.376209920,1.3692419
2016-06-24 11:46:50.728699904,1.3693784999999996
2016-06-24 11:47:27.767490048,1.3703033999999996
2016-06-24 11:48:16.162249984,1.3702621
2016-06-24 11:49:02.192940032,1.370477
2016-06-24 11:49:59.895049728,1.3703218999999995
2016-06-24 11:50:46.083660032,1.3703529999999995
2016-06-24 11:51:36.998760192,1.3703368999999994
2016-06-24 11:52:28.033169920,1.3703086000000004
2016-06-24 11:53:21.958949888,1.3704395
2016-06-24 11:54:15.282769920,1.3704081999999997
2016-06-24 11:55:24.614829824,1.3704243
2016-06-24 11:56:10.001080064,1.3699611000000003
2016-06-24 11:56:42.991300096,1.3695380000000004
2016-06-24 11:57:22.885319936,1.3692503000000003
2016-06-24 11:57:59.002639872,1.3687116000000004
2016-06-24 11:58:39.738309888,1.3688299999999998
2016-06-24 11:59:15.177760000,1.3681714999999999
2016-06-24 11:59:38.445910016,1.3676822
2016-06-24 12:00:02.260039936,1.3670653000000001
2016-06-24 12:00:20.142279936,1.3670012
2016-06-24 12:00:40.873430016,1.3662552000000003
2016-06-24 12:01:04.742080000,1.3654895000000002
2016-06-24 12:01:35.624460032,1.3656607000000003
2016-06-24 12:02:03.261549824,1.3657112
2016-06-24 12:02:39.057710080,1.3656375000000003
2016-06-24 12:03:07.501540096,1.3665521999999999
2016-06-24 12:03:43.386469888,1.3667378999999997
2016-06-24 12:04:15.398200064,1.3661358000000001
2016-06-24 12:04:56.842989824,1.3660141000000003
2016-06-24 12:05:36.411160320,1.3663035
2016-06-24 12:06:20.542810112,1.3671193
2016-06-24 12:06:59.242200320,1.3676829000000004
2016-06-24 12:07:46.612899840,1.3679313
2016-06-24 12:08:23.532730112,1.3679215
2016-06-24 12:09:01.572059904,1.3684826999999995
2016-06-24 12:09:37.759939840,1.3689635000000004
2016-06-24 12:10:12.964160256,1.3691721
2016-06-24 12:10:44.633879808,1.3695104999999999
2016-06-24 12:11:14.557219840,1.3699062
2016-06-24 12:11:46.809450240,1.3697547999999997
2016-06-24 12:12:13.209490176,1.370787
2016-06-24 12:12:27.892489984,1.3742701
2016-06-24 12:12:40.041380096,1.3764342999999999
2016-06-24 12:12:53.713490176,1.3755375000000003
2016-06-24 12:13:08.813810176,1.3737322
2016-06-24 12:13:29.782750208,1.3730966999999998
2016-06-24 12:13:49.481449984,1.3726632
2016-06-24 12:14:13.304169984,1.3724888
2016-06-24 12:14:39.156320000,1.3717104
2016-06-24 12:14:59.451269888,1.3706876
2016-06-24 12:15:25.326670080,1.3709957000000004
2016-06-24 12:15:49.781040128,1.3725329999999993
2016-06-24 12:16:11.075699968,1.3730867999999998
2016-06-24 12:16:51.593070080,1.3727309999999997
2016-06-24 12:17:32.909629952,1.3726458000000001
2016-06-24 12:17:58.540869888,1.3749337000000004
2016-06-24 12:18:30.078800128,1.3760502
2016-06-24 12:18:57.581010176,1.3769902000000003
2016-06-24 12:19:24.891139840,1.3758417999999997
2016-06-24 12:19:52.155390208,1.3744817
2016-06-24 12:20:08.652519936,1.3726106999999999
2016-06-24 12:20:32.190329856,1.3728921
2016-06-24 12:21:03.253710080,1.373125
2016-06-24 12:21:36.828090112,1.3731336999999997
2016-06-24 12:22:21.339030272,1.3732188999999997
2016-06-24 12:22:53.919340032,1.3743432000000002
2016-06-24 12:23:19.328570112,1.3747089000000003
2016-06-24 12:23:45.690480128,1.3755728000000003
2016-06-24 12:24:12.429029888,1.3759611999999999
2016-06-24 12:24:43.547630080,1.3761622
2016-06-24 12:25:14.497340160,1.3762069
2016-06-24 12:25:51.245939968,1.3756759000000005
2016-06-24 12:26:43.014720000,1.3750552000000003
2016-06-24 12:27:12.958930176,1.3734676000000001
2016-06-24 12:27:43.837220096,1.3733324000000005
2016-06-24 12:28:14.507369984,1.3740402
2016-06-24 12:28:55.769290240,1.3741362999999998
2016-06-24 12:29:37.508280064,1.3741291999999998
2016-06-24 12:30:19.120499968,1.3745307
2016-06-24 12:30:43.430000128,1.3740895000000004
2016-06-24 12:31:14.914449920,1.373371
2016-06-24 12:31:38.966039808,1.3725749999999999
2016-06-24 12:32:00.304159744,1.3726843
2016-06-24 12:32:24.200839936,1.3727348000000004
2016-06-24 12:32:54.019659776,1.3721625000000004
2016-06-24 12:33:28.904049920,1.3725013999999993
2016-06-24 12:33:55.220140032,1.3716885000000005
2016-06-24 12:34:23.556649984,1.3713501000000001
2016-06-24 12:34:53.414749952,1.3717963999999998
2016-06-24 12:35:16.577440256,1.3734875000000002
2016-06-24 12:35:35.025989888,1.3741645999999996
2016-06-24 12:35:57.633869824,1.3722983000000004
2016-06-24 12:36:19.644679936,1.3708053999999998
2016-06-24 12:36:42.917050112,1.3707840000000002
2016-06-24 12:37:15.592910080,1.3711613000000002
2016-06-24 12:37:45.558080000,1.3706309
2016-06-24 12:38:09.755699968,1.3717536
2016-06-24 12:38:36.196290304,1.3713742000000002
2016-06-24 12:39:15.586800128,1.3707945999999998
2016-06-24 12:40:02.651809792,1.3706540000000005
2016-06-24 12:40:52.367599872,1.3706916999999998
2016-06-24 12:41:45.939350272,1.3715339999999998
2016-06-24 12:42:36.196449792,1.3718986999999998
2016-06-24 12:43:23.625560064,1.3720510999999995
2016-06-24 12:44:15.311760128,1.3722732000000002
2016-06-24 12:45:16.145789952,1.3717575000000002
2016-06-24 12:45:55.099699968,1.372533
2016-06-24 12:46:29.047010304,1.3734268999999997
2016-06-24 12:47:01.535790080,1.3733301
2016-06-24 12:47:40.931089920,1.3739523
2016-06-24 12:48:13.046319872,1.3729248999999997
2016-06-24 12:48:38.952009984,1.3724281999999999
2016-06-24 12:49:26.635350016,1.3723948
2016-06-24 12:50:08.442380032,1.3726412
2016-06-24 12:50:49.606670080,1.3719096000000002
2016-06-24 12:51:28.189309952,1.3716129999999997
2016-06-24 12:52:07.748039936,1.3713621000000003
2016-06-24 12:52:55.765890048,1.3714662000000002
2016-06-24 12:53:36.003810304,1.3707427
2016-06-24 12:54:12.807260160,1.3700888999999998
2016-06-24 12:54:45.176809984,1.3696582000000006
2016-06-24 12:55:15.102129920,1.3704340999999998
2016-06-24 12:55:48.051640064,1.3704109000000002
2016-06-24 12:56:44.001870080,1.3699269
2016-06-24 12:57:23.073180416,1.3691094000000001
2016-06-24 12:57:56.189390080,1.3683089999999998
2016-06-24 12:58:17.088730112,1.3676496
2016-06-24 12:58:43.149120256,1.3672689
2016-06-24 12:59:21.834050304,1.3671418000000002
2016-06-24 12:59:59.313820160,1.3675536999999998
2016-06-24 13:00:21.791689984,1.3686881
2016-06-24 13:00:50.841760000,1.3673838
2016-06-24 13:01:20.903249920,1.3662933000000002
2016-06-24 13:01:42.238540032,1.3654120999999997
2016-06-24 13:02:00.685970176,1.3649557000000003
2016-06-24 13:02:18.259200000,1.3653977999999998
2016-06-24 13:02:43.958969856,1.3655020000000004
2016-06-24 13:03:11.994289920,1.3649883
2016-06-24 13:03:42.152390144,1.3652362
2016-06-24 13:04:12.697440000,1.3640418000000003
2016-06-24 13:04:31.021690112,1.3616796
2016-06-24 13:04:49.466999808,1.3611917000000002
2016-06-24 13:05:09.207480064,1.3625632999999997
2016-06-24 13:05:30.085029888,1.3632510000000004
2016-06-24 13:05:54.756600064,1.3643229
2016-06-24 13:06:12.549110016,1.3666319000000005
2016-06-24 13:06:34.186249728,1.3662735000000001
2016-06-24 13:07:00.547980032,1.367121
2016-06-24 13:07:32.870819840,1.368184
2016-06-24 13:08:03.383120128,1.3677866
2016-06-24 13:08:43.742080000,1.3680777
2016-06-24 13:09:26.725710336,1.3678400000000002
2016-06-24 13:10:02.924780032,1.3673547000000001
2016-06-24 13:10:28.386130176,1.3670105999999995
2016-06-24 13:11:01.243719936,1.3676910999999998
2016-06-24 13:11:37.373319936,1.3694385
2016-06-24 13:12:08.524140032,1.3702579999999998
2016-06-24 13:12:42.602750208,1.3710045999999994
2016-06-24 13:13:04.332050176,1.3708115000000003
2016-06-24 13:13:29.648679936,1.3708689
2016-06-24 13:13:57.681010176,1.3719033999999999
2016-06-24 13:14:23.329939968,1.3727753
2016-06-24 13:14:49.739320064,1.3732052
2016-06-24 13:15:13.817390080,1.3730964999999997
2016-06-24 13:15:36.265239808,1.3719416000000004
2016-06-24 13:16:04.451689984,1.3715206999999998
2016-06-24 13:16:33.751759872,1.3718009999999998
2016-06-24 13:16:55.849029888,1.3710616
2016-06-24 13:17:24.034200064,1.3708348
2016-06-24 13:17:47.608470016,1.3699131
2016-06-24 13:18:09.625380096,1.3697597999999997
2016-06-24 13:18:39.896140032,1.3697233000000002
2016-06-24 13:19:09.869319936,1.3693549000000003
2016-06-24 13:19:43.968839936,1.3692616999999998
2016-06-24 13:20:18.515720192,1.3691555000000002
2016-06-24 13:20:56.018000128,1.3692434
2016-06-24 13:21:29.585449984,1.3696047000000002
2016-06-24 13:22:04.861740032,1.3706114
2016-06-24 13:22:35.298880256,1.3716125000000003
2016-06-24 13:23:12.664120064,1.3718641000000005
2016-06-24 13:23:37.874140160,1.3717168000000006
2016-06-24 13:24:12.969329920,1.3719726999999997
2016-06-24 13:24:40.291729920,1.3713275999999996
2016-06-24 13:25:19.851849728,1.3707415000000005
2016-06-24 13:25:56.374949632,1.3706067000000004
2016-06-24 13:26:26.085390080,1.3699929000000006
2016-06-24 13:26:57.740390144,1.3694094
2016-06-24 13:27:27.889430016,1.3686516000000004
2016-06-24 13:27:54.573339904,1.3690206
2016-06-24 13:28:21.291920128,1.3697680000000003
2016-06-24 13:28:59.906659840,1.3701201
2016-06-24 13:29:34.505299712,1.3701231999999999
2016-06-24 13:30:00.181830144,1.3709106999999998
2016-06-24 13:30:20.281370112,1.3717916000000003
2016-06-24 13:30:44.784290048,1.3726379999999998
2016-06-24 13:31:11.533160192,1.3733732000000003
2016-06-24 13:31:37.085789952,1.375032
2016-06-24 13:31:55.864240128,1.3767641999999998
2016-06-24 13:32:14.595789824,1.3768620000000005
2016-06-24 13:32:35.625129984,1.3766792
2016-06-24 13:32:55.439360256,1.3759451
2016-06-24 13:33:15.460140032,1.3754224999999998
2016-06-24 13:33:39.799319808,1.3747556000000005
2016-06-24 13:34:02.792149760,1.3750514
2016-06-24 13:34:27.497159936,1.3749949
2016-06-24 13:34:48.159619840,1.3743005999999998
2016-06-24 13:35:11.595880192,1.3740238
2016-06-24 13:35:36.437129728,1.3735673999999998
2016-06-24 13:36:00.452150016,1.3728251999999999
2016-06-24 13:36:20.048099840,1.3724449000000005
2016-06-24 13:36:43.919109888,1.3718696999999997
2016-06-24 13:37:06.460989952,1.3718093999999998
2016-06-24 13:37:27.893029888,1.3715421999999995
2016-06-24 13:37:48.861839872,1.371542
2016-06-24 13:38:17.423650048,1.3716111999999998
2016-06-24 13:38:40.435810048,1.3724977999999999
2016-06-24 13:39:01.612640000,1.372739
2016-06-24 13:39:21.075389952,1.3731343999999996
2016-06-24 13:39:43.317080064,1.3725281000000005
2016-06-24 13:40:08.231189760,1.3730064999999998
2016-06-24 13:40:31.850509824,1.3733630000000003
2016-06-24 13:40:52.667599872,1.3736666000000002
2016-06-24 13:41:23.379369984,1.3734077999999998
2016-06-24 13:41:48.597410304,1.3733189
2016-06-24 13:42:17.253309952,1.3737112999999999
2016-06-24 13:42:44.908049920,1.3749426
2016-06-24 13:43:06.174309888,1.3761206000000001
2016-06-24 13:43:31.503480064,1.3766609999999997
2016-06-24 13:43:59.280460032,1.3770259999999999
2016-06-24 13:44:23.516070144,1.3776348999999997
2016-06-24 13:44:46.440920064,1.3778972000000005
2016-06-24 13:45:09.039159808,1.3772902999999999
2016-06-24 13:45:32.947970048,1.3776926000000003
2016-06-24 13:45:56.378590208,1.3777383
2016-06-24 13:46:23.445410048,1.3766935999999999
2016-06-24 13:46:41.621140224,1.3757816999999997
2016-06-24 13:47:01.261039872,1.3754251
2016-06-24 13:47:21.890499840,1.3754210999999998
2016-06-24 13:47:45.478140160,1.3752360000000001
2016-06-24 13:48:08.483879936,1.3749106
2016-06-24 13:48:30.151970048,1.3745081
2016-06-24 13:48:51.611430144,1.3748587000000005
2016-06-24 13:49:18.698700032,1.3750588000000001
2016-06-24 13:49:42.617420032,1.3755133000000002
2016-06-24 13:50:06.665250048,1.3757274999999998
2016-06-24 13:50:39.634720000,1.3755612000000002
2016-06-24 13:51:05.763010048,1.3759211999999996
2016-06-24 13:51:32.216880128,1.3761747999999998
2016-06-24 13:51:58.727800064,1.3763730000000003
2016-06-24 13:52:23.696579840,1.3763601
2016-06-24 13:52:46.313320192,1.3767694999999998
2016-06-24 13:53:15.662129920,1.3769736000000001
2016-06-24 13:53:39.939780096,1.3777387
2016-06-24 13:54:04.201910016,1.3772759999999997
2016-06-24 13:54:26.816969984,1.3770075
2016-06-24 13:54:51.265409792,1.3771513999999998
2016-06-24 13:55:12.572039936,1.3780506
2016-06-24 13:55:40.312559872,1.3786271999999997
2016-06-24 13:56:06.218500096,1.3788176
2016-06-24 13:56:28.767470080,1.3794332000000002
2016-06-24 13:56:58.083709952,1.3789664000000001
2016-06-24 13:57:23.461469952,1.3780305
2016-06-24 13:57:48.212620032,1.377182
2016-06-24 13:58:27.875959808,1.3769252
2016-06-24 13:59:08.647980032,1.3773336999999999
2016-06-24 13:59:33.726229760,1.3778374000000002
2016-06-24 13:59:57.726360064,1.3771875
2016-06-24 14:00:26.620829952,1.3766534000000001
2016-06-24 14:00:53.491830016,1.3747885
2016-06-24 14:01:17.418019840,1.3742403000000005
2016-06-24 14:01:38.873250048,1.3740077000000002
2016-06-24 14:01:59.469650176,1.3745874999999999
2016-06-24 14:02:18.436930048,1.3752036
2016-06-24 14:02:45.089890048,1.3753950999999998
2016-06-24 14:03:05.471549952,1.3758449
2016-06-24 14:03:23.478800128,1.3778507
2016-06-24 14:03:39.875070208,1.3786700000000005
2016-06-24 14:04:02.756029952,1.3777676000000003
2016-06-24 14:04:25.091190016,1.3776471
2016-06-24 14:04:50.906919936,1.3783367999999998
2016-06-24 14:05:15.633689856,1.3777148999999997
2016-06-24 14:05:33.783789824,1.3766414
2016-06-24 14:05:57.123850240,1.3770031000000003
2016-06-24 14:06:27.039579904,1.3779734000000001
2016-06-24 14:07:01.962020096,1.3783129000000003
2016-06-24 14:07:28.742020352,1.3782113999999999
2016-06-24 14:07:52.671420160,1.3785736999999996
2016-06-24 14:08:15.642640128,1.3790323
2016-06-24 14:08:36.572640256,1.3807348
2016-06-24 14:08:55.241459968,1.3806151000000007
2016-06-24 14:09:16.424819712,1.3791860000000002
2016-06-24 14:09:43.459880192,1.3794301000000004
2016-06-24 14:10:05.589649920,1.3802531000000002
2016-06-24 14:10:29.459739904,1.3807775999999998
2016-06-24 14:10:46.934130176,1.3833837000000002
2016-06-24 14:11:08.911430144,1.3831398000000001
2016-06-24 14:11:31.401969920,1.3832131999999995
2016-06-24 14:11:55.949619968,1.3835182000000001
2016-06-24 14:12:16.429700096,1.3817641000000003
2016-06-24 14:12:35.488570112,1.3814524
2016-06-24 14:12:56.067050240,1.3823743
2016-06-24 14:13:18.712999936,1.3814693999999996
2016-06-24 14:13:40.456080128,1.3808361
2016-06-24 14:14:03.644730368,1.3821815999999998
2016-06-24 14:14:31.962099968,1.3826369999999997
2016-06-24 14:15:00.419569920,1.3818522
2016-06-24 14:15:31.227010048,1.3814774000000003
2016-06-24 14:16:04.337260032,1.3817041999999995
2016-06-24 14:16:30.245969920,1.3822452
2016-06-24 14:16:57.420620032,1.3826093999999998
2016-06-24 14:17:37.703859968,1.3826280999999998
2016-06-24 14:18:10.450670336,1.3831282000000003
2016-06-24 14:18:44.111569920,1.3837139000000003
2016-06-24 14:19:20.237479936,1.3829745000000002
2016-06-24 14:20:03.497990144,1.3829262999999998
2016-06-24 14:20:37.575279872,1.3817667
2016-06-24 14:21:05.089479680,1.3813015
2016-06-24 14:21:26.971219712,1.3804540000000003
2016-06-24 14:21:56.031500032,1.3805437000000003
2016-06-24 14:22:31.024559872,1.3805796
2016-06-24 14:23:09.738059776,1.3801814999999997
2016-06-24 14:23:39.458840064,1.3800340999999998
2016-06-24 14:24:04.759450112,1.3796877
2016-06-24 14:24:28.323269888,1.3797726000000003
2016-06-24 14:24:52.392809984,1.3796175000000002
2016-06-24 14:25:17.035520000,1.3795070000000005
2016-06-24 14:25:40.645540096,1.3806021000000002
2016-06-24 14:26:08.257949952,1.3804549
2016-06-24 14:26:43.301410048,1.3798038000000004
2016-06-24 14:27:10.468499968,1.3789212
2016-06-24 14:27:30.809289984,1.3787479999999999
2016-06-24 14:27:53.314660096,1.3803911000000004
2016-06-24 14:28:20.032029952,1.3793793000000003
2016-06-24 14:28:55.764800000,1.3794003999999997
2016-06-24 14:29:32.819040000,1.3797414000000001
2016-06-24 14:29:59.400649984,1.3794981000000004
2016-06-24 14:30:29.221409792,1.3799630000000003
2016-06-24 14:31:06.471489792,1.3799551000000003
2016-06-24 14:31:45.517570048,1.3801565
2016-06-24 14:32:21.663730176,1.3811608999999998
2016-06-24 14:32:52.100720128,1.3818615999999997
2016-06-24 14:33:24.667559936,1.3816591
2016-06-24 14:33:45.662620160,1.3807156
2016-06-24 14:34:17.061760256,1.3810912000000002
2016-06-24 14:34:50.636759808,1.3807979000000004
2016-06-24 14:35:17.024240384,1.3805284
2016-06-24 14:36:01.272270080,1.3804598000000001
2016-06-24 14:36:42.412800000,1.3804474999999998
2016-06-24 14:37:11.239919872,1.3798059
2016-06-24 14:37:46.060059904,1.3790038000000004
2016-06-24 14:38:15.944770048,1.3782784
2016-06-24 14:38:54.991689984,1.3784691
2016-06-24 14:39:34.423949568,1.3786782999999998
2016-06-24 14:40:17.234729984,1.3784811
2016-06-24 14:40:49.454420224,1.378111
2016-06-24 14:41:20.893080064,1.3782255999999995
2016-06-24 14:41:56.124830208,1.3779691999999997
2016-06-24 14:42:29.950949888,1.3775401999999999
2016-06-24 14:42:57.988729856,1.3764690000000002
2016-06-24 14:43:24.249179904,1.3774267999999998
2016-06-24 14:43:46.755980288,1.3768901
2016-06-24 14:44:21.811229696,1.3767866999999998
2016-06-24 14:44:59.945629952,1.3762909
2016-06-24 14:45:31.711769856,1.3758257999999999
2016-06-24 14:46:03.493980160,1.3759999999999997
2016-06-24 14:46:39.808939776,1.3764122999999997
2016-06-24 14:47:16.139170048,1.3763501
2016-06-24 14:47:58.859889920,1.3757711000000001
2016-06-24 14:48:38.363539968,1.375502
2016-06-24 14:49:09.610409984,1.3753592000000001
2016-06-24 14:49:44.973860096,1.3752787000000004
2016-06-24 14:50:18.839699712,1.3743370000000004
2016-06-24 14:50:48.309479936,1.3735187000000002
2016-06-24 14:51:23.014239744,1.3742304000000005
2016-06-24 14:52:04.018519808,1.3745085000000001
2016-06-24 14:52:37.198490112,1.3754085000000003
2016-06-24 14:53:16.661010176,1.3754759999999997
2016-06-24 14:53:53.236009984,1.3751248999999999
2016-06-24 14:54:29.895119872,1.3748056000000002
2016-06-24 14:55:04.239709952,1.3747733000000002
2016-06-24 14:55:28.723529728,1.3743380000000003
2016-06-24 14:56:04.987739904,1.3735878999999998
2016-06-24 14:56:34.942130176,1.372595
2016-06-24 14:57:05.469819904,1.3718304000000001
2016-06-24 14:57:27.400269824,1.3707262999999998
2016-06-24 14:57:42.355160064,1.3675313000000002
2016-06-24 14:57:56.142069760,1.3653672000000001
2016-06-24 14:58:10.490000128,1.3645568999999997
2016-06-24 14:58:25.696050176,1.3635781000000002
2016-06-24 14:58:39.857280000,1.3645403000000003
2016-06-24 14:58:55.274680064,1.3637877999999999
2016-06-24 14:59:13.236220160,1.3635875999999996
2016-06-24 14:59:32.095480064,1.3632047
2016-06-24 14:59:48.281329920,1.3624695
2016-06-24 15:00:05.672920064,1.3622740999999996
2016-06-24 15:00:20.373659904,1.3627444000000006
2016-06-24 15:00:39.387490048,1.3625378999999997
2016-06-24 15:00:56.558540032,1.3607043
2016-06-24 15:01:15.700440064,1.3599622
2016-06-24 15:01:32.360539904,1.3602245
2016-06-24 15:01:50.850240256,1.3601554999999996
2016-06-24 15:02:08.419929856,1.3610058999999999
2016-06-24 15:02:23.765639936,1.3621941999999998
2016-06-24 15:02:40.114549760,1.3629249
2016-06-24 15:02:57.129329920,1.3643791
2016-06-24 15:03:17.970690048,1.3647444000000002
2016-06-24 15:03:39.054990080,1.3645235000000002
2016-06-24 15:04:04.465020160,1.3633044000000003
2016-06-24 15:04:21.470990336,1.3603960999999998
2016-06-24 15:04:41.698889984,1.3615594999999998
2016-06-24 15:05:09.452870144,1.3630618
2016-06-24 15:05:36.466230016,1.3635583000000002
2016-06-24 15:06:12.271899648,1.3637624000000002
2016-06-24 15:06:33.110880000,1.361288
2016-06-24 15:06:53.701499904,1.3630572
2016-06-24 15:07:21.416120320,1.3620169999999998
2016-06-24 15:07:54.349190144,1.3627923000000002
2016-06-24 15:08:23.584450048,1.3636688000000003
2016-06-24 15:08:57.079309824,1.3638093
2016-06-24 15:09:39.418360064,1.3632172
2016-06-24 15:10:23.907810304,1.3630692000000002
2016-06-24 15:11:02.356849920,1.3631403000000004
2016-06-24 15:11:31.155319808,1.3640900000000002
2016-06-24 15:12:05.144229888,1.3644100999999997
2016-06-24 15:12:52.519990016,1.3645910999999997
2016-06-24 15:13:22.748339968,1.3653533999999998
2016-06-24 15:13:44.119220224,1.3653798000000001
2016-06-24 15:14:07.351619840,1.3653988
2016-06-24 15:14:42.656420096,1.3653833
2016-06-24 15:15:11.902520064,1.3662381
2016-06-24 15:15:43.496270080,1.3656904
2016-06-24 15:16:28.176540160,1.3649824999999998
2016-06-24 15:16:54.894090240,1.3631843000000001
2016-06-24 15:17:18.258780160,1.3606462
2016-06-24 15:17:44.756950016,1.3611369000000002
2016-06-24 15:18:11.515450112,1.3607336000000003
2016-06-24 15:18:39.812530176,1.3609179
2016-06-24 15:19:05.949560064,1.3616978000000006
2016-06-24 15:19:35.341519872,1.3617043999999998
2016-06-24 15:20:07.828979968,1.3619131999999998
2016-06-24 15:20:46.789919744,1.3618518999999998
2016-06-24 15:21:19.506149888,1.3613661999999993
2016-06-24 15:21:48.495090432,1.3609813999999993
2016-06-24 15:22:18.047210240,1.3613482000000001
2016-06-24 15:22:52.465179904,1.3610938
2016-06-24 15:23:36.910799872,1.3613119999999999
2016-06-24 15:24:01.978809856,1.3619595999999998
2016-06-24 15:24:27.795990016,1.3611667000000005
2016-06-24 15:25:16.283640064,1.3617493999999999
2016-06-24 15:25:56.550070016,1.3623767
2016-06-24 15:26:41.783670272,1.3625587000000001
2016-06-24 15:27:14.534509824,1.3628674
2016-06-24 15:27:38.535109632,1.3620216000000003
2016-06-24 15:28:09.298429952,1.3622166000000002
2016-06-24 15:28:41.533079808,1.3622749
2016-06-24 15:29:19.702200064,1.3632497999999997
2016-06-24 15:29:47.296840192,1.3641577999999999
2016-06-24 15:30:25.250929920,1.3643046
2016-06-24 15:30:51.679549952,1.3651683
2016-06-24 15:31:14.755810048,1.3642865999999998
2016-06-24 15:31:49.809910016,1.3650434000000002
2016-06-24 15:32:16.490440192,1.3651063
2016-06-24 15:32:47.595880192,1.3634893
2016-06-24 15:33:15.741300224,1.3618868000000004
2016-06-24 15:33:42.203569664,1.3613953
2016-06-24 15:34:06.763390208,1.3606492000000001
2016-06-24 15:34:34.368179968,1.3618674
2016-06-24 15:34:54.795119872,1.3630954
2016-06-24 15:35:24.864339968,1.3635101000000003
2016-06-24 15:35:58.380759808,1.3652580999999997
2016-06-24 15:36:29.176300288,1.3659126999999995
2016-06-24 15:37:13.689750016,1.3649706999999998
2016-06-24 15:38:05.243030016,1.364977
2016-06-24 15:38:59.563200256,1.3649242999999993
2016-06-24 15:39:54.294549760,1.3643556
2016-06-24 15:40:32.874909696,1.364218
2016-06-24 15:41:23.250840064,1.3642355999999998
2016-06-24 15:42:09.029219840,1.3634831
2016-06-24 15:42:57.082760192,1.3638401999999998
2016-06-24 15:43:38.927859968,1.3640842999999996
2016-06-24 15:44:17.952349952,1.3641230000000002
2016-06-24 15:45:16.252190208,1.3639817999999997
2016-06-24 15:46:04.481760000,1.3629769000000005
2016-06-24 15:46:45.268820224,1.3622631999999997
2016-06-24 15:47:20.374150144,1.3615006000000003
2016-06-24 15:47:53.059660032,1.3613051000000005
2016-06-24 15:48:42.586300160,1.3615695000000003
2016-06-24 15:49:33.093019904,1.3622322999999994
2016-06-24 15:50:19.373590016,1.3635099999999998
2016-06-24 15:50:57.138700032,1.3631965000000001
2016-06-24 15:51:47.980049920,1.3637997000000002
2016-06-24 15:52:29.423330048,1.3639664999999996
2016-06-24 15:53:14.909760256,1.3625137999999999
2016-06-24 15:53:56.490570240,1.3622027000000003
2016-06-24 15:54:32.037779968,1.3623307999999996
2016-06-24 15:55:03.831539968,1.3626519000000001
2016-06-24 15:55:39.390540032,1.3633363999999994
2016-06-24 15:56:09.958480384,1.3627891999999997
2016-06-24 15:56:51.699840000,1.3631024000000005
2016-06-24 15:57:49.500550144,1.3633490000000001
2016-06-24 15:58:30.728649984,1.3642315000000003
2016-06-24 15:59:04.984430080,1.3642657
2016-06-24 15:59:47.934830336,1.3634893000000003
2016-06-24 16:00:25.111049984,1.3631895
2016-06-24 16:01:03.601240064,1.3626605999999999
2016-06-24 16:02:03.484740096,1.3632332
2016-06-24 16:02:57.204480000,1.3632516000000001
2016-06-24 16:03:48.641389824,1.3628680000000002
2016-06-24 16:04:40.391050240,1.3628584999999998
2016-06-24 16:05:34.338419968,1.3624296000000005
2016-06-24 16:06:36.244659968,1.3626221
2016-06-24 16:07:25.514920192,1.36334
2016-06-24 16:08:07.259299584,1.3632356999999997
2016-06-24 16:08:39.237539840,1.3625848000000003
2016-06-24 16:09:23.155510016,1.3619116999999996
2016-06-24 16:10:09.752740096,1.3605385999999995
2016-06-24 16:10:34.822380032,1.3597958000000006
2016-06-24 16:11:00.310419968,1.3592238999999997
2016-06-24 16:11:30.492029952,1.3589592000000001
2016-06-24 16:12:02.028590080,1.3586240999999994
2016-06-24 16:12:31.203780352,1.3584992
2016-06-24 16:13:09.780610048,1.3581883000000001
2016-06-24 16:13:49.807360000,1.3581071
2016-06-24 16:14:27.071900160,1.3579485000000002
2016-06-24 16:15:04.733400064,1.3576979000000002
2016-06-24 16:15:29.415620096,1.3568197000000004
2016-06-24 16:16:05.799099904,1.3568725999999995
2016-06-24 16:16:45.730370048,1.3569559999999996
2016-06-24 16:17:18.290579712,1.3568689000000003
2016-06-24 16:17:52.202889984,1.3575896000000003
2016-06-24 16:18:28.028570112,1.3577966000000001
2016-06-24 16:19:04.113920000,1.3578769999999998
2016-06-24 16:19:48.255610112,1.3578926000000002
2016-06-24 16:20:24.382050048,1.3592365999999996
2016-06-24 16:20:48.200490240,1.3617366000000004
2016-06-24 16:21:20.309570048,1.3606841
2016-06-24 16:22:00.383399936,1.3600775999999999
2016-06-24 16:22:48.649639936,1.3600532999999997
2016-06-24 16:23:38.388430080,1.3601245
2016-06-24 16:24:34.340419840,1.3603416999999995
2016-06-24 16:25:27.711920128,1.3606024000000003
2016-06-24 16:26:13.970479872,1.3605165
2016-06-24 16:27:11.154830080,1.3607459
2016-06-24 16:28:11.125840128,1.3613251000000002
2016-06-24 16:28:52.916169984,1.3613866999999997
2016-06-24 16:29:43.253430016,1.3614205
2016-06-24 16:30:33.892589824,1.3613219000000003
2016-06-24 16:31:09.033700096,1.3614570999999998
2016-06-24 16:31:47.095689728,1.3617978
2016-06-24 16:32:37.055269888,1.3625991000000004
2016-06-24 16:33:26.059450112,1.3634269000000003
2016-06-24 16:34:13.240890112,1.3642249999999998
2016-06-24 16:34:53.961640192,1.3647325000000001
2016-06-24 16:36:01.226350336,1.3646485999999995
2016-06-24 16:37:04.647520000,1.3643414999999999
2016-06-24 16:37:49.900439808,1.3647458000000001
2016-06-24 16:38:41.719330048,1.3641822999999997
2016-06-24 16:39:21.945189888,1.3643558999999998
2016-06-24 16:40:13.917440256,1.3647269999999998
2016-06-24 16:41:20.383929856,1.3648806999999998
2016-06-24 16:42:05.818199808,1.3667211999999997
2016-06-24 16:42:33.439939840,1.368338
2016-06-24 16:43:07.586839808,1.3686351000000005
2016-06-24 16:43:46.086200064,1.3680301000000004
2016-06-24 16:44:24.674710016,1.3684131
2016-06-24 16:45:11.537570304,1.3689137
2016-06-24 16:45:57.799229952,1.3683086
2016-06-24 16:46:40.700809984,1.3683333999999996
2016-06-24 16:47:32.102360064,1.3687318
2016-06-24 16:48:23.565549824,1.3686476
2016-06-24 16:49:11.796120064,1.3688894999999996
2016-06-24 16:49:56.152049920,1.3691005
2016-06-24 16:50:38.078749952,1.3698733000000005
2016-06-24 16:51:24.929579776,1.3699270000000001
2016-06-24 16:52:08.755949824,1.37094
2016-06-24 16:52:33.655630336,1.3725218000000001
2016-06-24 16:53:03.289619968,1.3717909000000004
2016-06-24 16:53:32.197580032,1.3713772000000004
2016-06-24 16:54:00.664579840,1.3735038000000004
2016-06-24 16:54:20.928320000,1.3755568
2016-06-24 16:54:40.408410112,1.3768415000000005
2016-06-24 16:55:00.549339904,1.3762628000000001
2016-06-24 16:55:25.414499840,1.3749756
2016-06-24 16:55:49.238409728,1.3754120999999997
2016-06-24 16:56:13.690690048,1.3762550999999996
2016-06-24 16:56:43.345629952,1.3762775999999999
2016-06-24 16:57:17.412450304,1.3770815
2016-06-24 16:57:45.126449920,1.3781334
2016-06-24 16:58:15.013040128,1.3778092000000004
2016-06-24 16:58:35.786030080,1.3774809000000001
2016-06-24 16:59:03.298710016,1.3773595000000005
2016-06-24 16:59:25.198960128,1.3771579
2016-06-24 16:59:45.630380288,1.3765706
2016-06-24 17:00:06.675389952,1.3755741000000004
2016-06-24 17:00:35.077029888,1.3747478999999998
2016-06-24 17:01:06.081080064,1.3750360000000001
2016-06-24 17:01:47.038000128,1.3758801
2016-06-24 17:02:19.014450176,1.3741867
2016-06-24 17:02:52.501070080,1.3733700999999998
2016-06-24 17:03:23.066659840,1.3732441999999998
2016-06-24 17:04:04.977240064,1.3740192999999996
2016-06-24 17:04:46.190909952,1.3728470000000002
2016-06-24 17:05:28.660700160,1.3723968
2016-06-24 17:06:38.935749888,1.3725465999999995
2016-06-24 17:07:50.191580160,1.3722215
2016-06-24 17:08:40.368389888,1.3716122999999998
2016-06-24 17:09:20.042500096,1.3708835
2016-06-24 17:10:01.137799936,1.3708961000000002
2016-06-24 17:10:40.034409984,1.3714346999999996
2016-06-24 17:11:21.645299968,1.3719374
2016-06-24 17:11:57.871869952,1.3714968
2016-06-24 17:12:43.540900352,1.3712478
2016-06-24 17:13:30.339669760,1.3724380999999999
2016-06-24 17:14:07.668560128,1.3732014000000001
2016-06-24 17:14:54.439010048,1.3732008
2016-06-24 17:15:38.439840000,1.3740425999999997
2016-06-24 17:16:14.581200128,1.3742423000000001
2016-06-24 17:17:05.653489920,1.3738177000000003
2016-06-24 17:18:23.659339776,1.3737080999999995
2016-06-24 17:19:43.568519936,1.3733139
2016-06-24 17:20:58.801779712,1.3734664999999995
2016-06-24 17:21:51.681079808,1.3741844999999997
2016-06-24 17:22:33.658909696,1.3749017999999997
2016-06-24 17:23:32.110950144,1.3746696000000003
2016-06-24 17:24:22.459829760,1.3752605999999998
2016-06-24 17:25:11.186119936,1.3758220000000005
2016-06-24 17:25:53.532460032,1.3760235999999997
2016-06-24 17:26:52.484779776,1.3760659999999998
2016-06-24 17:27:58.050980096,1.3761300999999997
2016-06-24 17:28:49.120260096,1.3757235000000003
2016-06-24 17:29:50.547020032,1.3758785
2016-06-24 17:30:43.121819904,1.3765257
2016-06-24 17:31:46.375810048,1.3766109000000002
2016-06-24 17:32:51.167890432,1.3762288
2016-06-24 17:33:45.251490048,1.3759088000000004
2016-06-24 17:34:28.765430016,1.3759418999999997
2016-06-24 17:35:23.112389888,1.3762441000000003
2016-06-24 17:36:24.431569920,1.3764531000000002
2016-06-24 17:37:32.093069824,1.3761672000000003
2016-06-24 17:38:37.877409792,1.3759426999999997
2016-06-24 17:39:50.509100032,1.3757443000000003
2016-06-24 17:41:40.015840256,1.3757241
2016-06-24 17:43:12.267899904,1.3752824
2016-06-24 17:43:53.463790080,1.3745219
2016-06-24 17:44:53.275119872,1.3745060999999998
2016-06-24 17:46:03.170660096,1.3739696000000003
2016-06-24 17:47:01.019030016,1.3734096999999996
2016-06-24 17:47:35.165590016,1.3728675999999995
2016-06-24 17:48:23.864060160,1.3721716000000002
2016-06-24 17:48:59.678579712,1.3708694000000003
2016-06-24 17:49:50.779219712,1.3719299
2016-06-24 17:50:33.210579968,1.3728881
2016-06-24 17:51:23.221170176,1.3737373
2016-06-24 17:52:22.867329792,1.3746010000000002
2016-06-24 17:53:25.559220224,1.3755015999999998
2016-06-24 17:54:15.144019968,1.3761207999999998
2016-06-24 17:55:05.431750144,1.3756547000000001
2016-06-24 17:55:56.675709952,1.3746080999999999
2016-06-24 17:56:53.592039680,1.3743922999999998
2016-06-24 17:57:59.275879680,1.3745070999999993
2016-06-24 17:59:09.713210368,1.3741258000000005
2016-06-24 18:00:00.470359808,1.3735924000000004
2016-06-24 18:00:31.691079936,1.3738110000000001
2016-06-24 18:01:07.061440256,1.3735637000000005
2016-06-24 18:01:42.272319744,1.3726179000000005
2016-06-24 18:02:22.728700160,1.3726143
2016-06-24 18:02:58.035350016,1.3717227999999997
2016-06-24 18:04:01.086880000,1.3720604000000003
2016-06-24 18:05:35.989380096,1.3717607
2016-06-24 18:06:30.452790016,1.3718114000000003
2016-06-24 18:07:53.075030016,1.3716226999999999
2016-06-24 18:08:48.781620224,1.3699756000000005
2016-06-24 18:09:23.977500160,1.3712349000000001
2016-06-24 18:10:04.775149824,1.3715855000000001
2016-06-24 18:10:40.589619968,1.3686569
2016-06-24 18:10:57.638969856,1.3663623
2016-06-24 18:11:20.859439872,1.3690443000000005
2016-06-24 18:11:58.650099968,1.3696953999999997
2016-06-24 18:13:12.851249920,1.3700379000000005
2016-06-24 18:14:58.796989952,1.3699036000000004
2016-06-24 18:15:48.712659968,1.3686189999999998
2016-06-24 18:16:42.234390016,1.3681094999999999
2016-06-24 18:17:29.236219904,1.3679332
2016-06-24 18:18:12.061090048,1.3681595999999998
2016-06-24 18:19:06.309880064,1.3695560000000002
2016-06-24 18:20:07.050320384,1.3691701999999994
2016-06-24 18:21:00.894850048,1.3697359000000002
2016-06-24 18:22:03.952130048,1.3689399
2016-06-24 18:22:53.516000000,1.3684579000000001
2016-06-24 18:23:37.618510080,1.3685297999999997
2016-06-24 18:24:10.503960064,1.3685175000000003
2016-06-24 18:24:39.690789888,1.3682395999999997
2016-06-24 18:25:20.874870016,1.3685964
2016-06-24 18:26:39.180359936,1.3697433000000003
2016-06-24 18:27:43.819170048,1.3697652000000002
2016-06-24 18:28:41.727219968,1.3698974
2016-06-24 18:29:51.766599936,1.3700073000000001
2016-06-24 18:30:37.492359936,1.3700679000000002
2016-06-24 18:31:21.910189824,1.3700378
2016-06-24 18:32:31.735409920,1.3701170999999999
2016-06-24 18:33:47.640880128,1.3694011000000004
2016-06-24 18:34:47.161500160,1.3686717
2016-06-24 18:35:47.953349888,1.3686759000000002
2016-06-24 18:36:46.066850304,1.3684823999999998
2016-06-24 18:37:59.250749952,1.3683394000000002
2016-06-24 18:39:10.586879744,1.3683373999999997
2016-06-24 18:40:07.066940160,1.3689004000000002
2016-06-24 18:41:15.555170048,1.3690216999999998
2016-06-24 18:42:42.502210048,1.3684023000000003
2016-06-24 18:44:00.230070016,1.3678243
2016-06-24 18:45:16.116120064,1.3677791
2016-06-24 18:46:16.810069760,1.3678957
2016-06-24 18:47:34.218409984,1.3670587999999995
2016-06-24 18:48:33.441670144,1.3662632000000001
2016-06-24 18:49:28.626050048,1.3663000000000003
2016-06-24 18:50:48.103779840,1.3666882999999999
2016-06-24 18:51:48.603450112,1.3665407999999999
2016-06-24 18:53:00.551109888,1.3664189999999998
2016-06-24 18:54:16.472420096,1.3679106
2016-06-24 18:55:08.267860224,1.369442
2016-06-24 18:56:09.963859968,1.3694973999999995
2016-06-24 18:57:31.234649856,1.3681418999999997
2016-06-24 18:58:25.312289792,1.3669167
2016-06-24 18:58:59.848760320,1.3649485000000001
2016-06-24 18:59:29.879400192,1.3656639999999995
2016-06-24 18:59:52.760290048,1.3642189
2016-06-24 19:00:21.881089792,1.3642201
2016-06-24 19:01:15.473689856,1.3645516
2016-06-24 19:01:59.361199872,1.3662889
2016-06-24 19:02:47.862100224,1.3669331
2016-06-24 19:03:46.248509952,1.365786
2016-06-24 19:05:18.495040256,1.3656017
2016-06-24 19:06:27.290749952,1.3652856000000002
2016-06-24 19:07:25.541240064,1.3647672000000002
2016-06-24 19:08:15.409830144,1.3646391000000007
2016-06-24 19:09:43.267149824,1.3654455999999997
2016-06-24 19:10:45.611609856,1.3645958999999996
2016-06-24 19:11:41.674540032,1.3647685999999999
2016-06-24 19:12:50.656979968,1.3642400999999997
2016-06-24 19:14:15.676320000,1.3640778
2016-06-24 19:15:32.371539968,1.3644184000000001
2016-06-24 19:16:39.449979904,1.3636909
2016-06-24 19:17:44.507859712,1.3635682999999998
2016-06-24 19:19:29.020379904,1.3639589000000003
2016-06-24 19:20:54.894589952,1.3648184
2016-06-24 19:22:09.785950208,1.3650044000000003
2016-06-24 19:23:25.768250112,1.3638569999999999
2016-06-24 19:24:22.800950016,1.3639692000000003
2016-06-24 19:25:31.392630016,1.3643268
2016-06-24 19:26:30.374810112,1.3652957999999997
2016-06-24 19:27:30.820460032,1.3649084999999996
2016-06-24 19:28:38.437250048,1.3651391000000002
2016-06-24 19:29:48.293489920,1.3651748999999997
2016-06-24 19:30:47.158670080,1.3652804000000005
2016-06-24 19:31:49.664770048,1.3657549000000007
2016-06-24 19:32:55.802589952,1.3659720999999998
2016-06-24 19:34:00.469039872,1.3661584000000002
2016-06-24 19:35:16.443689984,1.3663953
2016-06-24 19:36:10.706569984,1.3672806
2016-06-24 19:37:05.630640128,1.3666735999999997
2016-06-24 19:38:02.140060160,1.3664251999999997
2016-06-24 19:39:29.871479808,1.3665531999999998
2016-06-24 19:40:34.227179776,1.3673577999999997
2016-06-24 19:41:38.291159808,1.3673318
2016-06-24 19:42:17.092410112,1.3687488000000005
2016-06-24 19:42:59.025339904,1.3683611
2016-06-24 19:43:51.530870016,1.3666130000000003
2016-06-24 19:45:19.701339904,1.3664618
2016-06-24 19:46:29.383649792,1.3656522000000002
2016-06-24 19:47:45.689129984,1.365925
2016-06-24 19:49:27.396740096,1.3657820999999999
2016-06-24 19:50:42.452720128,1.3659613000000002
2016-06-24 19:52:00.146490112,1.3659699
2016-06-24 19:53:03.939890176,1.3670595000000003
2016-06-24 19:53:50.213299968,1.3677564000000004
2016-06-24 19:55:01.797990144,1.3676986000000004
2016-06-24 19:55:58.024250112,1.3665028999999995
2016-06-24 19:56:59.733320192,1.3659112999999998
2016-06-24 19:58:01.960009984,1.3649402999999998
2016-06-24 19:58:37.660259840,1.3627315999999996
2016-06-24 19:59:04.445609984,1.3648463000000002
2016-06-24 19:59:36.335490048,1.3638809000000003
2016-06-24 20:00:16.803569920,1.3641296
2016-06-24 20:01:07.390629888,1.3637043
2016-06-24 20:01:46.636310016,1.3628675000000001
2016-06-24 20:02:21.839920128,1.3634622
2016-06-24 20:02:57.087260160,1.3635600000000003
2016-06-24 20:03:50.075810048,1.3647757999999997
2016-06-24 20:04:52.647330048,1.3647070999999997
2016-06-24 20:05:55.939260160,1.3649693000000003
2016-06-24 20:07:18.156470016,1.3665854
2016-06-24 20:08:14.341969920,1.3677095
2016-06-24 20:09:08.061660160,1.3680578000000005
2016-06-24 20:10:10.690860032,1.3678865999999998
2016-06-24 20:11:05.136179968,1.3676775
2016-06-24 20:12:09.491219968,1.3677369000000001
2016-06-24 20:13:22.211170048,1.3676791000000004
2016-06-24 20:14:24.884610048,1.3676566999999997
2016-06-24 20:15:19.142220032,1.3677749999999997
2016-06-24 20:16:47.490779904,1.3682342
2016-06-24 20:17:54.528389888,1.3685096
2016-06-24 20:18:53.261270016,1.3680963000000004
2016-06-24 20:19:57.850940160,1.3670460000000002
2016-06-24 20:21:24.192240128,1.3668325000000003
2016-06-24 20:22:29.612589824,1.3678098
2016-06-24 20:23:53.973169920,1.3677643000000002
2016-06-24 20:25:40.294230016,1.3676070000000002
2016-06-24 20:27:24.162699776,1.3675386
2016-06-24 20:28:38.040359936,1.3679488999999998
2016-06-24 20:30:00.191769856,1.3676837999999998
2016-06-24 20:30:55.407539712,1.3676296000000006
2016-06-24 20:33:00.169319936,1.3675268
2016-06-24 20:34:44.947490048,1.3668248999999997
2016-06-24 20:35:34.721990144,1.3649645
2016-06-24 20:36:33.607160064,1.3636607000000003
2016-06-24 20:37:43.558849792,1.3649734
2016-06-24 20:39:06.452490240,1.3664724
2016-06-24 20:40:00.014629888,1.3674963
2016-06-24 20:41:09.493079808,1.3665044000000004
2016-06-24 20:42:02.000600064,1.3639708000000004
2016-06-24 20:43:34.670030080,1.3645653000000002
2016-06-24 20:44:57.418229760,1.3652804
2016-06-24 20:46:48.302540032,1.3657026
2016-06-24 20:49:10.759409920,1.3667976000000004
2016-06-24 20:50:06.896660224,1.3677153000000002
2016-06-24 20:51:04.277929728,1.3678797
2016-06-24 20:51:59.540730112,1.3675749000000001
2016-06-24 20:52:50.949730048,1.3680017999999998
2016-06-24 20:53:44.093590272,1.3689242000000001
2016-06-24 20:55:09.663790080,1.3684769
2016-06-24 20:56:51.230310144,1.3688514
2016-06-24 20:58:05.350839808,1.3692857
2016-06-24 20:17:50.943980032,1.366557263235294


==> data/goldstandart_Nov_2015/plot_data.csv <==
time,ask price
2014-10-01 00:10:04.183080704,12.079230929999998
2014-10-01 00:28:16.130454016,12.07791309
2014-10-01 00:44:57.990967808,12.074881039999998
2014-10-01 01:01:49.909618944,12.073528470000001
2014-10-01 01:14:15.669595136,12.082578419999999
2014-10-01 01:27:44.444509952,12.06613445
2014-10-01 01:45:24.603483904,12.06498593
2014-10-01 02:04:26.381169920,12.06923848
2014-10-01 02:15:06.545649152,12.055199499999999
2014-10-01 02:24:54.093609216,12.05867804
2014-10-01 02:42:09.997718272,12.06756042
2014-10-01 03:03:11.566337792,12.065738549999999
2014-10-01 03:30:22.497315328,12.06444558
2014-10-01 04:00:51.061933056,12.065951069999999
2014-10-01 04:27:48.784844032,12.071331910000001
2014-10-01 04:49:56.833383936,12.06897427
2014-10-01 05:13:37.016397056,12.0651531
2014-10-01 05:39:02.255365120,12.06583365
2014-10-01 06:07:24.527123968,12.06679383
2014-10-01 06:27:51.046124032,12.070666769999999
2014-10-01 06:43:33.677111040,12.07777754
2014-10-01 07:05:09.082392832,12.077569639999998
2014-10-01 07:22:08.995263232,12.07114504
2014-10-01 07:37:03.034342144,12.06966861
2014-10-01 07:49:14.774906880,12.0747381
2014-10-01 08:00:11.810764032,12.06248285
2014-10-01 08:14:16.200427008,12.06538029
2014-10-01 08:26:22.278626048,12.06454938
2014-10-01 08:39:45.574022144,12.06372355
2014-10-01 08:55:12.644029184,12.067002650000001
2014-10-01 09:10:06.826684928,12.06521386
2014-10-01 09:24:29.703201280,12.089453110000001
2014-10-01 09:34:16.474459136,12.08676287
2014-10-01 09:48:01.850451200,12.093217469999999
2014-10-01 10:02:30.128238080,12.093965069999998
2014-10-01 10:21:33.727313152,12.08657071
2014-10-01 10:39:49.844285184,12.090608640000003
2014-10-01 10:55:34.038026752,12.09036568
2014-10-01 11:12:03.015755008,12.08814189
2014-10-01 11:22:53.581925888,12.09792332
2014-10-01 11:36:35.230284800,12.097813120000001
2014-10-01 11:48:02.854135808,12.10589329
2014-10-01 12:00:36.184418816,12.096680919999999
2014-10-01 12:11:41.360037888,12.091828660000001
2014-10-01 12:18:53.856173056,12.10016606
2014-10-01 12:22:58.774921984,12.133136129999999
2014-10-01 12:27:54.850011904,12.11838525
2014-10-01 12:33:07.454699776,12.12734057
2014-10-01 12:38:24.346580736,12.130853230000001
2014-10-01 12:44:52.759891968,12.13677973
2014-10-01 12:50:55.429000960,12.13813981
2014-10-01 12:57:41.284539136,12.136469249999998
2014-10-01 13:04:22.057403136,12.15013222
2014-10-01 13:10:56.473044992,12.14024627
2014-10-01 13:19:01.824762880,12.13406437
2014-10-01 13:29:04.616567296,12.132104949999999
2014-10-01 13:36:58.464186112,12.14870434
2014-10-01 13:40:36.718628864,12.16013412
2014-10-01 13:46:21.199784960,12.157353239999999
2014-10-01 13:51:03.077889024,12.170735789999998
2014-10-01 13:54:56.204919040,12.16646293
2014-10-01 14:00:34.291764992,12.170768619999999
2014-10-01 14:03:54.012919040,12.1715448
2014-10-01 14:07:15.446554880,12.171255130000002
2014-10-01 14:11:26.728644096,12.16386595
2014-10-01 14:16:31.278619904,12.16372858
2014-10-01 14:21:24.453262848,12.165704850000001
2014-10-01 14:28:34.487620096,12.159185579999999
2014-10-01 14:36:56.327388928,12.164266459999999
2014-10-01 14:44:39.658205184,12.1591416
2014-10-01 14:52:01.041646848,12.151400670000001
2014-10-01 14:59:09.158691584,12.15545955
2014-10-01 15:05:03.524569344,12.14865642
2014-10-01 15:12:00.728195840,12.13890172
2014-10-01 15:20:56.818873088,12.150623900000001
2014-10-01 15:30:43.573453824,12.154846309999998
2014-10-01 15:40:36.069379840,12.1681997
2014-10-01 15:46:43.256122880,12.180209
2014-10-01 15:50:37.126350080,12.18943156
2014-10-01 15:56:04.383021056,12.181303950000002
2014-10-01 16:05:13.111153152,12.177767629999998
2014-10-01 16:13:04.904611840,12.1783359
2014-10-01 16:19:39.131222272,12.17397337
2014-10-01 16:29:29.015502848,12.176305580000001
2014-10-01 16:39:46.715588096,12.17632498
2014-10-01 16:50:01.850746880,12.17022178
2014-10-01 17:01:39.527105024,12.164929680000002
2014-10-01 17:16:15.285447936,12.15584426
2014-10-01 17:30:22.006160128,12.15042772
2014-10-01 17:44:16.614547968,12.1453855
2014-10-01 18:00:35.965508864,12.14540908
2014-10-01 18:20:00.738585856,12.145469779999999
2014-10-01 18:38:16.730381056,12.15469017
2014-10-01 18:55:55.935748096,12.154623770000002
2014-10-01 19:10:20.532330240,12.15811469
2014-10-01 19:23:07.687282944,12.166773869999998
2014-10-01 19:38:12.838269952,12.15800243
2014-10-01 19:57:30.017249792,12.15168521
2014-10-01 20:20:02.815412992,12.144640939999999
2014-10-01 21:50:55.837314048,12.13597048
2014-10-01 23:05:40.793366016,12.134205700000003
2014-10-01 23:47:40.354347008,12.14502638
2014-10-02 00:09:14.404376320,12.159804540000001
2014-10-02 00:38:39.029186816,12.158680789999998
2014-10-02 01:01:15.446616064,12.163973150000002
2014-10-02 01:18:46.575634944,12.164820639999999
2014-10-02 01:37:59.832333824,12.16016118
2014-10-02 02:03:07.488454144,12.161867269999998
2014-10-02 02:20:54.432943104,12.17369169
2014-10-02 02:38:04.383212032,12.175207109999999
2014-10-02 02:57:05.757388032,12.180981790000002
2014-10-02 03:09:03.957527040,12.19625338
2014-10-02 03:17:49.547831040,12.21485079
2014-10-02 03:38:21.031344896,12.208160220000002
2014-10-02 04:03:19.062155264,12.199562539999999
2014-10-02 04:24:14.161888256,12.19486476
2014-10-02 04:48:26.308217856,12.19634029
2014-10-02 05:11:02.176066048,12.198568159999999
2014-10-02 05:28:52.337720832,12.18749224
2014-10-02 05:47:21.173103872,12.19737987
2014-10-02 06:00:49.515268096,12.206645
2014-10-02 06:12:45.083423232,12.190929499999998
2014-10-02 06:32:36.026401024,12.18028915
2014-10-02 06:52:33.746568960,12.17734005
2014-10-02 07:06:58.786228224,12.158048619999999
2014-10-02 07:15:23.985703936,12.146729709999999
2014-10-02 07:23:09.132361728,12.126721089999998
2014-10-02 07:32:33.084331008,12.1451568
2014-10-02 07:42:27.172243968,12.15075557
2014-10-02 07:55:47.813263104,12.143954010000002
2014-10-02 08:08:11.324705792,12.14482733
2014-10-02 08:17:35.935892736,12.15476298
2014-10-02 08:25:32.927201024,12.155477920000001
2014-10-02 08:34:57.377867008,12.156203700000002
2014-10-02 08:42:20.272103168,12.16999893
2014-10-02 08:48:15.389862912,12.18589829
2014-10-02 08:56:36.522518016,12.175797729999998
2014-10-02 09:07:00.634788864,12.16295881
2014-10-02 09:19:06.402553856,12.154209349999999
2014-10-02 09:30:41.460244992,12.150198049999998
2014-10-02 09:42:29.628059904,12.14042482
2014-10-02 09:54:49.679105024,12.140955580000002
2014-10-02 10:08:43.401682944,12.136503150000001
2014-10-02 10:30:25.411069952,12.14150274
2014-10-02 10:50:17.805533952,12.14282244
2014-10-02 11:05:04.679865856,12.13778672
2014-10-02 11:18:05.011799040,12.12671311
2014-10-02 11:26:16.766374912,12.11442492
2014-10-02 11:34:03.113840896,12.12808366
2014-10-02 11:45:25.206803968,12.13162205
2014-10-02 11:53:22.891398144,12.12804829
2014-10-02 12:01:13.190451968,12.11654296
2014-10-02 12:07:23.021221888,12.102306379999998
2014-10-02 12:16:22.542003968,12.11207906
2014-10-02 12:25:23.679537920,12.12243705
2014-10-02 12:32:28.273270784,12.119104770000002
2014-10-02 12:38:04.152754944,12.109042709999999
2014-10-02 12:41:50.533558016,12.12469308
2014-10-02 12:45:12.784607232,12.143889439999999
2014-10-02 12:49:41.514726144,12.12917414
2014-10-02 12:54:22.697528064,12.120415949999998
2014-10-02 13:00:36.934970880,12.13620754
2014-10-02 13:05:15.054539008,12.144204929999999
2014-10-02 13:10:24.618062848,12.144168760000001
2014-10-02 13:14:46.675483904,12.16189539
2014-10-02 13:19:21.573095168,12.15983615
2014-10-02 13:24:34.375155200,12.160260560000001
2014-10-02 13:30:23.033760768,12.15369732
2014-10-02 13:35:57.327500800,12.14962003
2014-10-02 13:40:20.948648960,12.13560925
2014-10-02 13:44:37.278971136,12.125594450000001
2014-10-02 13:49:29.274852096,12.12852687
2014-10-02 13:56:13.269630976,12.13214222
2014-10-02 14:02:27.989939968,12.1247041
2014-10-02 14:06:37.230066944,12.127619200000002
2014-10-02 14:11:41.736241664,12.12247689
2014-10-02 14:18:02.206867968,12.119163620000002
2014-10-02 14:23:41.106178816,12.113325819999998
2014-10-02 14:28:25.040217088,12.108985639999998
2014-10-02 14:33:48.833666048,12.11673411
2014-10-02 14:40:35.946651904,12.13509402
2014-10-02 14:46:04.481425920,12.148749100000002
2014-10-02 14:51:47.902056960,12.150375899999998
2014-10-02 14:57:21.606418944,12.152942589999999
2014-10-02 15:03:40.635166976,12.142134539999999
2014-10-02 15:12:33.982042112,12.14894938
2014-10-02 15:22:04.161982976,12.152110400000002
2014-10-02 15:30:26.845731840,12.14679623
2014-10-02 15:38:47.115895296,12.15760498
2014-10-02 15:44:20.406728960,12.17386384
2014-10-02 15:49:17.389361920,12.17330727
2014-10-02 15:55:41.513159168,12.17197597
2014-10-02 16:02:24.916678912,12.180747299999998
2014-10-02 16:09:44.740766208,12.17157679
2014-10-02 16:18:00.446057216,12.16593017
2014-10-02 16:26:10.766377984,12.160803959999999
2014-10-02 16:34:52.442983168,12.17052607
2014-10-02 16:44:54.401008896,12.164742550000001
2014-10-02 16:54:38.142578944,12.1446297
2014-10-02 17:03:48.329382912,12.141664870000001
2014-10-02 17:19:59.043727360,12.14124605
2014-10-02 17:36:57.618667264,12.14541713
2014-10-02 17:54:39.545890304,12.14467324
2014-10-02 18:16:43.954489856,12.145842389999999
2014-10-02 18:37:30.970652160,12.146936499999997
2014-10-02 18:51:22.333819136,12.132937369999997
2014-10-02 19:10:48.059608832,12.12750938
2014-10-02 19:39:37.700691200,12.13217223
2014-10-02 20:03:49.528476160,12.143848389999999
2014-10-02 21:43:11.683014912,12.1442974
2014-10-02 23:14:47.270546944,12.15136777
2014-10-03 00:04:09.541027072,12.129169150000001
2014-10-03 00:20:07.900293120,12.127400029999999
2014-10-03 00:42:25.261913088,12.125980469999998
2014-10-03 01:13:06.397861888,12.118661509999999
2014-10-03 01:53:59.135012096,12.12076545
2014-10-03 02:26:12.230838016,12.12832028
2014-10-03 02:53:29.445599744,12.134956699999998
2014-10-03 03:27:32.928839680,12.13111133
2014-10-03 04:13:42.050966272,12.129220329999999
2014-10-03 04:58:13.661510912,12.12596225
2014-10-03 05:34:34.953414144,12.11551794
2014-10-03 06:12:59.538144000,12.112060829999999
2014-10-03 06:44:56.131475712,12.102638240000001
2014-10-03 07:00:50.838885888,12.07614885
2014-10-03 07:14:56.288381952,12.0720651
2014-10-03 07:26:58.775429888,12.072210840000002
2014-10-03 07:37:45.762652928,12.069098630000001
2014-10-03 07:50:55.672185088,12.079873309999998
2014-10-03 08:06:31.467650048,12.076646929999999
2014-10-03 08:23:50.304152064,12.084552599999999
2014-10-03 08:43:50.778985984,12.077538949999997
2014-10-03 09:03:43.524317952,12.082535509999998
2014-10-03 09:31:30.975681024,12.076707699999998
2014-10-03 09:58:49.553901824,12.07422063
2014-10-03 10:16:04.003205888,12.06197052
2014-10-03 10:33:25.319940864,12.07031683
2014-10-03 10:52:03.686207744,12.06829531
2014-10-03 11:11:53.386877184,12.07254451
2014-10-03 11:27:13.718764032,12.08082931
2014-10-03 11:42:24.524080896,12.07796555
2014-10-03 12:00:42.989075968,12.067344819999999
2014-10-03 12:12:59.808506112,12.06930961
2014-10-03 12:23:19.352845824,12.07309473
2014-10-03 12:29:55.100225792,12.03656711
2014-10-03 12:32:31.823579904,12.00253832
2014-10-03 12:35:14.684496128,12.01681108
2014-10-03 12:38:12.690104064,12.013380249999999
2014-10-03 12:41:38.032220928,12.01528441
2014-10-03 12:45:17.114065920,12.003460890000001
2014-10-03 12:49:00.147689728,12.007893399999999
2014-10-03 12:53:53.566866688,12.009028979999998
2014-10-03 12:58:41.082936064,12.018666719999999
2014-10-03 13:03:03.782953984,12.011995620000002
2014-10-03 13:08:02.196285952,12.02332998
2014-10-03 13:14:04.502171136,12.004660690000001
2014-10-03 13:19:13.097678080,11.99191954
2014-10-03 13:22:24.943414784,11.97093581
2014-10-03 13:26:27.045949184,11.98564441
2014-10-03 13:31:01.098307072,11.981449679999999
2014-10-03 13:35:18.045441024,11.998206640000001
2014-10-03 13:40:28.227230976,12.00188204
2014-10-03 13:46:37.997460224,11.98419182
2014-10-03 13:51:13.101158144,11.97471004
2014-10-03 13:55:43.112041984,11.96898929
2014-10-03 14:01:07.592932864,11.955889079999999
2014-10-03 14:05:02.995539200,11.95320014
2014-10-03 14:09:39.333232896,11.942235149999998
2014-10-03 14:14:27.999942912,11.945681549999998
2014-10-03 14:18:46.502529792,11.94349165
2014-10-03 14:22:57.697145856,11.93249091
2014-10-03 14:28:05.403245824,11.92825741
2014-10-03 14:32:57.896961024,11.92898949
2014-10-03 14:38:03.913708032,11.92756192
2014-10-03 14:44:38.512610816,11.92623746
2014-10-03 14:52:16.385246208,11.92367511
2014-10-03 14:58:15.497572608,11.934056349999999
2014-10-03 15:04:07.234076160,11.94546679
2014-10-03 15:10:46.599090944,11.93887926
2014-10-03 15:17:53.115909120,11.94304329
2014-10-03 15:24:11.793729792,11.95918436
2014-10-03 15:32:11.451677184,11.95065304
2014-10-03 15:41:57.949619968,11.94950288
2014-10-03 15:53:45.935279104,11.949423330000002
2014-10-03 16:04:08.545914880,11.93810686
2014-10-03 16:17:43.560123904,11.93227449
2014-10-03 16:30:41.030519040,11.91893325
2014-10-03 16:40:49.303012864,11.91183135
2014-10-03 16:51:10.831045888,11.92827912
2014-10-03 17:07:47.375630080,11.92334151
2014-10-03 17:21:09.122995968,11.92226688
2014-10-03 17:37:01.154493952,11.928546630000001
2014-10-03 18:07:59.349515776,11.926315070000001
2014-10-03 18:43:40.385519872,11.9245137
2014-10-03 19:21:49.854412800,11.9240334
2014-10-03 20:06:24.462375936,11.91883216
2014-10-04 02:15:04.921972992,11.919182820000001
2014-10-05 22:07:27.694836992,11.871872289999999
2014-10-05 22:23:48.974797056,11.853162840000001
2014-10-05 22:44:15.271109888,11.853275909999999
2014-10-05 23:07:38.115168000,11.86835563
2014-10-05 23:33:35.339985152,11.883898140000001
2014-10-06 00:00:19.495767040,11.85578306
2014-10-06 00:09:34.415744000,11.85978251
2014-10-06 00:22:26.698917888,11.857155570000002
2014-10-06 00:33:39.856054016,11.85508871
2014-10-06 00:51:35.649368832,11.85837412
2014-10-06 01:06:52.302869248,11.869036609999998
2014-10-06 01:25:00.498437120,11.874901859999998
2014-10-06 01:54:13.843238656,11.876032729999999
2014-10-06 02:30:22.148899840,11.88496859
2014-10-06 03:01:50.830482944,11.89410875
2014-10-06 03:40:09.182934016,11.89046978
2014-10-06 04:24:13.706434048,11.88481653
2014-10-06 05:06:19.219952896,11.886900409999999
2014-10-06 05:52:29.431151872,11.88483083
2014-10-06 06:14:37.274742016,11.88588305
2014-10-06 06:32:53.410317824,11.90617695
2014-10-06 06:45:44.391551744,11.927816660000001
2014-10-06 06:59:48.976838144,11.92573588
2014-10-06 07:13:26.591436032,11.93793578
2014-10-06 07:24:46.424115712,11.945560969999999
2014-10-06 07:34:44.808721664,11.94592598
2014-10-06 07:47:41.208508160,11.93207086
2014-10-06 08:03:12.311313152,11.937270559999998
2014-10-06 08:15:00.436583936,11.93854038
2014-10-06 08:29:25.951215104,11.94598915
2014-10-06 08:46:53.970818816,11.94743888
2014-10-06 09:00:56.010183936,11.945495330000002
2014-10-06 09:12:55.070662912,11.93446817
2014-10-06 09:31:38.175803904,11.93414548
2014-10-06 09:51:48.279971840,11.93728658
2014-10-06 10:10:41.101193984,11.94559217
2014-10-06 10:29:12.206022144,11.94801657
2014-10-06 10:44:22.610644224,11.95191303
2014-10-06 10:59:03.349771776,11.94475451
2014-10-06 11:23:21.932736000,11.948567060000002
2014-10-06 11:39:54.601244928,11.953521440000001
2014-10-06 11:54:15.265221888,11.95525412
2014-10-06 12:04:39.818277888,11.975837929999997
2014-10-06 12:11:44.437551872,11.98273185
2014-10-06 12:20:24.842051840,11.968846839999998
2014-10-06 12:28:54.960110848,11.96502562
2014-10-06 12:38:14.135888128,11.96784906
2014-10-06 12:49:42.060363008,11.96954652
2014-10-06 12:59:18.307152128,11.968876370000002
2014-10-06 13:08:02.958129152,11.976700690000001
2014-10-06 13:16:37.930348288,11.97891009
2014-10-06 13:28:28.248526848,11.97869773
2014-10-06 13:37:05.807404032,11.965824119999999
2014-10-06 13:44:28.676915968,11.966319490000002
2014-10-06 13:51:52.777232896,11.973540400000001
2014-10-06 13:59:13.369404160,11.963796109999999
2014-10-06 14:05:31.527727104,11.96883707
2014-10-06 14:12:57.547854080,11.97128444
2014-10-06 14:19:27.777390080,11.99127546
2014-10-06 14:24:24.181332736,11.99334352
2014-10-06 14:30:23.484982016,11.992565030000002
2014-10-06 14:38:31.875602944,12.000959299999998
2014-10-06 14:44:26.313486080,12.00906102
2014-10-06 14:51:57.701124864,12.01629425
2014-10-06 14:58:18.143185920,12.01078283
2014-10-06 15:06:04.759706112,12.01248657
2014-10-06 15:13:31.432944896,12.01932612
2014-10-06 15:18:53.973897984,12.022187919999999
2014-10-06 15:25:59.135593728,12.01919239
2014-10-06 15:35:42.093659904,12.01438407
2014-10-06 15:43:06.566763008,12.022766759999998
2014-10-06 15:48:32.978430976,12.0307428
2014-10-06 15:55:18.380780032,12.02204789
2014-10-06 16:05:17.880958976,12.02452951
2014-10-06 16:19:28.918100992,12.019784889999999
2014-10-06 16:31:12.003595776,12.024745139999999
2014-10-06 16:38:59.075392000,12.03375752
2014-10-06 16:48:57.359694080,12.032826140000001
2014-10-06 16:57:44.253884928,12.06057335
2014-10-06 17:03:26.632229888,12.07252244
2014-10-06 17:14:22.467741952,12.06857823
2014-10-06 17:29:48.381189120,12.070733910000001
2014-10-06 17:54:25.500707072,12.07477709
2014-10-06 18:12:02.911143936,12.07304105
2014-10-06 18:26:48.641613312,12.070324269999997
2014-10-06 18:40:58.777391872,12.07416534
2014-10-06 19:10:44.225603072,12.07877851
2014-10-06 19:39:51.953923840,12.084492299999997
2014-10-06 20:03:25.138555136,12.07692036
2014-10-06 21:33:26.457423872,12.07130302
2014-10-06 23:20:13.617949952,12.0622448
2014-10-07 00:06:23.340166656,12.06569685
2014-10-07 00:46:56.803767808,12.068869399999999
2014-10-07 01:24:42.633444352,12.062045840000001
2014-10-07 01:54:47.213301760,12.05158029
2014-10-07 02:15:13.367750912,12.05187978
2014-10-07 02:40:04.743431936,12.039402059999999
2014-10-07 03:08:09.502691840,12.04625825
2014-10-07 03:33:26.917939968,12.053509669999999
2014-10-07 04:16:42.321768960,12.04621076
2014-10-07 04:43:18.615014144,12.05438694
2014-10-07 05:01:27.004220928,12.059049049999997
2014-10-07 05:17:41.302027776,12.06215133
2014-10-07 05:35:16.467308032,12.060094280000001
2014-10-07 05:58:32.611386880,12.051451569999998
2014-10-07 06:11:51.584303872,12.0519753
2014-10-07 06:27:07.116270080,12.061971819999998
2014-10-07 06:42:26.754982144,12.06054127
2014-10-07 07:00:00.220965888,12.06541577
2014-10-07 07:08:37.928012800,12.08197997
2014-10-07 07:14:09.871859968,12.09095983
2014-10-07 07:23:39.395571968,12.08639932
2014-10-07 07:34:27.154842624,12.09538063
2014-10-07 07:41:23.692410112,12.104427240000001
2014-10-07 07:46:45.416862976,12.11954767
2014-10-07 07:54:49.377552128,12.10901224
2014-10-07 08:07:04.386542080,12.09974587
2014-10-07 08:25:30.321332736,12.091921710000001
2014-10-07 08:43:13.576462848,12.09751473
2014-10-07 08:57:18.710381056,12.09502964
2014-10-07 09:14:53.817222912,12.08428247
2014-10-07 09:29:02.806314752,12.075557479999999
2014-10-07 09:45:32.354980864,12.077767810000001
2014-10-07 10:02:14.325396224,12.057030999999998
2014-10-07 10:10:29.963319808,12.054549739999999
2014-10-07 10:28:22.592338944,12.055183450000001
2014-10-07 10:45:04.325241856,12.045252230000001
2014-10-07 11:01:37.617830144,12.05253498
2014-10-07 11:19:49.658500096,12.06239756
2014-10-07 11:35:47.718056960,12.06126617
2014-10-07 11:50:15.300233984,12.05385798
2014-10-07 12:02:33.552103936,12.05596193
2014-10-07 12:16:00.109168128,12.061200929999998
2014-10-07 12:24:24.970085888,12.069413809999999
2014-10-07 12:33:02.136798976,12.07012296
2014-10-07 12:42:23.465229312,12.0669337
2014-10-07 12:55:03.677714944,12.06049951
2014-10-07 13:08:12.307372288,12.07463828
2014-10-07 13:17:23.807059200,12.10301973
2014-10-07 13:21:30.445875968,12.11208602
2014-10-07 13:27:20.659015168,12.10659066
2014-10-07 13:32:48.585437952,12.110264739999998
2014-10-07 13:38:16.762351872,12.096845499999999
2014-10-07 13:43:17.413478912,12.09724628
2014-10-07 13:49:29.190594304,12.111712820000001
2014-10-07 13:55:01.237069056,12.11961318
2014-10-07 13:59:40.675549952,12.11653899
2014-10-07 14:03:40.432954880,12.10424013
2014-10-07 14:07:59.820931072,12.093239429999997
2014-10-07 14:12:53.325379072,12.102739600000001
2014-10-07 14:18:36.412165120,12.09724581
2014-10-07 14:24:50.673104896,12.09870149
2014-10-07 14:31:26.478233088,12.08808206
2014-10-07 14:37:05.295104000,12.091068599999998
2014-10-07 14:44:28.838471168,12.096172350000002
2014-10-07 14:52:49.235307264,12.10447337
2014-10-07 14:59:37.539027968,12.1133094
2014-10-07 15:06:53.487820032,12.10681106
2014-10-07 15:14:52.935065856,12.10892759
2014-10-07 15:25:15.297309184,12.116275799999999
2014-10-07 15:34:41.190285312,12.113764719999999
2014-10-07 15:43:29.925052928,12.10292376
2014-10-07 15:55:17.614557184,12.096333860000001
2014-10-07 16:06:09.375452928,12.089902030000001
2014-10-07 16:16:47.630742016,12.09551312
2014-10-07 16:27:24.719123200,12.09083087
2014-10-07 16:37:16.097012992,12.09892669
2014-10-07 16:45:59.822763008,12.104502559999998
2014-10-07 17:00:42.522428928,12.11081887
2014-10-07 17:13:13.267592960,12.12121327
2014-10-07 17:26:43.930828032,12.12000599
2014-10-07 17:44:32.269142016,12.123414820000002
2014-10-07 18:11:21.497819904,12.11810565
2014-10-07 18:35:38.542315008,12.120457429999998
2014-10-07 18:59:00.937661184,12.110415990000002
2014-10-07 19:15:25.594260224,12.11392923
2014-10-07 19:28:03.534502912,12.112885129999999
2014-10-07 19:44:49.087938816,12.109690930000001
2014-10-07 20:08:50.177344000,12.10426135
2014-10-07 21:19:02.520521216,12.09422241
2014-10-07 22:35:24.252947712,12.10370829
2014-10-07 23:39:29.714798080,12.10861951
2014-10-08 00:26:52.496890112,12.10253917
2014-10-08 00:57:34.581000960,12.113672480000002
2014-10-08 01:07:05.692759040,12.127342750000002
2014-10-08 01:25:36.496499200,12.12431995
2014-10-08 01:45:21.942343936,12.13487729
2014-10-08 02:04:43.022914048,12.126853220000001
2014-10-08 02:27:14.767554048,12.134721379999998
2014-10-08 02:51:21.268163840,12.13144244
2014-10-08 03:16:02.673534976,12.12459898
2014-10-08 04:02:54.471436032,12.12527039
2014-10-08 04:49:45.305068032,12.12222865
2014-10-08 05:21:10.918331904,12.118639439999999
2014-10-08 05:37:19.679614976,12.129426230000002
2014-10-08 05:54:00.030832128,12.141584040000001
2014-10-08 06:12:13.255024896,12.142040119999999
2014-10-08 06:35:37.337547008,12.14467008
2014-10-08 06:47:58.074915072,12.156331000000002
2014-10-08 06:58:44.583984128,12.167013670000001
2014-10-08 07:11:20.377275904,12.16888773
2014-10-08 07:23:52.293521152,12.16796255
2014-10-08 07:36:00.939385856,12.17163947
2014-10-08 07:49:12.031160064,12.176754990000001
2014-10-08 08:03:52.515982848,12.17582716
2014-10-08 08:25:30.642948864,12.1762382
2014-10-08 08:42:22.076325120,12.17817531
2014-10-08 08:53:54.932531968,12.183415479999999
2014-10-08 09:07:33.426952960,12.18976339
2014-10-08 09:15:24.358903040,12.197373299999999
2014-10-08 09:22:18.083960064,12.197472409999998
2014-10-08 09:33:13.271159040,12.19940579
2014-10-08 09:45:29.251793920,12.19327923
2014-10-08 09:59:00.405332224,12.18727072
2014-10-08 10:15:21.048712192,12.18161001
2014-10-08 10:34:33.949123328,12.181438270000001
2014-10-08 10:51:48.262612992,12.17803712
2014-10-08 11:04:23.583682048,12.17206444
2014-10-08 11:19:44.968941056,12.17113254
2014-10-08 11:37:18.776546816,12.17569304
2014-10-08 11:51:27.726531072,12.171664180000002
2014-10-08 12:04:06.857007872,12.166104019999999
2014-10-08 12:15:47.327740928,12.17276365
2014-10-08 12:26:12.837228032,12.170683299999999
2014-10-08 12:39:03.080945920,12.171269799999997
2014-10-08 12:50:15.372904192,12.16879789
2014-10-08 13:02:18.096809728,12.175469499999998
2014-10-08 13:13:37.147044096,12.1752207
2014-10-08 13:23:40.895037184,12.1784652
2014-10-08 13:32:40.705771776,12.18525495
2014-10-08 13:38:04.686275072,12.18806972
2014-10-08 13:44:00.927087104,12.18822209
2014-10-08 13:51:45.590371072,12.186158079999998
2014-10-08 13:58:49.260950784,12.18337895
2014-10-08 14:05:33.392337152,12.17689474
2014-10-08 14:11:28.557597952,12.15656116
2014-10-08 14:15:35.068892672,12.14127749
2014-10-08 14:20:06.315305728,12.131526659999999
2014-10-08 14:24:47.665494016,12.12038283
2014-10-08 14:29:15.107810304,12.11836539
2014-10-08 14:33:11.567067904,12.1098848
2014-10-08 14:36:44.455352064,12.101081810000002
2014-10-08 14:41:02.317785088,12.10681422
2014-10-08 14:46:24.804297984,12.11098147
2014-10-08 14:52:59.126301952,12.110669340000001
2014-10-08 14:58:56.486529024,12.106382300000002
2014-10-08 15:05:20.283995904,12.109942890000001
2014-10-08 15:10:53.444749824,12.096883409999998
2014-10-08 15:16:41.248020992,12.101821209999999
2014-10-08 15:22:31.596654080,12.081962970000001
2014-10-08 15:26:51.588948736,12.072422099999999
2014-10-08 15:32:32.584109056,12.06838027
2014-10-08 15:38:52.732225024,12.07455156
2014-10-08 15:47:55.722188032,12.07307882
2014-10-08 15:56:55.915132160,12.075706590000001
2014-10-08 16:05:48.130176000,12.07463649
2014-10-08 16:15:15.550077952,12.06431567
2014-10-08 16:23:26.136523008,12.05985999
2014-10-08 16:34:02.446464256,12.066812859999999
2014-10-08 16:46:44.433812992,12.069612860000001
2014-10-08 16:58:26.058032128,12.071724790000001
2014-10-08 17:08:05.352640000,12.065114659999999
2014-10-08 17:17:33.526459904,12.0672533
2014-10-08 17:27:08.347754752,12.063481309999998
2014-10-08 17:35:34.055802112,12.057246500000002
2014-10-08 17:46:23.182030080,12.061723960000002
2014-10-08 17:57:41.277848832,12.077799889999998
2014-10-08 18:02:42.434660864,12.120871950000002
2014-10-08 18:05:45.515899136,12.1558766
2014-10-08 18:08:26.338534144,12.15793478
2014-10-08 18:11:48.963889152,12.14925635
2014-10-08 18:15:25.875917824,12.16365506
2014-10-08 18:19:21.430313984,12.15708309
2014-10-08 18:23:32.844343040,12.152720949999999
2014-10-08 18:27:41.676069632,12.152300449999998
2014-10-08 18:32:12.393659136,12.16316076
2014-10-08 18:36:57.086941952,12.17121883
2014-10-08 18:42:28.756178944,12.17628593
2014-10-08 18:48:19.893659904,12.17536448
2014-10-08 18:55:11.384948736,12.19094651
2014-10-08 19:03:14.405090048,12.19326936
2014-10-08 19:11:45.966168064,12.18943621
2014-10-08 19:24:18.530332928,12.19607667
2014-10-08 19:39:33.486240000,12.19804372
2014-10-08 19:47:53.813167872,12.22876858
2014-10-08 19:55:38.606788096,12.223357769999998
2014-10-08 20:11:27.691986176,12.230874359999998
2014-10-08 21:07:32.579656960,12.21457615
2014-10-08 22:44:54.480794880,12.20470977
2014-10-08 23:35:35.783576320,12.22608715
2014-10-09 00:06:42.082388992,12.203801319999998
2014-10-09 00:39:11.256314112,12.20754866
2014-10-09 00:59:09.858469888,12.21984406
2014-10-09 01:12:35.167083776,12.22778892
2014-10-09 01:30:08.603290624,12.23099032
2014-10-09 01:52:55.901367040,12.2322887
2014-10-09 02:08:19.702711040,12.24878971
2014-10-09 02:25:58.520787200,12.242702280000001
2014-10-09 03:02:31.648143872,12.24070306
2014-10-09 03:27:11.743588096,12.24747085
2014-10-09 04:00:24.008685056,12.253252179999999
2014-10-09 04:38:19.440605952,12.253846270000002
2014-10-09 05:13:02.924187136,12.253173640000002
2014-10-09 05:37:42.528651008,12.251415779999999
2014-10-09 05:58:55.888248832,12.266733980000001
2014-10-09 06:11:12.869665024,12.26875847
2014-10-09 06:26:09.640571136,12.270352800000001
2014-10-09 06:41:05.494277888,12.264583149999998
2014-10-09 06:53:41.290381824,12.26396028
2014-10-09 07:06:26.968812800,12.259578540000001
2014-10-09 07:18:27.904756736,12.25906833
2014-10-09 07:33:00.514691072,12.26804609
2014-10-09 07:43:52.745056000,12.284832569999999
2014-10-09 07:54:09.980457984,12.287655590000002
2014-10-09 08:02:35.649299968,12.29440831
2014-10-09 08:12:19.356865024,12.28568299
2014-10-09 08:22:05.235697920,12.291926729999998
2014-10-09 08:29:24.341794048,12.276257170000001
2014-10-09 08:37:57.989562624,12.27614827
2014-10-09 08:51:32.624787200,12.2702966
2014-10-09 09:05:26.296390912,12.26369466
2014-10-09 09:22:16.930355712,12.259560440000001
2014-10-09 09:35:28.736731904,12.274088460000002
2014-10-09 09:51:00.208316160,12.278358879999999
2014-10-09 10:06:03.094737920,12.27882724
2014-10-09 10:22:07.142790144,12.2860247
2014-10-09 10:37:45.344215040,12.2956991
2014-10-09 10:54:43.044005120,12.30223229
2014-10-09 11:06:49.092472832,12.307957889999999
2014-10-09 11:18:46.938409984,12.30170348
2014-10-09 11:33:21.769120256,12.294271029999999
2014-10-09 11:48:05.547000064,12.29886831
2014-10-09 12:01:36.572105984,12.309649929999999
2014-10-09 12:08:05.945049088,12.327902120000001
2014-10-09 12:16:27.662186752,12.31958673
2014-10-09 12:22:35.041923072,12.30194943
2014-10-09 12:28:08.358876928,12.29061904
2014-10-09 12:33:45.115942912,12.280102
2014-10-09 12:40:36.795131904,12.279003100000002
2014-10-09 12:47:52.718820864,12.278944240000001
2014-10-09 12:55:56.848435200,12.279317709999999
2014-10-09 13:01:51.756307968,12.268802229999999
2014-10-09 13:08:17.643708160,12.270101839999999
2014-10-09 13:15:21.346863104,12.27148185
2014-10-09 13:22:08.487507200,12.2612528
2014-10-09 13:28:51.006216960,12.26328124
2014-10-09 13:33:28.688003072,12.251950389999998
2014-10-09 13:37:36.490564096,12.25214644
2014-10-09 13:42:03.075579904,12.24722431
2014-10-09 13:47:10.125752832,12.249042240000001
2014-10-09 13:52:42.192685056,12.26142555
2014-10-09 13:58:14.891443968,12.271894349999998
2014-10-09 14:03:34.863306240,12.267762780000002
2014-10-09 14:10:05.566723072,12.27630817
2014-10-09 14:16:59.909678080,12.2773141
2014-10-09 14:22:28.410631936,12.284267980000001
2014-10-09 14:27:49.727815168,12.28831471
2014-10-09 14:34:49.871842048,12.29233169
2014-10-09 14:40:59.502588160,12.29161826
2014-10-09 14:45:49.885434112,12.28122059
2014-10-09 14:53:22.376161024,12.275066780000001
2014-10-09 15:00:36.056367872,12.26900732
2014-10-09 15:05:46.301840128,12.25687835
2014-10-09 15:10:01.673870848,12.25125978
2014-10-09 15:14:01.431742976,12.238232800000002
2014-10-09 15:19:01.887606016,12.246344260000003
2014-10-09 15:25:23.374196992,12.249960419999999
2014-10-09 15:31:57.525110016,12.2506492
2014-10-09 15:38:44.800814080,12.23787608
2014-10-09 15:43:48.583872768,12.24237671
2014-10-09 15:49:57.717227008,12.24591131
2014-10-09 15:56:32.127542784,12.2391469
2014-10-09 16:01:41.346576896,12.23100528
2014-10-09 16:08:34.821628160,12.233351070000001
2014-10-09 16:16:25.533463808,12.23390043
2014-10-09 16:23:42.732035072,12.245607470000001
2014-10-09 16:32:41.619938048,12.249412529999999
2014-10-09 16:42:23.414390784,12.248866439999999
2014-10-09 16:53:05.245801984,12.245840560000001
2014-10-09 17:04:56.072786944,12.246476829999999
2014-10-09 17:14:22.036354048,12.258710500000001
2014-10-09 17:24:15.752884992,12.251577379999999
2014-10-09 17:34:11.578793984,12.249723679999999
2014-10-09 17:47:33.266424064,12.2529608
2014-10-09 18:01:15.388115968,12.256267659999999
2014-10-09 18:15:58.254950912,12.25529504
2014-10-09 18:31:13.431504896,12.25198131
2014-10-09 18:49:46.851894272,12.25093044
2014-10-09 19:09:37.359156992,12.245251679999997
2014-10-09 19:30:13.453123840,12.24842168
2014-10-09 19:56:10.842061056,12.238776020000001
2014-10-09 20:48:43.309282048,12.246439239999999
2014-10-09 22:57:07.663158016,12.245773969999998
2014-10-09 23:52:15.240596992,12.242131310000001
2014-10-10 00:29:42.404232960,12.24481998
2014-10-10 00:57:16.034625792,12.241525979999999
2014-10-10 01:10:12.309072896,12.24369129
2014-10-10 01:22:59.597484032,12.24574851
2014-10-10 01:36:28.761180928,12.239178690000001
2014-10-10 01:53:10.493134848,12.218183000000002
2014-10-10 02:14:20.427282944,12.21700922
2014-10-10 02:35:42.358321152,12.21736428
2014-10-10 02:59:50.142819072,12.214791649999999
2014-10-10 03:27:36.116685824,12.220109319999999
2014-10-10 04:04:31.422007040,12.22528099
2014-10-10 04:37:48.181111040,12.221968709999999
2014-10-10 05:20:05.494625792,12.22289661
2014-10-10 05:53:19.142780928,12.235533380000001
2014-10-10 06:11:31.177323008,12.235368000000001
2014-10-10 06:30:24.274443776,12.231058959999999
2014-10-10 06:42:51.834041856,12.23366224
2014-10-10 06:55:10.722971136,12.22962866
2014-10-10 07:06:51.556338944,12.219151130000002
2014-10-10 07:15:47.767672064,12.21974098
2014-10-10 07:26:44.457491200,12.219314899999997
2014-10-10 07:38:31.002227968,12.211723880000001
2014-10-10 07:49:30.026612992,12.194661090000002
2014-10-10 07:56:40.841003776,12.188608409999999
2014-10-10 08:04:19.927767040,12.18284868
2014-10-10 08:15:41.272513024,12.18375047
2014-10-10 08:29:56.414833920,12.18632276
2014-10-10 08:43:39.684848896,12.204808529999998
2014-10-10 08:55:05.249690112,12.217109319999999
2014-10-10 09:06:51.730003712,12.219189440000001
2014-10-10 09:19:01.936783104,12.22071008
2014-10-10 09:30:24.050398976,12.228922719999998
2014-10-10 09:43:55.850839040,12.2211372
2014-10-10 10:00:58.799553792,12.220423770000002
2014-10-10 10:14:03.190404096,12.22790927
2014-10-10 10:28:42.952908032,12.223967629999999
2014-10-10 10:46:06.175680000,12.22083761
2014-10-10 11:03:41.274396928,12.2303831
2014-10-10 11:19:19.125099008,12.23517881
2014-10-10 11:31:22.674560000,12.236984
2014-10-10 11:43:03.846337280,12.23653059
2014-10-10 11:55:08.345260032,12.24158145
2014-10-10 12:06:35.776992000,12.24565484
2014-10-10 12:16:06.330982144,12.24078527
2014-10-10 12:24:25.465030144,12.231220539999999
2014-10-10 12:30:54.104974080,12.23469519
2014-10-10 12:38:37.275767808,12.23134121
2014-10-10 12:47:03.583277056,12.224570370000002
2014-10-10 12:55:24.215046912,12.218694199999998
2014-10-10 13:04:27.430222080,12.21958222
2014-10-10 13:14:36.639408128,12.22408185
2014-10-10 13:26:27.704267008,12.235214019999999
2014-10-10 13:31:53.472208128,12.24204322
2014-10-10 13:37:27.950758912,12.22294288
2014-10-10 13:41:45.239795968,12.211666209999999
2014-10-10 13:46:19.834004992,12.20167481
2014-10-10 13:50:49.746522112,12.202485150000001
2014-10-10 13:55:59.986702080,12.204795630000001
2014-10-10 14:01:02.166791936,12.199620289999999
2014-10-10 14:05:28.284330240,12.2035081
2014-10-10 14:09:47.623850240,12.20673864
2014-10-10 14:14:08.768939008,12.21324789
2014-10-10 14:18:57.958579968,12.21781413
2014-10-10 14:23:50.668672768,12.21724971
2014-10-10 14:30:02.475403008,12.21713494
2014-10-10 14:36:14.592798976,12.21001755
2014-10-10 14:41:46.484558080,12.21260872
2014-10-10 14:47:55.839509760,12.20842049
2014-10-10 14:53:27.737033984,12.204584839999999
2014-10-10 14:59:21.536108032,12.21282939
2014-10-10 15:05:07.543619072,12.210629090000001
2014-10-10 15:11:58.968259072,12.214815729999998
2014-10-10 15:19:04.942098944,12.21937031
2014-10-10 15:26:44.740033024,12.22056314
2014-10-10 15:34:31.304943104,12.218794180000002
2014-10-10 15:43:11.560348672,12.223080229999999
2014-10-10 15:51:40.553519104,12.231654650000001
2014-10-10 16:01:26.398299136,12.232892009999999
2014-10-10 16:11:15.797075968,12.232359839999999
2014-10-10 16:22:48.632482816,12.2264571
2014-10-10 16:38:07.809242112,12.22012899
2014-10-10 16:55:26.264447232,12.2232387
2014-10-10 17:09:23.589563904,12.224210189999999
2014-10-10 17:22:11.845203968,12.218152429999998
2014-10-10 17:32:47.339452928,12.218522720000001
2014-10-10 17:49:11.546228224,12.222977859999999
2014-10-10 18:12:46.810366976,12.224638989999999
2014-10-10 18:47:33.368512256,12.22420915
2014-10-10 19:16:15.895769856,12.22917109
2014-10-10 19:50:22.096238848,12.23426393
2014-10-11 15:48:38.259404800,12.24413684
2014-10-12 22:14:16.073919232,12.28009462
2014-10-12 22:32:09.213789184,12.30161123
2014-10-12 22:47:49.947427072,12.305765179999998
2014-10-12 23:14:20.956050944,12.310033599999999
2014-10-12 23:48:43.346824192,12.317848559999998
2014-10-13 00:17:35.519028992,12.30713887
2014-10-13 00:52:40.690828288,12.30163476
2014-10-13 01:07:42.308129024,12.30774133
2014-10-13 01:17:40.813811968,12.324165869999998
2014-10-13 01:24:43.266689792,12.342732090000002
2014-10-13 01:34:21.749403904,12.33962943
2014-10-13 01:49:22.814140928,12.333899850000002
2014-10-13 02:10:18.344872192,12.334518529999999
2014-10-13 02:40:08.525786112,12.341435970000001
2014-10-13 03:12:54.974353920,12.337248759999998
2014-10-13 03:54:56.777132032,12.331878430000002
2014-10-13 04:44:23.407230976,12.32419762
2014-10-13 05:23:46.066121984,12.333080449999999
2014-10-13 05:43:47.309650688,12.34376413
2014-10-13 06:00:11.282028032,12.34536133
2014-10-13 06:16:38.389298176,12.346132590000002
2014-10-13 06:32:34.740924160,12.35392706
2014-10-13 06:39:19.862102272,12.35832187
2014-10-13 06:49:56.958703872,12.341689869999998
2014-10-13 07:02:19.922717184,12.33276073
2014-10-13 07:14:33.155628288,12.32586087
2014-10-13 07:26:25.851472128,12.31323498
2014-10-13 07:35:15.019973120,12.305132710000002
2014-10-13 07:48:28.640595968,12.30967152
2014-10-13 08:05:42.333442048,12.30443481
2014-10-13 08:22:01.474443264,12.30394602
2014-10-13 08:39:06.062759168,12.304256740000001
2014-10-13 08:52:51.205403136,12.29742382
2014-10-13 09:02:05.894797056,12.28587977
2014-10-13 09:13:43.706708992,12.29226991
2014-10-13 09:24:42.002588928,12.282802819999999
2014-10-13 09:36:37.221598976,12.27982087
2014-10-13 09:53:10.615828992,12.28283959
2014-10-13 10:11:01.837076224,12.284481060000001
2014-10-13 10:29:34.371093760,12.27839424
2014-10-13 10:49:04.549918720,12.26578858
2014-10-13 11:03:55.246206976,12.264787400000001
2014-10-13 11:19:52.600794880,12.281893239999999
2014-10-13 11:35:06.810280704,12.28389544
2014-10-13 11:52:39.290763008,12.278766160000002
2014-10-13 12:09:18.941734144,12.273727489999999
2014-10-13 12:20:46.230459136,12.26381237
2014-10-13 12:29:02.642204160,12.27374451
2014-10-13 12:39:14.084355072,12.279180290000001
2014-10-13 12:51:35.880626176,12.28263474
2014-10-13 13:03:52.201528064,12.29017369
2014-10-13 13:13:12.309696000,12.279617839999998
2014-10-13 13:24:17.825745920,12.284830900000001
2014-10-13 13:34:44.818411008,12.282994559999999
2014-10-13 13:40:59.501859072,12.2778338
2014-10-13 13:47:43.134707712,12.2809292
2014-10-13 13:54:42.663476224,12.28518843
2014-10-13 14:01:10.790341120,12.29542739
2014-10-13 14:07:37.039957760,12.29256326
2014-10-13 14:15:36.130256128,12.30126628
2014-10-13 14:24:03.602822912,12.30113681
2014-10-13 14:33:13.437789952,12.30392037
2014-10-13 14:41:56.001031168,12.319373180000001
2014-10-13 14:48:43.868589056,12.31518587
2014-10-13 14:58:08.640868096,12.306540969999999
2014-10-13 15:07:18.090146048,12.30086594
2014-10-13 15:17:56.726461952,12.2997021
2014-10-13 15:28:34.789318912,12.302524519999999
2014-10-13 15:41:11.746115072,12.29988202
2014-10-13 15:56:45.497920768,12.29974826
2014-10-13 16:17:20.277248256,12.29443718
2014-10-13 16:36:21.070402816,12.285982
2014-10-13 16:51:15.146021120,12.2832744
2014-10-13 20:19:43.302902016,12.336089220000002
2014-10-13 22:51:21.584275968,12.36398761
2014-10-13 23:23:54.229108992,12.35721013
2014-10-13 23:59:20.117005056,12.35352425
2014-10-14 00:16:09.279164928,12.353217230000002
2014-10-14 00:34:51.092861696,12.35652258
2014-10-14 00:55:24.888089088,12.365462650000001
2014-10-14 01:05:24.286308864,12.361073359999999
2014-10-14 01:20:23.606302208,12.355539499999999
2014-10-14 01:36:19.918546688,12.352138770000002
2014-10-14 01:56:26.875835136,12.34834218
2014-10-14 02:19:54.530151168,12.342140790000002
2014-10-14 02:39:31.331200256,12.34485644
2014-10-14 03:06:03.207851008,12.34459962
2014-10-14 03:34:22.020131072,12.3427988
2014-10-14 04:05:33.486439936,12.34139242
2014-10-14 04:35:18.856532736,12.34080905
2014-10-14 05:03:36.152253184,12.34563357
2014-10-14 05:25:52.710835968,12.35255761
2014-10-14 05:43:31.863863808,12.350318869999999
2014-10-14 06:07:42.591101184,12.34866642
2014-10-14 06:27:40.589247232,12.34238551
2014-10-14 06:44:49.477217280,12.337266179999999
2014-10-14 06:56:34.257659904,12.33430877
2014-10-14 07:10:40.453487872,12.33201419
2014-10-14 07:23:49.628829952,12.33538579
2014-10-14 07:34:00.144024832,12.34415072
2014-10-14 07:43:55.737870080,12.33640028
2014-10-14 07:56:26.888771072,12.3329438
2014-10-14 08:10:49.231915776,12.338266579999999
2014-10-14 08:26:50.984436992,12.332616170000001
2014-10-14 08:39:10.968066048,12.33075259
2014-10-14 08:52:11.622619904,12.3345882
2014-10-14 09:03:16.600960768,12.33174257
2014-10-14 09:13:10.993127680,12.33148346
2014-10-14 09:22:49.018386944,12.330540710000001
2014-10-14 09:33:47.690043904,12.331320650000002
2014-10-14 09:46:25.558631936,12.33190046
2014-10-14 10:02:23.161048064,12.33403845
2014-10-14 10:17:26.632663040,12.33503111
2014-10-14 10:35:45.291079936,12.33214644
2014-10-14 10:55:12.174481920,12.33257034
2014-10-14 11:12:42.520726016,12.34457916
2014-10-14 11:21:16.197802240,12.352515930000001
2014-10-14 11:29:19.224787968,12.36022882
2014-10-14 11:39:55.402222848,12.35592005
2014-10-14 11:51:27.508294144,12.358076290000001
2014-10-14 12:01:06.406110976,12.36226094
2014-10-14 12:09:02.399885312,12.36953489
2014-10-14 12:15:20.189526784,12.36858894
2014-10-14 12:21:40.406534912,12.36933803
2014-10-14 12:28:16.288310784,12.359528720000002
2014-10-14 12:33:45.347517952,12.34227952
2014-10-14 12:40:45.416256000,12.34615001
2014-10-14 12:48:46.555176960,12.34889309
2014-10-14 12:56:26.382654976,12.34639468
2014-10-14 13:03:59.601694976,12.349026590000001
2014-10-14 13:11:58.758137344,12.353183340000001
2014-10-14 13:21:04.032706816,12.34051671
2014-10-14 13:29:05.933940992,12.332974259999999
2014-10-14 13:36:16.024201728,12.32475443
2014-10-14 13:42:15.004761088,12.326476760000002
2014-10-14 13:48:57.785743104,12.334996940000002
2014-10-14 13:55:17.977787904,12.34086568
2014-10-14 14:00:42.003066112,12.352921570000001
2014-10-14 14:05:00.199757056,12.34797927
2014-10-14 14:09:26.497982976,12.346699830000002
2014-10-14 14:13:58.402745856,12.342876220000003
2014-10-14 14:19:19.620419840,12.34218608
2014-10-14 14:25:33.859601920,12.343680929999998
2014-10-14 14:32:34.730186752,12.348251069999998
2014-10-14 14:40:39.853656064,12.346966090000002
2014-10-14 14:48:51.727294976,12.34234786
2014-10-14 14:57:37.140389888,12.337814740000002
2014-10-14 15:05:59.528883200,12.34019113
2014-10-14 15:12:46.788206848,12.325861249999999
2014-10-14 15:18:16.272051200,12.32260779
2014-10-14 15:27:49.940080896,12.32854098
2014-10-14 15:39:18.081020160,12.32396373
2014-10-14 15:49:48.926134272,12.32492625
2014-10-14 16:00:23.629580032,12.330113690000001
2014-10-14 16:12:01.209206016,12.3381723
2014-10-14 16:23:47.200947968,12.3396515
2014-10-14 16:37:16.105425920,12.341157670000001
2014-10-14 16:48:33.076305920,12.34577735
2014-10-14 17:00:11.672938752,12.34593216
2014-10-14 17:17:06.035558144,12.33650343
2014-10-14 17:34:34.165784320,12.34058576
2014-10-14 17:52:38.370946048,12.33426665
2014-10-14 18:14:21.798243072,12.33325103
2014-10-14 18:35:38.260329984,12.33345947
2014-10-14 18:56:36.191995904,12.33812829
2014-10-14 19:14:02.552801792,12.338055600000002
2014-10-14 19:29:49.645192960,12.335963060000001
2014-10-14 19:52:26.879107072,12.334952519999998
2014-10-14 21:16:26.114810880,12.32252466
2014-10-14 22:40:48.730259968,12.30060861
2014-10-14 23:21:45.455091968,12.306886200000001
2014-10-15 00:00:14.866093056,12.299409030000001
2014-10-15 00:27:25.460643072,12.29805086
2014-10-15 00:47:41.939660288,12.294348190000001
2014-10-15 00:58:15.996139008,12.280855540000001
2014-10-15 01:06:59.713675776,12.274058080000001
2014-10-15 01:23:35.950263040,12.26800901
2014-10-15 01:31:48.160712960,12.25275134
2014-10-15 01:44:23.075907072,12.26272436
2014-10-15 01:56:50.957018880,12.26428914
2014-10-15 02:10:26.862657024,12.26604423
2014-10-15 02:28:04.733710080,12.271224900000002
2014-10-15 02:43:44.255675904,12.268027560000002
2014-10-15 03:07:31.882351104,12.2685367
2014-10-15 03:30:53.440104192,12.27270017
2014-10-15 03:48:16.026672128,12.278529899999999
2014-10-15 04:20:12.893395968,12.27936867
2014-10-15 04:51:28.205698816,12.27254483
2014-10-15 05:23:20.123175936,12.261895069999998
2014-10-15 05:37:16.938048000,12.261402610000001
2014-10-15 05:55:02.470614016,12.259264430000002
2014-10-15 06:13:43.214709760,12.26663449
2014-10-15 06:34:23.744271104,12.27338056
2014-10-15 06:54:19.435045632,12.25890191
2014-10-15 07:05:33.058219776,12.25831201
2014-10-15 07:17:08.127064832,12.259907949999999
2014-10-15 07:30:30.721032960,12.26031699
2014-10-15 07:40:22.727570944,12.250983770000001
2014-10-15 07:49:51.806066944,12.2371202
2014-10-15 07:57:09.815315968,12.235712009999999
2014-10-15 08:06:21.323546880,12.228855200000002
2014-10-15 08:16:15.805815296,12.23758211
2014-10-15 08:30:34.560484096,12.23802624
2014-10-15 08:42:37.847937024,12.23275307
2014-10-15 08:54:00.291329792,12.24390946
2014-10-15 09:06:04.975880192,12.24312189
2014-10-15 09:18:56.110214656,12.24080608
2014-10-15 09:34:18.378910976,12.24057095
2014-10-15 09:50:41.161470976,12.23213701
2014-10-15 10:10:43.257219328,12.2311636
2014-10-15 10:33:50.441571840,12.23914507
2014-10-15 10:52:24.129303040,12.243205750000001
2014-10-15 11:07:44.638007040,12.24514811
2014-10-15 11:19:06.543264000,12.25960737
2014-10-15 11:27:20.163967744,12.26863563
2014-10-15 11:36:50.505857280,12.278379359999999
2014-10-15 11:44:59.981538304,12.282810249999999
2014-10-15 11:52:57.067221248,12.29032773
2014-10-15 12:00:31.410297344,12.28843091
2014-10-15 12:10:00.123179008,12.28788564
2014-10-15 12:18:11.846048000,12.2937533
2014-10-15 12:24:47.716497920,12.300555779999998
2014-10-15 12:30:54.156187136,12.325134559999999
2014-10-15 12:34:14.144678144,12.34389261
2014-10-15 12:37:44.721067776,12.35170823
2014-10-15 12:41:53.723662848,12.342944469999999
2014-10-15 12:46:31.019603968,12.34846371
2014-10-15 12:50:22.974038016,12.36257561
2014-10-15 12:53:40.212273152,12.38351009
2014-10-15 12:57:22.705633792,12.36903791
2014-10-15 13:01:19.054717952,12.3624665
2014-10-15 13:06:05.925516032,12.35355545
2014-10-15 13:11:27.522072832,12.354928370000001
2014-10-15 13:16:13.997552896,12.3642104
2014-10-15 13:20:29.631483904,12.36130703
2014-10-15 13:24:45.467397120,12.369521680000002
2014-10-15 13:28:41.745280768,12.39239426
2014-10-15 13:31:44.326754816,12.403133539999999
2014-10-15 13:35:20.954360832,12.40997418
2014-10-15 13:38:36.667232000,12.43948821
2014-10-15 13:41:00.039856896,12.483677039999998
2014-10-15 13:43:26.844017920,12.466102849999999
2014-10-15 13:46:20.608759040,12.4616963
2014-10-15 13:49:23.246007040,12.434881099999998
2014-10-15 13:51:55.343165952,12.430580299999999
2014-10-15 13:55:21.063454976,12.429354380000001
2014-10-15 13:59:11.673178112,12.40657745
2014-10-15 14:02:24.653551360,12.3868941
2014-10-15 14:05:16.586640896,12.382694800000001
2014-10-15 14:08:32.977546240,12.375334060000002
2014-10-15 14:12:03.327832832,12.371748250000001
2014-10-15 14:15:29.140627200,12.374666849999999
2014-10-15 14:18:57.922035712,12.38778097
2014-10-15 14:22:14.778924032,12.39323803
2014-10-15 14:25:29.496536320,12.38410356
2014-10-15 14:29:27.924139008,12.379859690000002
2014-10-15 14:33:00.866642944,12.38590801
2014-10-15 14:37:00.707526912,12.382215
2014-10-15 14:40:53.278008832,12.37654877
2014-10-15 14:44:39.572193280,12.39185454
2014-10-15 14:48:46.772323328,12.40207006
2014-10-15 14:52:46.634953984,12.39660384
2014-10-15 14:57:28.542420992,12.40244048
2014-10-15 15:02:04.303986944,12.411412059999998
2014-10-15 15:06:47.033156096,12.40808886
2014-10-15 15:11:54.239728896,12.40621077
2014-10-15 15:16:58.309283840,12.417351909999999
2014-10-15 15:21:53.879129856,12.429587810000001
2014-10-15 15:26:23.204401920,12.42804139
2014-10-15 15:31:42.968403200,12.42771968
2014-10-15 15:37:04.366648832,12.43278201
2014-10-15 15:42:30.162488064,12.430614030000001
2014-10-15 15:48:39.065719040,12.4466841
2014-10-15 15:54:03.614080000,12.44765383
2014-10-15 16:00:46.653395968,12.44597812
2014-10-15 16:07:27.715387904,12.44522811
2014-10-15 16:13:55.915917056,12.456292239999998
2014-10-15 16:20:02.213256960,12.467411500000003
2014-10-15 16:26:04.478268672,12.46042519
2014-10-15 16:32:15.871603968,12.455571240000001
2014-10-15 16:38:07.252151040,12.447535169999998
2014-10-15 16:44:03.410278144,12.450592810000002
2014-10-15 16:49:14.573021952,12.454192289999998
2014-10-15 16:54:34.615017216,12.458683209999998
2014-10-15 16:59:58.379465984,12.44746595
2014-10-15 17:05:33.937162752,12.43900259
2014-10-15 17:13:24.937764096,12.44783634
2014-10-15 17:19:29.816916992,12.46316616
2014-10-15 17:24:59.596434944,12.456722329999998
2014-10-15 17:30:57.433841920,12.446757109999998
2014-10-15 17:36:54.297641984,12.4388617
2014-10-15 17:43:58.526736128,12.431452749999998
2014-10-15 17:50:44.507314944,12.42432996
2014-10-15 18:00:32.110812928,12.42369544
2014-10-15 18:09:15.213091840,12.41990974
2014-10-15 18:17:12.151183104,12.41572774
2014-10-15 18:25:31.129797888,12.40840264
2014-10-15 18:30:58.176528128,12.404027279999998
2014-10-15 18:38:07.923218688,12.39910066
2014-10-15 18:45:32.818019072,12.40301939
2014-10-15 18:53:30.857009152,12.40613886
2014-10-15 19:02:11.394928128,12.39927799
2014-10-15 19:11:22.667889152,12.38570187
2014-10-15 19:18:44.798336256,12.38948775
2014-10-15 19:26:33.225477888,12.387210640000001
2014-10-15 19:34:11.994897152,12.39506224
2014-10-15 19:41:58.969568000,12.403078409999999
2014-10-15 19:51:14.814649856,12.39560607
2014-10-15 20:11:00.955038976,12.39765367
2014-10-15 20:58:46.292557824,12.41301677
2014-10-15 22:16:42.197929984,12.40236484
2014-10-15 22:59:54.401204992,12.40887491
2014-10-15 23:52:40.086853120,12.406049869999999
2014-10-16 00:09:50.140985856,12.39947181
2014-10-16 00:21:42.627393024,12.39477158
2014-10-16 00:43:39.960724992,12.41576495
2014-10-16 01:01:08.053834752,12.431673420000001
2014-10-16 01:21:48.608296960,12.439023989999999
2014-10-16 01:40:49.178397952,12.448068869999998
2014-10-16 01:53:56.142161664,12.44945823
2014-10-16 02:02:16.525929984,12.42746768
2014-10-16 02:10:23.090927360,12.41599839
2014-10-16 02:24:18.070162944,12.411774789999999
2014-10-16 02:36:46.719183104,12.40381856
2014-10-16 02:49:59.225956096,12.405609010000001
2014-10-16 02:58:50.016900096,12.392756449999998
2014-10-16 03:04:46.356983808,12.3865198
2014-10-16 03:12:54.399326976,12.402332990000001
2014-10-16 03:28:01.256292096,12.40901968
2014-10-16 03:42:55.984115200,12.4139314
2014-10-16 03:51:30.674801920,12.42261697
2014-10-16 04:02:27.073971968,12.408860939999999
2014-10-16 04:15:36.988675072,12.40929495
2014-10-16 04:30:45.418205184,12.40343207
2014-10-16 04:47:47.990206208,12.403476050000002
2014-10-16 05:11:12.404007168,12.400816070000001
2014-10-16 05:30:48.911673856,12.400736109999999
2014-10-16 05:47:58.908949760,12.40675443
2014-10-16 06:04:06.878772992,12.40417668
2014-10-16 06:21:41.196595968,12.39913988
2014-10-16 06:40:26.324397056,12.391881680000001
2014-10-16 06:55:09.473791744,12.38627287
2014-10-16 07:05:51.243239680,12.390941459999999
2014-10-16 07:14:43.807868160,12.39480429
2014-10-16 07:24:32.337959936,12.39867009
2014-10-16 07:32:32.862496000,12.39128977
2014-10-16 07:40:07.624500992,12.396089649999999
2014-10-16 07:49:28.909686016,12.40631001
2014-10-16 07:57:13.078616064,12.408603209999999
2014-10-16 08:05:55.904611840,12.41531125
2014-10-16 08:13:43.562663936,12.41113482
2014-10-16 08:22:32.588467200,12.40598794
2014-10-16 08:31:49.283543040,12.393273989999999
2014-10-16 08:42:03.876613888,12.391706090000001
2014-10-16 08:52:32.347963136,12.397960150000001
2014-10-16 09:01:20.513047808,12.401565399999999
2014-10-16 09:09:43.055710720,12.40076846
2014-10-16 09:18:19.036755200,12.405755930000002
2014-10-16 09:26:16.378772224,12.407765589999999
2014-10-16 09:32:25.699620864,12.41462665
2014-10-16 09:38:40.095120896,12.42070003
2014-10-16 09:45:16.159917824,12.432008150000001
2014-10-16 09:51:34.860290048,12.43640518
2014-10-16 09:58:23.567815936,12.4287963
2014-10-16 10:06:18.355182080,12.42631832
2014-10-16 10:14:05.024408320,12.434708660000002
2014-10-16 10:19:45.606124032,12.42842011
2014-10-16 10:25:41.224454144,12.42582784
2014-10-16 10:32:03.165691136,12.42252083
2014-10-16 10:38:25.121980160,12.43440094
2014-10-16 10:44:48.507872256,12.4290723
2014-10-16 10:51:53.661750272,12.423784439999999
2014-10-16 10:59:11.140870144,12.424840360000001
2014-10-16 11:06:29.871467008,12.427755730000001
2014-10-16 11:13:56.963294720,12.4301156
2014-10-16 11:22:51.921644800,12.43254866
2014-10-16 11:29:42.404628224,12.430961869999999
2014-10-16 11:37:11.267293952,12.4235078
2014-10-16 11:43:59.414097152,12.42601065
2014-10-16 11:51:09.460126976,12.4246237
2014-10-16 11:58:29.358886912,12.41578716
2014-10-16 12:03:56.766475008,12.40082747
2014-10-16 12:09:03.512692736,12.390417840000001
2014-10-16 12:14:52.442137856,12.38697176
2014-10-16 12:21:34.825168896,12.396966979999998
2014-10-16 12:29:01.670484992,12.390126259999999
2014-10-16 12:32:45.393523712,12.39584419
2014-10-16 12:36:12.758258944,12.3939931
2014-10-16 12:40:27.235416064,12.387328890000001
2014-10-16 12:44:38.200417792,12.387665799999999
2014-10-16 12:49:47.941585920,12.388897739999999
2014-10-16 12:54:17.625368320,12.379263080000001
2014-10-16 12:59:13.658320896,12.37814056
2014-10-16 13:04:19.810593024,12.37688269
2014-10-16 13:09:31.714635008,12.37990255
2014-10-16 13:15:16.453196032,12.37195976
2014-10-16 13:19:41.270689792,12.36810464
2014-10-16 13:24:10.041442816,12.3718874
2014-10-16 13:28:52.177946880,12.37773991
2014-10-16 13:33:01.620919808,12.38157644
2014-10-16 13:37:48.227802880,12.376027969999999
2014-10-16 13:41:21.109408000,12.372631369999999
2014-10-16 13:44:56.883097856,12.37704298
2014-10-16 13:48:38.520646912,12.379741579999997
2014-10-16 13:52:24.288310016,12.376720529999998
2014-10-16 13:56:31.322993920,12.382501479999998
2014-10-16 14:01:33.208925952,12.384334220000001
2014-10-16 14:05:06.392890112,12.380688569999998
2014-10-16 14:08:30.238117888,12.38153719
2014-10-16 14:12:51.372054784,12.38187695
2014-10-16 14:17:54.727287808,12.38528665
2014-10-16 14:21:28.050022912,12.38917672
2014-10-16 14:24:04.179257856,12.409510910000002
2014-10-16 14:26:48.040154112,12.410513859999998
2014-10-16 14:30:18.115759104,12.41479579
2014-10-16 14:33:51.602822912,12.42498988
2014-10-16 14:37:19.568414208,12.42829394
2014-10-16 14:41:25.080755968,12.43042036
2014-10-16 14:45:27.010654976,12.421290429999999
2014-10-16 14:49:16.907991808,12.410946130000001
2014-10-16 14:53:01.370414848,12.405242579999998
2014-10-16 14:57:14.020094976,12.39521003
2014-10-16 15:01:17.885775104,12.39703497
2014-10-16 15:05:32.082082048,12.404584349999999
2014-10-16 15:10:01.226594048,12.403550829999999
2014-10-16 15:15:34.266938112,12.406884029999999
2014-10-16 15:21:14.969383936,12.408696429999999
2014-10-16 15:25:38.918540032,12.41706964
2014-10-16 15:29:43.405719040,12.42308355
2014-10-16 15:34:47.301382912,12.418950359999998
2014-10-16 15:40:59.097184000,12.417260869999998
2014-10-16 15:47:58.510730240,12.4241911
2014-10-16 15:54:24.752466944,12.426062239999998
2014-10-16 16:01:26.721488128,12.42914206
2014-10-16 16:08:37.173585920,12.43599784
2014-10-16 16:15:49.738529024,12.44087268
2014-10-16 16:22:41.558288896,12.43369852
2014-10-16 16:28:45.030319104,12.424558450000001
2014-10-16 16:36:07.219234048,12.43329377
2014-10-16 16:44:34.315136768,12.4278468
2014-10-16 16:53:43.051631104,12.42798721
2014-10-16 17:03:03.982309888,12.42671168
2014-10-16 17:08:47.703485184,12.41940614
2014-10-16 17:14:10.325828096,12.41362579
2014-10-16 17:21:48.803238912,12.417196930000001
2014-10-16 17:28:50.974681856,12.410040229999998
2014-10-16 17:38:42.268186880,12.40381986
2014-10-16 17:48:06.919406848,12.40094649
2014-10-16 17:56:20.587131904,12.40380539
2014-10-16 18:05:21.101038080,12.402493129999998
2014-10-16 18:16:44.869207808,12.403642329999998
2014-10-16 18:23:59.377210112,12.400739159999999
2014-10-16 18:32:38.720473856,12.39979803
2014-10-16 18:45:37.216805120,12.40310052
2014-10-16 18:57:26.057241344,12.406729859999999
2014-10-16 19:09:39.927970048,12.40411536
2014-10-16 19:23:38.509238016,12.40375684
2014-10-16 19:39:30.340691968,12.40422186
2014-10-16 19:54:11.677626112,12.40138713
2014-10-16 20:13:39.308072704,12.395659100000001
2014-10-16 21:31:48.492261120,12.38749537
2014-10-16 22:55:58.982728960,12.384863860000001
2014-10-16 23:46:01.768081920,12.38808094
2014-10-17 00:17:31.138631168,12.392607730000002
2014-10-17 00:37:01.321970944,12.389550329999999
2014-10-17 00:55:05.899213056,12.38614085
2014-10-17 01:04:43.819859968,12.387929929999999
2014-10-17 01:16:31.917261056,12.38367857
2014-10-17 01:38:00.445553152,12.376836309999998
2014-10-17 02:10:31.114097920,12.38150231
2014-10-17 02:40:00.100828928,12.383530559999999
2014-10-17 03:07:03.015361024,12.38639621
2014-10-17 03:25:14.989658112,12.39093131
2014-10-17 03:46:20.746520064,12.392894400000001
2014-10-17 04:17:13.264745216,12.38525429
2014-10-17 04:51:18.338672128,12.3866909
2014-10-17 05:30:34.045024000,12.39201443
2014-10-17 05:59:17.953599232,12.40962847
2014-10-17 06:10:21.410221824,12.410194579999999
2014-10-17 06:25:58.839462912,12.401669129999998
2014-10-17 06:50:47.499559936,12.39787608
2014-10-17 07:06:56.454615040,12.399846460000001
2014-10-17 07:19:50.725210880,12.40542399
2014-10-17 07:31:55.245088000,12.401324070000001
2014-10-17 07:42:35.284409088,12.39866736
2014-10-17 07:53:31.923998976,12.39574801
2014-10-17 08:03:44.891492864,12.390971290000001
2014-10-17 08:12:43.620635904,12.388442210000001
2014-10-17 08:22:11.089893888,12.385117730000001
2014-10-17 08:30:32.795887104,12.38043949
2014-10-17 08:38:24.425586176,12.389870369999999
2014-10-17 08:49:00.092525056,12.38553118
2014-10-17 09:00:57.689853952,12.39135744
2014-10-17 09:11:51.465757952,12.390831600000002
2014-10-17 09:26:48.186319104,12.38415724
2014-10-17 09:42:27.770729984,12.38218344
2014-10-17 09:58:33.442060032,12.37881352
2014-10-17 10:14:09.506739712,12.374775099999999
2014-10-17 10:26:29.957847040,12.37233342
2014-10-17 10:44:07.921606912,12.373501769999999
2014-10-17 10:57:44.764290816,12.37089726
2014-10-17 11:11:24.023550976,12.36288913
2014-10-17 11:24:42.968088064,12.37003216
2014-10-17 11:40:51.416137216,12.374098569999997
2014-10-17 11:53:45.561118976,12.391635690000001
2014-10-17 12:02:15.806440960,12.39927069
2014-10-17 12:10:39.660721920,12.39942193
2014-10-17 12:19:39.854999808,12.401691060000001
2014-10-17 12:29:52.635665920,12.3926326
2014-10-17 12:36:13.387931904,12.38017033
2014-10-17 12:42:17.229574144,12.390279529999999
2014-10-17 12:48:55.094790912,12.382248859999999
2014-10-17 12:55:15.396098816,12.37205288
2014-10-17 13:01:45.172206080,12.37892971
2014-10-17 13:08:21.733975040,12.382911140000001
2014-10-17 13:16:10.851717888,12.38776098
2014-10-17 13:23:49.604018176,12.39038076
2014-10-17 13:34:01.386155776,12.38781176
2014-10-17 13:40:52.828784896,12.386481
2014-10-17 13:46:02.247976960,12.38126977
2014-10-17 13:52:26.607067904,12.375385770000001
2014-10-17 13:58:21.323074048,12.353422900000002
2014-10-17 14:02:18.767173120,12.346174730000001
2014-10-17 14:06:35.568907008,12.33619636
2014-10-17 14:11:33.349856256,12.340015820000001
2014-10-17 14:17:37.993679104,12.33146438
2014-10-17 14:23:15.508643072,12.32986172
2014-10-17 14:29:49.543266048,12.32762209
2014-10-17 14:37:37.832082944,12.33554789
2014-10-17 14:44:33.643747840,12.33839106
2014-10-17 14:53:07.050035968,12.343400220000001
2014-10-17 15:02:28.004805888,12.34170119
2014-10-17 15:12:13.828168960,12.33482929
2014-10-17 15:19:25.099258880,12.339125260000001
2014-10-17 15:27:02.939207936,12.33345423
2014-10-17 15:37:03.392989184,12.33477592
2014-10-17 15:49:30.582596096,12.340820279999999
2014-10-17 16:01:00.930108928,12.34051655
2014-10-17 16:16:02.135599872,12.34218406
2014-10-17 16:27:06.653154816,12.35092249
2014-10-17 16:37:21.311384064,12.35554119
2014-10-17 16:46:43.804399872,12.37440866
2014-10-17 16:53:55.649038080,12.38789763
2014-10-17 17:00:01.306408960,12.39223479
2014-10-17 17:07:15.669384960,12.3910093
2014-10-17 17:15:13.915241984,12.395516299999999
2014-10-17 17:23:54.618103040,12.389577300000001
2014-10-17 17:35:18.820924928,12.38584183
2014-10-17 17:54:51.814358784,12.387283660000001
2014-10-17 18:09:17.579720192,12.392728459999999
2014-10-17 18:23:51.305159936,12.391768110000001
2014-10-17 18:41:13.294396928,12.387946800000002
2014-10-17 19:02:52.424562944,12.39014437
2014-10-17 19:25:18.338079232,12.38701257
2014-10-17 19:51:06.102091264,12.38317353
2014-10-18 03:18:10.445280768,12.3860182
2014-10-19 22:19:48.676007936,12.37565727
2014-10-19 23:06:13.073388032,12.364012090000001
2014-10-20 00:00:58.220504064,12.35628283
2014-10-20 00:31:50.587645184,12.359464610000002
2014-10-20 00:56:23.165686016,12.35787147
2014-10-20 01:14:30.437035008,12.366054100000001
2014-10-20 01:37:38.559072256,12.36043735
2014-10-20 02:05:05.718898944,12.367693189999999
2014-10-20 02:35:58.155152128,12.36684271
2014-10-20 03:02:09.505699840,12.371354480000003
2014-10-20 03:21:15.409615104,12.37083756
2014-10-20 03:39:56.303987968,12.36356155
2014-10-20 04:04:35.079214848,12.36113061
2014-10-20 04:35:09.496871936,12.364435819999999
2014-10-20 05:09:21.135400960,12.36710843
2014-10-20 05:34:51.806746880,12.37430095
2014-10-20 05:56:37.246290944,12.38011366
2014-10-20 06:12:34.281896192,12.38429574
2014-10-20 06:26:37.963408896,12.403906569999998
2014-10-20 06:40:31.577515008,12.40244709
2014-10-20 06:54:52.170850048,12.406833480000001
2014-10-20 07:08:09.248479744,12.41945622
2014-10-20 07:17:27.319052032,12.41820906
2014-10-20 07:29:14.243630848,12.419810129999998
2014-10-20 07:43:30.878281984,12.42818467
2014-10-20 07:53:37.594134784,12.43062717
2014-10-20 08:01:57.173374208,12.428507669999998
2014-10-20 08:11:18.279847168,12.424180069999998
2014-10-20 08:22:42.091549184,12.41856392
2014-10-20 08:34:39.679369216,12.4162495
2014-10-20 08:46:34.494826240,12.41711091
2014-10-20 09:01:39.840157952,12.41961961
2014-10-20 09:18:28.534407936,12.41984921
2014-10-20 09:33:11.618315776,12.413271779999999
2014-10-20 09:51:32.997324800,12.41269584
2014-10-20 10:07:56.369058816,12.412846280000002
2014-10-20 10:25:31.779859968,12.418561949999999
2014-10-20 10:47:17.162942208,12.42187371
2014-10-20 11:03:13.336613120,12.43022567
2014-10-20 11:11:50.454381056,12.4412188
2014-10-20 11:22:57.271383040,12.451284079999999
2014-10-20 11:32:29.873803776,12.459021479999999
2014-10-20 11:43:40.504666880,12.4581093
2014-10-20 11:55:53.036839936,12.461822340000001
2014-10-20 12:07:31.075132160,12.456087759999999
2014-10-20 12:18:06.944070144,12.466931370000003
2014-10-20 12:24:48.710572288,12.47776433
2014-10-20 12:32:57.029713920,12.46810853
2014-10-20 12:44:43.010052096,12.45963362
2014-10-20 12:57:40.955800064,12.45350551
2014-10-20 13:04:49.037014016,12.44755859
2014-10-20 13:13:39.219247872,12.44506065
2014-10-20 13:21:42.706861056,12.450431909999999
2014-10-20 13:29:52.019915008,12.449465009999999
2014-10-20 13:36:08.461848576,12.45606341
2014-10-20 13:41:44.572323840,12.458094580000001
2014-10-20 13:47:17.071359744,12.46460742
2014-10-20 13:54:58.327129088,12.457940750000002
2014-10-20 14:01:26.206641152,12.451700919999999
2014-10-20 14:07:27.749811200,12.46212081
2014-10-20 14:15:15.797902080,12.460168379999999
2014-10-20 14:23:41.563570688,12.45113923
2014-10-20 14:32:52.866518784,12.449342380000001
2014-10-20 14:45:34.371575808,12.447847770000001
2014-10-20 14:55:46.497412864,12.44399476
2014-10-20 15:08:34.167143936,12.444729729999999
2014-10-20 15:21:17.651719936,12.438461180000001
2014-10-20 15:34:20.510284032,12.444381300000002
2014-10-20 15:52:38.106992896,12.447638379999999
2014-10-20 16:14:46.832650752,12.444458289999998
2014-10-20 16:35:08.128980992,12.45363277
2014-10-20 16:51:47.984404224,12.45392784
2014-10-20 17:06:45.623593984,12.45264206
2014-10-20 17:22:42.030028032,12.44944178
2014-10-20 17:35:36.019790848,12.44717079
2014-10-20 17:55:43.797746944,12.451508660000002
2014-10-20 18:16:20.729451008,12.450308979999999
2014-10-20 18:35:32.059502848,12.458657409999999
2014-10-20 19:04:38.933959936,12.45979034
2014-10-20 19:36:21.633070848,12.461532060000001
2014-10-20 20:05:52.959201792,12.4650458
2014-10-20 21:31:42.340582144,12.473215240000002
2014-10-20 23:28:48.445051136,12.46576207
2014-10-21 00:25:52.581583104,12.46036737
2014-10-21 00:59:33.480579072,12.463239689999998
2014-10-21 01:22:27.709534976,12.46625259
2014-10-21 01:37:27.728550144,12.47403672
2014-10-21 01:45:39.876802048,12.477009299999999
2014-10-21 02:04:07.606284800,12.46860079
2014-10-21 02:36:19.065132032,12.4629497
2014-10-21 03:11:53.729622016,12.464240570000001
2014-10-21 03:30:11.379147008,12.475290039999999
2014-10-21 03:58:32.457204992,12.47425167
2014-10-21 04:31:08.173170944,12.48226426
2014-10-21 04:39:12.159214848,12.492519520000002
2014-10-21 04:47:04.719173888,12.49753152
2014-10-21 04:57:26.844304896,12.49804657
2014-10-21 05:08:40.662321152,12.49721916
2014-10-21 05:27:49.435371264,12.48925631
2014-10-21 05:41:52.917447168,12.489704289999999
2014-10-21 06:00:06.368223232,12.48794016
2014-10-21 06:12:19.094913792,12.498727489999998
2014-10-21 06:26:10.147998976,12.49682275
2014-10-21 06:42:25.754242048,12.49243324
2014-10-21 06:59:58.310710016,12.492479439999999
2014-10-21 07:09:27.207682304,12.51831876
2014-10-21 07:17:07.122554112,12.51547211
2014-10-21 07:25:33.040426752,12.51291133
2014-10-21 07:32:11.333347840,12.52378388
2014-10-21 07:40:41.111918848,12.529105499999998
2014-10-21 07:48:54.551923968,12.529743279999998
2014-10-21 08:00:43.721450752,12.523646000000001
2014-10-21 08:11:23.723853056,12.525830820000001
2014-10-21 08:23:22.562200320,12.52582156
2014-10-21 08:38:50.586519296,12.522047480000001
2014-10-21 08:54:40.694074112,12.51654866
2014-10-21 09:05:18.284097024,12.524696519999999
2014-10-21 09:11:48.974733824,12.52946973
2014-10-21 09:23:52.624904960,12.52246373
2014-10-21 09:33:16.541762048,12.514650320000001
2014-10-21 09:42:13.649095936,12.505576410000002
2014-10-21 09:48:57.282723072,12.49310518
2014-10-21 09:59:25.423580160,12.488278909999998
2014-10-21 10:09:06.148839168,12.477133189999998
2014-10-21 10:18:53.438582016,12.48087052
2014-10-21 10:35:32.576430848,12.4857091
2014-10-21 10:55:09.021146112,12.484953379999999
2014-10-21 11:09:58.840130048,12.48139786
2014-10-21 11:21:51.052815872,12.49516389
2014-10-21 11:33:49.183802112,12.492354220000001
2014-10-21 11:46:10.443300096,12.496761249999999
2014-10-21 11:55:51.211725056,12.487402190000001
2014-10-21 12:00:11.878804992,12.48220118
2014-10-21 12:06:29.020260352,12.490830419999998
2014-10-21 12:15:08.923099136,12.48821573
2014-10-21 12:23:27.866203136,12.49011492
2014-10-21 12:29:25.314983168,12.508204559999998
2014-10-21 12:34:24.616944128,12.527023649999999
2014-10-21 12:38:35.321703936,12.540963040000001
2014-10-21 12:42:30.021328896,12.54680306
2014-10-21 12:47:02.892811008,12.541701210000001
2014-10-21 12:52:21.482832896,12.53117116
2014-10-21 12:57:46.172007936,12.52414352
2014-10-21 13:03:29.890304000,12.527375359999999
2014-10-21 13:09:50.974411008,12.53100264
2014-10-21 13:17:04.680996096,12.52673477
2014-10-21 13:26:28.116840960,12.525358319999999
2014-10-21 13:32:45.512077056,12.51680273
2014-10-21 13:39:41.692548864,12.52525182
2014-10-21 13:45:18.094161920,12.53019353
2014-10-21 13:51:13.490793728,12.52637271
2014-10-21 13:58:10.927873792,12.52274607
2014-10-21 14:03:27.807270912,12.505968300000001
2014-10-21 14:08:50.992665856,12.50838912
2014-10-21 14:14:40.302679040,12.51253783
2014-10-21 14:21:18.106336768,12.52148821
2014-10-21 14:28:28.575820032,12.52593336
2014-10-21 14:36:34.084758016,12.53204423
2014-10-21 14:44:53.266164736,12.528318729999999
2014-10-21 14:54:11.222941952,12.52822162
2014-10-21 15:06:43.655202304,12.526575389999998
2014-10-21 15:19:32.994887936,12.52311581
2014-10-21 15:28:40.973411328,12.52127421
2014-10-21 15:37:27.720739840,12.515890299999999
2014-10-21 15:49:58.806701312,12.51604742
2014-10-21 16:07:11.320943104,12.5176001
2014-10-21 16:22:21.336217088,12.51725635
2014-10-21 16:34:45.037569280,12.52520685
2014-10-21 16:46:48.905416960,12.52356539
2014-10-21 17:00:15.403574016,12.519795849999998
2014-10-21 17:14:30.024470016,12.514852269999999
2014-10-21 17:28:09.049006848,12.5149121
2014-10-21 17:49:53.416933120,12.5099327
2014-10-21 18:07:46.717848064,12.505873929999998
2014-10-21 18:30:25.222839808,12.50821441
2014-10-21 19:04:56.589580032,12.496385570000001
2014-10-21 19:28:47.139611904,12.486772069999999
2014-10-21 19:49:54.796498176,12.48178229
2014-10-21 20:11:37.693057024,12.486905879999998
2014-10-21 21:45:21.623410944,12.494515849999999
2014-10-21 22:59:47.091255040,12.490744589999998
2014-10-21 23:59:30.396387840,12.48819437
2014-10-22 00:23:02.329500160,12.483067629999997
2014-10-22 00:48:18.774108928,12.48150759
2014-10-22 01:10:35.940241920,12.47897878
2014-10-22 01:41:50.619108864,12.486894069999998
2014-10-22 02:29:49.013609216,12.48969895
2014-10-22 03:43:47.912799232,12.48766983
2014-10-22 04:40:02.792374016,12.48152261
2014-10-22 05:24:14.372464896,12.4819962
2014-10-22 05:47:39.219836160,12.48642612
2014-10-22 06:08:18.327836928,12.48299511
2014-10-22 06:26:29.860659968,12.490012629999999
2014-10-22 06:47:52.520263936,12.49045756
2014-10-22 07:06:23.801962752,12.48510744
2014-10-22 07:17:34.589516800,12.482569469999998
2014-10-22 07:33:52.554662144,12.484400890000002
2014-10-22 07:50:31.808133888,12.49043636
2014-10-22 08:04:26.104965888,12.473085289999998
2014-10-22 08:14:04.865405952,12.471894979999998
2014-10-22 08:28:03.432672768,12.47467303
2014-10-22 08:41:27.715757056,12.474710169999998
2014-10-22 08:57:38.634513920,12.47294585
2014-10-22 09:18:52.213255936,12.47172935
2014-10-22 09:38:11.497240064,12.46336122
2014-10-22 09:56:59.282588928,12.46093487
2014-10-22 10:20:03.195991040,12.46598084
2014-10-22 10:48:17.669630976,12.462603020000001
2014-10-22 11:10:06.541563136,12.474778050000001
2014-10-22 11:21:07.857855232,12.486989600000001
2014-10-22 11:32:07.415638784,12.4833792
2014-10-22 11:46:08.847004160,12.479535790000002
2014-10-22 12:02:18.423444224,12.48145901
2014-10-22 12:13:59.623014912,12.48598389
2014-10-22 12:24:26.795923200,12.48727725
2014-10-22 12:31:13.823215104,12.47206952
2014-10-22 12:35:00.553518848,12.443951560000002
2014-10-22 12:39:30.620307968,12.449485509999999
2014-10-22 12:44:22.642748672,12.442944360000002
2014-10-22 12:49:32.341421056,12.44178512
2014-10-22 12:55:32.292619008,12.43209763
2014-10-22 13:00:10.872678144,12.423147250000001
2014-10-22 13:04:40.207441920,12.43357585
2014-10-22 13:10:30.241630976,12.436360389999999
2014-10-22 13:18:27.829853952,12.44529031
2014-10-22 13:24:18.259163136,12.45802058
2014-10-22 13:30:34.464028160,12.45246321
2014-10-22 13:36:43.303990784,12.45654648
2014-10-22 13:43:39.122383872,12.451559239999998
2014-10-22 13:50:09.371394304,12.44160013
2014-10-22 13:57:59.077497088,12.43769966
2014-10-22 14:04:28.778979072,12.44083068
2014-10-22 14:11:17.972960000,12.44688324
2014-10-22 14:19:56.167175936,12.44778016
2014-10-22 14:28:47.961070848,12.45507526
2014-10-22 14:38:26.956261888,12.455022869999999
2014-10-22 14:46:38.796999936,12.454053899999998
2014-10-22 14:52:33.259829760,12.44334477
2014-10-22 15:02:25.588093952,12.44155789
2014-10-22 15:12:35.222155264,12.4413579
2014-10-22 15:22:49.171653888,12.437536609999999
2014-10-22 15:33:07.410177024,12.434434669999998
2014-10-22 15:47:01.910719232,12.436281899999997
2014-10-22 16:04:11.777758976,12.434414529999998
2014-10-22 16:18:44.995486208,12.43994252
2014-10-22 16:31:34.622783744,12.442873220000001
2014-10-22 16:46:43.198942720,12.444075149999998
2014-10-22 16:59:49.023440896,12.44842432
2014-10-22 17:22:43.975528704,12.45421584
2014-10-22 17:39:42.065041920,12.45410356
2014-10-22 17:55:37.817020160,12.45391721
2014-10-22 18:11:35.593276928,12.449525339999997
2014-10-22 18:34:57.718518272,12.44540678
2014-10-22 18:59:42.510038784,12.438621339999997
2014-10-22 19:23:06.845067776,12.42652996
2014-10-22 19:46:52.441910016,12.415206129999998
2014-10-22 20:27:46.607878912,12.415370849999999
2014-10-22 22:50:19.907403008,12.421828260000002
2014-10-22 23:58:21.877096960,12.426681850000001
2014-10-23 00:28:05.959825920,12.426588479999998
2014-10-23 00:56:02.721445120,12.42075742
2014-10-23 01:11:11.624524032,12.423887630000001
2014-10-23 01:28:49.818404096,12.42892694
2014-10-23 01:56:11.201938944,12.429684839999998
2014-10-23 02:26:08.021537024,12.4353877
2014-10-23 02:50:41.012505088,12.43863174
2014-10-23 03:18:45.745003008,12.43088477
2014-10-23 03:51:58.434330880,12.42265641
2014-10-23 04:54:56.525571072,12.431495770000001
2014-10-23 05:37:14.308301824,12.437439699999999
2014-10-23 06:00:47.424890112,12.443779589999998
2014-10-23 06:26:15.995627008,12.441941920000001
2014-10-23 06:48:45.420253952,12.42936137
2014-10-23 07:02:43.240083968,12.420633370000001
2014-10-23 07:14:25.031177984,12.4264507
2014-10-23 07:27:42.958014976,12.42982672
2014-10-23 07:34:53.110128896,12.43487398
2014-10-23 07:45:27.240200960,12.42958067
2014-10-23 07:59:31.990340096,12.430235999999999
2014-10-23 08:06:44.849463808,12.416851330000002
2014-10-23 08:14:54.092922880,12.40467074
2014-10-23 08:23:22.561317120,12.39617846
2014-10-23 08:34:55.840744960,12.39733498
2014-10-23 08:50:03.968363008,12.39939935
2014-10-23 09:05:31.782025728,12.403718829999999
2014-10-23 09:25:29.177335040,12.40339372
2014-10-23 09:42:37.402134016,12.39807332
2014-10-23 10:00:01.701063936,12.389868440000003
2014-10-23 10:14:12.029518848,12.38738635
2014-10-23 10:37:20.006626048,12.396402949999999
2014-10-23 10:58:27.575813888,12.39012054
2014-10-23 11:14:59.296088832,12.3789586
2014-10-23 11:26:11.622088960,12.374305659999997
2014-10-23 11:34:41.967564032,12.359534360000001
2014-10-23 11:44:33.190883072,12.35717719
2014-10-23 11:54:56.980878848,12.35975532
2014-10-23 12:05:17.547684096,12.353311170000001
2014-10-23 12:14:31.227031040,12.34268215
2014-10-23 12:21:59.646833920,12.337807050000002
2014-10-23 12:28:28.476831232,12.34759472
2014-10-23 12:33:46.863190016,12.34811994
2014-10-23 12:40:04.710875136,12.3510294
2014-10-23 12:48:40.228635136,12.3567827
2014-10-23 12:59:43.145715968,12.347093529999999
2014-10-23 13:07:54.291852032,12.34048205
2014-10-23 13:16:00.862580992,12.339824759999999
2014-10-23 13:26:18.774749952,12.34349098
2014-10-23 13:35:57.964665088,12.34805877
2014-10-23 13:45:16.074758144,12.35563341
2014-10-23 13:53:44.245751296,12.348774590000001
2014-10-23 14:02:35.539253760,12.343698509999998
2014-10-23 14:09:05.444741888,12.322359109999999
2014-10-23 14:13:16.153143040,12.287134720000001
2014-10-23 14:18:19.981320960,12.28210244
2014-10-23 14:23:36.348411904,12.2848249
2014-10-23 14:31:00.596952832,12.281339260000001
2014-10-23 14:38:06.125847040,12.28179954
2014-10-23 14:45:48.915675904,12.28185976
2014-10-23 14:53:03.772879872,12.274371330000001
2014-10-23 15:00:50.045693952,12.2732448
2014-10-23 15:10:03.890295040,12.273545550000001
2014-10-23 15:21:10.324777728,12.28037341
2014-10-23 15:31:49.771766016,12.28791046
2014-10-23 15:41:32.494756096,12.28872599
2014-10-23 15:54:01.638244096,12.28579108
2014-10-23 16:06:46.120714240,12.28543116
2014-10-23 16:21:48.365061888,12.294978529999998
2014-10-23 16:33:30.075695104,12.292629579999998
2014-10-23 16:48:03.170921984,12.29040613
2014-10-23 16:59:34.962977024,12.288001179999998
2014-10-23 17:13:36.879337984,12.289068620000002
2014-10-23 17:29:03.728601856,12.293765039999998
2014-10-23 17:55:51.231879168,12.294749490000003
2014-10-23 18:28:59.628833024,12.29226345
2014-10-23 18:55:18.552990208,12.30018228
2014-10-23 19:03:38.328329984,12.31240092
2014-10-23 19:12:08.146074880,12.321834729999999
2014-10-23 19:23:02.553343744,12.314097020000002
2014-10-23 19:35:42.895460864,12.31641843
2014-10-23 19:51:00.271564032,12.33052364
2014-10-23 20:17:53.991244288,12.32580564
2014-10-23 22:08:09.291312896,12.32838794
2014-10-23 23:16:10.022330112,12.32489395
2014-10-23 23:58:18.327493120,12.31591478
2014-10-24 00:26:32.945938944,12.31290351
2014-10-24 00:39:23.692270080,12.32120168
2014-10-24 00:48:23.129537792,12.31994411
2014-10-24 01:00:40.155495936,12.30327479
2014-10-24 01:12:10.958291968,12.29868044
2014-10-24 01:26:45.413417216,12.306241259999998
2014-10-24 01:42:07.948511744,12.30675301
2014-10-24 02:01:33.178784000,12.30452282
2014-10-24 02:24:47.798973952,12.303269400000001
2014-10-24 02:51:16.502845696,12.297539679999998
2014-10-24 03:23:53.897978880,12.29795487
2014-10-24 04:05:12.323103744,12.30347349
2014-10-24 04:57:16.420841984,12.303048149999999
2014-10-24 05:34:06.356465152,12.303545859999998
2014-10-24 05:57:30.022067968,12.31255721
2014-10-24 06:20:55.126907136,12.31856578
2014-10-24 06:47:42.599932928,12.32884932
2014-10-24 06:59:01.436387840,12.33211878
2014-10-24 07:10:33.165171200,12.324756440000002
2014-10-24 07:27:16.856869888,12.321402039999999
2014-10-24 07:39:37.195761920,12.313742730000001
2014-10-24 07:54:00.004313344,12.31433812
2014-10-24 08:09:04.761012736,12.31647948
2014-10-24 08:27:18.124261888,12.33129214
2014-10-24 08:42:23.674019328,12.325600829999999
2014-10-24 09:00:44.936123136,12.323824129999998
2014-10-24 09:22:13.920431104,12.322446780000002
2014-10-24 09:44:30.867725824,12.32619781
2014-10-24 10:11:40.461774848,12.324301839999999
2014-10-24 10:40:18.265517824,12.322182089999998
2014-10-24 11:07:08.906018816,12.31622915
2014-10-24 11:33:06.209797888,12.329113949999998
2014-10-24 11:49:25.855586048,12.333579649999999
2014-10-24 12:03:08.120380928,12.33765749
2014-10-24 12:17:22.745672192,12.33330964
2014-10-24 12:28:50.844249088,12.334911720000001
2014-10-24 12:37:25.430628096,12.31792772
2014-10-24 12:44:38.616099072,12.328270289999999
2014-10-24 12:50:46.180905984,12.32147657
2014-10-24 12:59:25.190120192,12.32660535
2014-10-24 13:09:55.651465984,12.331315029999999
2014-10-24 13:21:05.016285184,12.33344968
2014-10-24 13:30:59.020983040,12.33775005
2014-10-24 13:40:23.257177856,12.32579089
2014-10-24 13:50:13.911645952,12.33121395
2014-10-24 13:59:37.780590848,12.329555209999999
2014-10-24 14:05:16.001990144,12.33399082
2014-10-24 14:11:22.730912000,12.33174079
2014-10-24 14:19:10.473253120,12.33178306
2014-10-24 14:30:04.666973184,12.32775631
2014-10-24 14:38:46.964075008,12.31467158
2014-10-24 14:49:09.411972864,12.30630724
2014-10-24 14:56:14.523883776,12.30190982
2014-10-24 15:04:47.629548032,12.29844182
2014-10-24 15:19:12.540084736,12.30686599
2014-10-24 15:38:43.507947008,12.307867029999999
2014-10-24 15:56:16.213796096,12.305753410000001
2014-10-24 16:19:56.034283008,12.31259205
2014-10-24 16:37:08.384734976,12.316444390000001
2014-10-24 16:52:30.059708160,12.32075496
2014-10-24 17:05:24.889020160,12.315549670000001
2014-10-24 17:19:27.645823232,12.31640732
2014-10-24 17:32:15.864669184,12.31721638
2014-10-24 17:56:27.920633856,12.31621551
2014-10-24 18:21:39.753231104,12.31703617
2014-10-24 18:53:08.395809792,12.313535960000001
2014-10-24 19:12:48.015160064,12.30850426
2014-10-24 19:37:08.970539008,12.31046456
2014-10-24 20:02:46.890784000,12.31189113
2014-10-26 12:40:02.475944192,12.29904076
2014-10-26 23:02:08.891245056,12.284624650000001
2014-10-26 23:58:20.607557888,12.28648047
2014-10-27 00:28:39.513171200,12.29361546
2014-10-27 00:55:09.713826048,12.305463439999999
2014-10-27 01:12:18.901912832,12.3152788
2014-10-27 01:36:58.900683008,12.316282009999998
2014-10-27 02:21:05.849225984,12.312114709999998
2014-10-27 02:53:32.690892032,12.317002550000002
2014-10-27 03:30:57.789316864,12.31288926
2014-10-27 04:13:42.401445888,12.309160230000002
2014-10-27 05:01:07.875602944,12.30916551
2014-10-27 05:38:53.382213120,12.31244116
2014-10-27 06:17:59.938447872,12.308487930000002
2014-10-27 06:48:08.555981056,12.30219717
2014-10-27 07:11:55.025459968,12.294784909999999
2014-10-27 07:34:05.563774976,12.297900910000001
2014-10-27 07:58:08.614052096,12.2905323
2014-10-27 08:19:25.560418816,12.29441168
2014-10-27 08:37:00.517007104,12.296668130000002
2014-10-27 08:55:38.241926912,12.299226070000001
2014-10-27 09:12:50.424161792,12.30454655
2014-10-27 09:35:35.232008192,12.309200520000001
2014-10-27 09:59:49.057872128,12.31451346
2014-10-27 10:18:21.918430208,12.31560221
2014-10-27 10:40:56.845880064,12.3077437
2014-10-27 11:06:02.326514688,12.304355739999998
2014-10-27 11:32:26.501282048,12.306997529999999
2014-10-27 11:55:03.193261056,12.3090242
2014-10-27 12:18:11.532380928,12.31177422
2014-10-27 12:38:58.859748864,12.314965990000001
2014-10-27 12:59:30.952251904,12.31451382
2014-10-27 13:12:47.839574784,12.30298299
2014-10-27 13:24:45.773338112,12.29275713
2014-10-27 13:35:31.346626048,12.290042350000002
2014-10-27 13:46:00.699830016,12.290985769999999
2014-10-27 13:59:57.624616960,12.297545149999998
2014-10-27 14:08:39.929018880,12.30786148
2014-10-27 14:17:37.082587136,12.305165359999998
2014-10-27 14:29:25.796492032,12.30357924
2014-10-27 14:41:26.857085184,12.294811440000002
2014-10-27 14:54:31.737511936,12.29251052
2014-10-27 15:08:02.359438080,12.288648929999999
2014-10-27 15:21:05.688006144,12.28601632
2014-10-27 15:40:25.707423232,12.292103410000001
2014-10-27 15:58:37.479322880,12.293339759999999
2014-10-27 16:15:37.769413888,12.29313721
2014-10-27 16:31:30.262637824,12.29815285
2014-10-27 16:53:39.935287808,12.295800159999999
2014-10-27 17:15:05.263662848,12.29321776
2014-10-27 17:38:59.003072256,12.2995342
2014-10-27 18:06:50.277966848,12.29882754
2014-10-27 18:36:31.576795904,12.293459210000002
2014-10-27 19:07:31.367484160,12.292931929999998
2014-10-27 19:42:21.524939776,12.29083951
2014-10-27 20:06:10.246004992,12.281812669999999
2014-10-27 20:27:12.285884160,12.265476629999998
2014-10-27 21:35:16.111393024,12.26244223
2014-10-27 22:59:42.678528000,12.263458709999998
2014-10-27 23:56:12.802361856,12.264503979999999
2014-10-28 00:13:57.608074240,12.259039560000002
2014-10-28 00:24:40.419408896,12.24833799
2014-10-28 00:33:12.334752768,12.23273773
2014-10-28 00:40:49.621963008,12.23770716
2014-10-28 00:49:26.870096128,12.252396300000001
2014-10-28 01:01:50.802617856,12.267509619999998
2014-10-28 01:16:50.946967040,12.278849219999998
2014-10-28 01:31:33.923869952,12.280809569999999
2014-10-28 01:43:35.108552704,12.29442368
2014-10-28 01:54:07.101939968,12.30157867
2014-10-28 02:06:53.655158016,12.29961912
2014-10-28 02:20:00.596097024,12.302658659999999
2014-10-28 02:34:01.060059136,12.305506529999999
2014-10-28 02:52:55.387822848,12.30811896
2014-10-28 03:04:29.043904000,12.315457320000002
2014-10-28 03:11:48.610727936,12.304406329999999
2014-10-28 03:19:29.669321984,12.29753866
2014-10-28 03:31:43.388928000,12.296553260000001
2014-10-28 03:45:26.545147904,12.28732694
2014-10-28 03:56:13.371476992,12.283230499999998
2014-10-28 04:08:41.416708864,12.27778127
2014-10-28 04:25:01.206386176,12.27423721
2014-10-28 04:55:44.474905088,12.278957059999998
2014-10-28 05:28:09.283278848,12.28171164
2014-10-28 05:46:38.831001856,12.289328819999998
2014-10-28 06:10:55.781091072,12.29225889
2014-10-28 06:46:50.833133056,12.289786490000001
2014-10-28 07:11:33.661505024,12.29161984
2014-10-28 07:36:46.893324032,12.299350050000001
2014-10-28 08:00:29.649639168,12.300727420000001
2014-10-28 08:15:32.858804224,12.303591899999999
2014-10-28 08:27:31.248045056,12.302213960000001
2014-10-28 08:46:30.035247104,12.303148560000002
2014-10-28 09:02:39.057652992,12.28944226
2014-10-28 09:20:26.791073024,12.2841546
2014-10-28 09:40:23.431343872,12.28009483
2014-10-28 10:01:54.626964992,12.27953551
2014-10-28 10:24:48.669815296,12.284428980000001
2014-10-28 10:49:42.236622080,12.28703876
2014-10-28 11:15:28.614185984,12.28270895
2014-10-28 11:34:07.081894912,12.28606222
2014-10-28 11:53:32.049947904,12.27761661
2014-10-28 12:05:26.912135936,12.275097959999998
2014-10-28 12:16:32.083940864,12.28172581
2014-10-28 12:27:30.425854976,12.29490274
2014-10-28 12:32:55.449391104,12.31674432
2014-10-28 12:36:08.037171968,12.34673875
2014-10-28 12:40:15.830842880,12.339524970000001
2014-10-28 12:46:13.263194112,12.33588753
2014-10-28 12:53:19.417212928,12.33315794
2014-10-28 13:01:27.130428928,12.337535080000002
2014-10-28 13:06:22.227266048,12.347774900000001
2014-10-28 13:13:20.730639872,12.341983520000001
2014-10-28 13:23:17.530178048,12.33433914
2014-10-28 13:30:22.920265984,12.323373899999998
2014-10-28 13:36:24.314400000,12.30990291
2014-10-28 13:42:18.725451264,12.31383583
2014-10-28 13:50:55.227528960,12.31553412
2014-10-28 13:59:09.065339904,12.2984493
2014-10-28 14:03:12.037774848,12.29121516
2014-10-28 14:08:23.005972224,12.29324883
2014-10-28 14:15:17.230142976,12.30151114
2014-10-28 14:22:38.309708032,12.303526179999999
2014-10-28 14:32:16.579680256,12.30649643
2014-10-28 14:42:42.957440000,12.303110929999999
2014-10-28 14:55:41.167579136,12.305998189999999
2014-10-28 15:05:22.620027904,12.29602049
2014-10-28 15:14:20.939927040,12.290309099999998
2014-10-28 15:24:34.995219968,12.29569675
2014-10-28 15:39:09.240065024,12.293988429999999
2014-10-28 15:56:32.715070976,12.297362159999999
2014-10-28 16:14:13.005089024,12.292970169999998
2014-10-28 16:30:44.221389056,12.29538509
2014-10-28 16:53:22.766071808,12.29066853
2014-10-28 17:12:11.969360896,12.2936261
2014-10-28 17:36:11.875743232,12.29620526
2014-10-28 18:03:06.330929152,12.293841250000002
2014-10-28 18:25:23.836203008,12.294667239999999
2014-10-28 18:49:09.975017216,12.289422179999999
2014-10-28 19:11:33.454667008,12.285205309999998
2014-10-28 19:32:58.629204992,12.28301165
2014-10-28 19:53:05.835868160,12.28670349
2014-10-28 20:48:51.671249920,12.286729359999999
2014-10-28 23:03:29.111631104,12.28634173
2014-10-29 00:05:36.011611136,12.2947111
2014-10-29 00:37:15.441849856,12.29057586
2014-10-29 01:01:03.283227136,12.2935085
2014-10-29 01:36:03.878245888,12.2921191
2014-10-29 02:23:21.134931200,12.299824089999998
2014-10-29 03:05:09.996494848,12.302274990000003
2014-10-29 04:14:01.696155136,12.30064658
2014-10-29 05:19:06.782914048,12.303316749999999
2014-10-29 06:05:46.648320768,12.30330415
2014-10-29 06:42:15.185814016,12.30213505
2014-10-29 07:14:48.367720960,12.304313170000002
2014-10-29 07:45:37.658675200,12.30150123
2014-10-29 08:15:09.333534208,12.292143020000001
2014-10-29 08:34:40.108399104,12.29507053
2014-10-29 08:53:07.792152064,12.29235215
2014-10-29 09:18:39.097914112,12.29194251
2014-10-29 09:53:38.479586816,12.2889179
2014-10-29 10:24:42.782376192,12.28771683
2014-10-29 10:40:45.892595200,12.278310450000001
2014-10-29 11:02:08.632668928,12.280695810000001
2014-10-29 11:30:36.009467904,12.27846265
2014-10-29 11:49:02.567006976,12.278739519999998
2014-10-29 12:07:51.628973824,12.278319029999999
2014-10-29 12:25:52.038989824,12.270061649999999
2014-10-29 12:36:08.771441152,12.25411508
2014-10-29 12:44:43.063197952,12.24584443
2014-10-29 12:51:25.190135040,12.22304589
2014-10-29 12:58:18.928709120,12.222192300000003
2014-10-29 13:05:39.835041024,12.22435853
2014-10-29 13:14:32.812008192,12.228163400000001
2014-10-29 13:23:46.274464000,12.23084102
2014-10-29 13:31:39.257165312,12.239859730000001
2014-10-29 13:41:00.691278848,12.24042948
2014-10-29 13:50:51.002614016,12.252480210000002
2014-10-29 13:58:05.334925056,12.252281790000001
2014-10-29 14:08:19.989871104,12.252905839999999
2014-10-29 14:23:32.113667072,12.252967360000001
2014-10-29 14:35:28.747518208,12.247603459999999
2014-10-29 14:48:37.367563264,12.2414897
2014-10-29 15:00:52.226775040,12.240234919999999
2014-10-29 15:18:11.869078016,12.241566579999999
2014-10-29 15:31:45.551807232,12.24059282
2014-10-29 15:45:27.814742272,12.235840379999999
2014-10-29 15:58:32.299886080,12.23653765
2014-10-29 16:15:21.419049984,12.23461994
2014-10-29 16:35:23.027943680,12.23333402
2014-10-29 16:57:46.136768000,12.24013581
2014-10-29 17:15:16.920729088,12.246881740000001
2014-10-29 17:31:13.880076032,12.2516489
2014-10-29 17:45:25.023478784,12.25174264
2014-10-29 17:58:28.724949760,12.23606868
2014-10-29 18:02:54.960258048,12.19805727
2014-10-29 18:06:44.102872832,12.19635203
2014-10-29 18:10:37.702715136,12.17591039
2014-10-29 18:14:54.433888256,12.164070149999999
2014-10-29 18:19:15.964071936,12.174560040000001
2014-10-29 18:23:47.300485120,12.1765417
2014-10-29 18:28:33.301029888,12.173035180000001
2014-10-29 18:32:49.238024960,12.145670740000002
2014-10-29 18:38:48.489895936,12.14617164
2014-10-29 18:45:39.756777984,12.14810157
2014-10-29 18:52:50.355128832,12.1376792
2014-10-29 19:01:16.818712832,12.13330662
2014-10-29 19:07:31.167693056,12.10693174
2014-10-29 19:16:29.835871232,12.11527817
2014-10-29 19:28:11.564819968,12.10100218
2014-10-29 19:37:45.500924160,12.11084692
2014-10-29 19:46:14.871852800,12.117582480000001
2014-10-29 19:56:00.843745280,12.121398430000001
2014-10-29 20:11:55.463271936,12.1153522
2014-10-29 21:18:39.961526016,12.12367609
2014-10-29 22:38:43.649289984,12.14525733
2014-10-29 22:54:33.998606080,12.11925554
2014-10-29 23:29:58.410539008,12.12363596
2014-10-30 00:04:12.217733888,12.13084552
2014-10-30 00:21:39.070795008,12.13139643
2014-10-30 00:44:17.754123008,12.137819050000001
2014-10-30 01:00:19.456860928,12.143765230000001
2014-10-30 01:10:46.124258816,12.15287808
2014-10-30 01:22:35.847600128,12.14356219
2014-10-30 01:34:44.379565056,12.13576966
2014-10-30 01:47:15.249069056,12.14073918
2014-10-30 02:03:18.182624000,12.13992448
2014-10-30 02:32:20.445793024,12.138061330000001
2014-10-30 03:02:33.127276032,12.133476179999999
2014-10-30 03:38:08.149135104,12.1329853
2014-10-30 04:22:12.709950720,12.13491913
2014-10-30 05:00:58.438231040,12.127332480000002
2014-10-30 05:23:01.340195072,12.11753223
2014-10-30 05:35:54.192957952,12.10456359
2014-10-30 05:45:54.065048064,12.09186172
2014-10-30 05:51:14.990358016,12.08645667
2014-10-30 05:56:47.930939136,12.08009331
2014-10-30 06:02:44.552499968,12.0724342
2014-10-30 06:10:30.955030016,12.067784370000002
2014-10-30 06:19:56.623418112,12.076408970000001
2014-10-30 06:33:10.008240896,12.07262972
2014-10-30 06:46:12.830747904,12.05714421
2014-10-30 06:55:58.377135872,12.066139449999998
2014-10-30 07:05:20.865861888,12.06628899
2014-10-30 07:16:11.282624768,12.07134749
2014-10-30 07:29:07.019356928,12.061913850000002
2014-10-30 07:40:37.440889088,12.05548917
2014-10-30 07:47:54.037506304,12.05054098
2014-10-30 07:59:23.098171136,12.051032090000001
2014-10-30 08:09:43.342487040,12.03752711
2014-10-30 08:17:24.710263808,12.034232740000002
2014-10-30 08:24:26.857283840,12.02376372
2014-10-30 08:35:21.320525056,12.03524537
2014-10-30 08:47:21.484884224,12.03713299
2014-10-30 08:59:08.698979840,12.04353562
2014-10-30 09:11:28.102879232,12.04333008
2014-10-30 09:25:45.981823232,12.04410073
2014-10-30 09:39:46.070001920,12.04927307
2014-10-30 09:51:04.610519296,12.054991890000002
2014-10-30 10:02:12.453555968,12.061847720000001
2014-10-30 10:13:19.758122752,12.06495131
2014-10-30 10:25:21.815480832,12.05565959
2014-10-30 10:38:35.983088896,12.059330610000002
2014-10-30 10:54:22.600579072,12.05930087
2014-10-30 11:10:26.343524352,12.045016810000002
2014-10-30 11:22:16.776528128,12.046602179999997
2014-10-30 11:33:36.201989632,12.047192869999998
2014-10-30 11:47:55.458678272,12.050266370000001
2014-10-30 12:01:36.470024960,12.05243815
2014-10-30 12:11:49.917448960,12.04179435
2014-10-30 12:16:57.805607936,12.02443765
2014-10-30 12:21:01.290948096,12.01592967
2014-10-30 12:26:23.585121024,12.022926449999998
2014-10-30 12:31:01.485527040,12.012894240000001
2014-10-30 12:34:23.585931264,12.027485980000002
2014-10-30 12:38:19.820814080,12.04465033
2014-10-30 12:42:37.056322816,12.04742729
2014-10-30 12:48:37.240052224,12.049336899999998
2014-10-30 12:54:28.476611072,12.05187779
2014-10-30 13:00:39.193647872,12.06601923
2014-10-30 13:05:26.208577024,12.06300408
2014-10-30 13:11:41.168399872,12.05348022
2014-10-30 13:19:25.064978944,12.062826390000001
2014-10-30 13:26:18.063702016,12.05065037
2014-10-30 13:32:13.365867008,12.048137429999999
2014-10-30 13:37:28.110063104,12.03623066
2014-10-30 13:42:33.742513920,12.03574075
2014-10-30 13:48:23.983575040,12.03707468
2014-10-30 13:54:52.301881856,12.033862410000001
2014-10-30 13:59:14.878194176,12.0270388
2014-10-30 14:03:42.167475712,12.0359376
2014-10-30 14:09:28.953105152,12.04251963
2014-10-30 14:17:47.254313984,12.038712039999998
2014-10-30 14:24:54.118519808,12.02676026
2014-10-30 14:34:06.662128896,12.02705106
2014-10-30 14:44:27.098679040,12.03088329
2014-10-30 14:54:31.601155072,12.03153456
2014-10-30 15:02:12.107758080,12.02210963
2014-10-30 15:07:34.854440960,12.010752499999999
2014-10-30 15:12:18.048463104,11.990166610000001
2014-10-30 15:16:16.601551872,11.97510781
2014-10-30 15:20:23.063138048,11.972460940000001
2014-10-30 15:25:36.935162112,11.976402189999998
2014-10-30 15:31:42.177137664,11.96868319
2014-10-30 15:38:15.403619840,11.977999080000002
2014-10-30 15:45:22.479073280,11.979963680000001
2014-10-30 15:53:03.968854784,11.98543807
2014-10-30 15:59:33.215081984,11.988835960000001
2014-10-30 16:05:30.639112192,12.00156694
2014-10-30 16:12:20.249481984,12.00200471
2014-10-30 16:20:45.004519936,12.00100907
2014-10-30 16:31:46.951725056,12.00150133
2014-10-30 16:42:23.464644096,12.00192779
2014-10-30 16:53:11.057881088,12.002524459999998
2014-10-30 17:04:41.569829376,12.00661474
2014-10-30 17:12:29.115356160,12.02410591
2014-10-30 17:19:16.677466112,12.01373259
2014-10-30 17:29:03.802257152,11.99418513
2014-10-30 17:43:12.099961856,11.99908454
2014-10-30 17:56:43.824776960,11.999266449999999
2014-10-30 18:11:59.028604928,12.005968880000001
2014-10-30 18:24:41.478830848,12.015303379999999
2014-10-30 18:42:10.654323200,12.018945960000002
2014-10-30 18:59:56.645950208,12.01051118
2014-10-30 19:22:28.702810880,11.993749809999999
2014-10-30 19:43:12.367645184,11.995008409999999
2014-10-30 20:01:42.651326208,11.990362769999999
2014-10-30 20:28:29.429440000,11.98962788
2014-10-30 21:59:05.714406144,12.001168739999999
2014-10-30 22:50:15.370930944,12.005738570000002
2014-10-30 23:38:37.238607872,12.00420188
2014-10-31 00:09:03.922082304,12.00671657
2014-10-31 00:28:33.177628928,12.00686938
2014-10-31 00:53:20.713811712,12.0105547
2014-10-31 01:05:40.322526976,12.01909416
2014-10-31 01:16:26.136086016,12.025757760000001
2014-10-31 01:34:22.054870016,12.01935854
2014-10-31 01:53:03.976770816,12.01061788
2014-10-31 02:00:54.133041664,11.99357756
2014-10-31 02:06:25.252250624,11.98759477
2014-10-31 02:13:33.172543744,11.985796989999999
2014-10-31 02:30:28.117647872,11.98369234
2014-10-31 02:44:35.563254784,11.973667690000001
2014-10-31 03:01:32.876629248,11.98250136
2014-10-31 03:25:32.302542080,11.98865373
2014-10-31 03:49:37.000733952,11.989089850000001
2014-10-31 04:24:57.376823040,11.99058463
2014-10-31 04:45:25.484625152,11.970732380000001
2014-10-31 04:49:44.167862016,11.95883413
2014-10-31 04:54:25.860520192,11.95074193
2014-10-31 05:02:02.839901952,11.94793224
2014-10-31 05:09:26.728787968,11.93917845
2014-10-31 05:17:50.966155008,11.946846939999999
2014-10-31 05:24:58.517649920,11.93546375
2014-10-31 05:30:41.943351040,11.925627
2014-10-31 05:35:15.577392128,11.90545478
2014-10-31 05:40:56.984775936,11.88938888
2014-10-31 05:46:58.048497920,11.875225310000001
2014-10-31 05:52:56.222608384,11.88611738
2014-10-31 05:58:42.508399104,11.87288647
2014-10-31 06:06:56.225399040,11.861386590000002
2014-10-31 06:13:08.650267904,11.85685502
2014-10-31 06:21:56.849443840,11.867919590000001
2014-10-31 06:30:59.772608000,11.88123663
2014-10-31 06:41:31.720536832,11.870937689999998
2014-10-31 06:56:10.208216064,11.86001917
2014-10-31 07:03:34.950400000,11.76312167
2014-10-31 07:06:30.116725760,11.722492269999998
2014-10-31 07:09:29.298121984,11.7257983
2014-10-31 07:13:17.221573888,11.71502995
2014-10-31 07:18:24.615826176,11.71923136
2014-10-31 07:22:59.967174144,11.7283674
2014-10-31 07:28:10.471083008,11.71625125
2014-10-31 07:32:58.027362048,11.729099129999998
2014-10-31 07:38:53.414098688,11.73114807
2014-10-31 07:45:30.296185088,11.754714439999999
2014-10-31 07:51:34.599187200,11.752581189999999
2014-10-31 07:57:50.919400960,11.75327196
2014-10-31 08:03:56.811533056,11.765659620000001
2014-10-31 08:09:12.911332864,11.772242180000001
2014-10-31 08:15:38.993081856,11.7639859
2014-10-31 08:22:46.408861184,11.753555830000002
2014-10-31 08:32:20.225545984,11.75915501
2014-10-31 08:41:55.858791936,11.7596078
2014-10-31 08:50:45.611634944,11.76822967
2014-10-31 09:00:25.182233088,11.765402830000001
2014-10-31 09:09:33.033609216,11.75111152
2014-10-31 09:18:36.222530048,11.74451539
2014-10-31 09:28:06.408968192,11.75012038
2014-10-31 09:40:11.373449984,11.74232521
2014-10-31 09:50:28.848334080,11.730834069999998
2014-10-31 09:58:54.905510912,11.7261419
2014-10-31 10:05:34.620343040,11.731170930000001
2014-10-31 10:16:26.724333056,11.73308862
2014-10-31 10:27:25.623704832,11.74784117
2014-10-31 10:36:19.225533952,11.73625983
2014-10-31 10:45:25.876146688,11.727456879999998
2014-10-31 10:55:49.573225984,11.73945284
2014-10-31 11:03:37.583373056,11.75814478
2014-10-31 11:09:58.912082944,11.7608141
2014-10-31 11:17:13.827791872,11.74729917
2014-10-31 11:26:26.630489856,11.74376313
2014-10-31 11:36:42.661044992,11.746481920000003
2014-10-31 11:45:35.825886976,11.74062529
2014-10-31 11:52:26.773499136,11.73985589
2014-10-31 11:58:04.227268864,11.74883812
2014-10-31 12:04:12.439916032,11.738669029999999
2014-10-31 12:10:17.491571968,11.733714260000001
2014-10-31 12:17:16.543181312,11.722077559999999
2014-10-31 12:20:50.553330176,11.68144419
2014-10-31 12:23:30.172045824,11.64978447
2014-10-31 12:26:46.652834816,11.674513
2014-10-31 12:31:14.219740928,11.685710490000002
2014-10-31 12:35:15.044801024,11.68923811
2014-10-31 12:39:39.032990720,11.67628153
2014-10-31 12:44:57.984460032,11.66347284
2014-10-31 12:50:34.419116032,11.66119778
2014-10-31 12:56:07.716897024,11.65804421
2014-10-31 13:00:45.248512000,11.6359837
2014-10-31 13:04:05.961797120,11.632473779999998
2014-10-31 13:08:55.486913024,11.64387172
2014-10-31 13:13:31.857869312,11.649767610000001
2014-10-31 13:18:29.679040768,11.63816434
2014-10-31 13:22:46.850938368,11.6342603
2014-10-31 13:28:07.222950912,11.63860539
2014-10-31 13:32:10.696949760,11.63804846
2014-10-31 13:37:06.857129984,11.649958620000001
2014-10-31 13:42:26.468599040,11.651462490000002
2014-10-31 13:46:48.673132032,11.650967260000002
2014-10-31 13:50:39.453851136,11.67260011
2014-10-31 13:54:43.887696128,11.676521469999999
2014-10-31 13:59:53.748835072,11.68045206
2014-10-31 14:06:02.619364096,11.6690945
2014-10-31 14:12:45.038001920,11.6673682
2014-10-31 14:18:46.129531904,11.681143749999999
2014-10-31 14:24:33.843626240,11.679771389999999
2014-10-31 14:30:53.016242176,11.672786930000001
2014-10-31 14:36:50.183930112,11.66769799
2014-10-31 14:42:41.470775808,11.66597408
2014-10-31 14:48:39.013437952,11.65912073
2014-10-31 14:53:14.693498880,11.632566869999998
2014-10-31 14:57:47.556073984,11.636594630000001
2014-10-31 15:03:21.031778048,11.643367559999998
2014-10-31 15:09:19.177138944,11.6317382
2014-10-31 15:14:36.865636096,11.638446629999999
2014-10-31 15:18:51.354094848,11.65031534
2014-10-31 15:25:44.838987264,11.644892659999998
2014-10-31 15:33:31.290472960,11.65682534
2014-10-31 15:40:26.324121088,11.66144908
2014-10-31 15:50:56.059071232,11.655341850000001
2014-10-31 16:00:52.216335872,11.662602739999999
2014-10-31 16:10:46.983265024,11.65978931
2014-10-31 16:19:03.846039040,11.65529652
2014-10-31 16:27:30.896390912,11.664197210000001
2014-10-31 16:36:05.762486016,11.66707972
2014-10-31 16:44:38.997661952,11.68365457
2014-10-31 16:52:37.250908160,11.69076137
2014-10-31 17:02:07.245080064,11.70215725
2014-10-31 17:08:16.286480896,11.730154650000001
2014-10-31 17:13:26.667131136,11.73056913
2014-10-31 17:20:31.652284928,11.72433097
2014-10-31 17:27:27.028997120,11.71642231
2014-10-31 17:34:25.100252928,11.72128786
2014-10-31 17:49:00.260807680,11.72105586
2014-10-31 18:03:51.224338944,11.71928365
2014-10-31 18:20:49.651188992,11.704183659999998
2014-10-31 18:36:38.362564096,11.705532470000001
2014-10-31 18:57:02.537980928,11.70197731
2014-10-31 19:18:39.138874880,11.7063357
2014-10-31 19:35:49.069921024,11.72511455
2014-10-31 19:54:59.674694912,11.72664495
2014-11-01 04:22:17.189401088,11.71785526
2014-11-02 23:15:03.302946048,11.67590122
2014-11-02 23:40:14.862194944,11.653008139999999
2014-11-03 00:12:04.715075840,11.66298971
2014-11-03 00:33:47.186663168,11.66111449
2014-11-03 00:49:54.361693952,11.653916659999998
2014-11-03 01:01:13.258339072,11.63835717
2014-11-03 01:08:07.865572096,11.658251759999999
2014-11-03 01:23:52.903905792,11.65084171
2014-11-03 01:44:39.705114112,11.669167560000002
2014-11-03 01:59:23.064737024,11.672376939999998
2014-11-03 02:23:53.139164160,11.68227711
2014-11-03 02:43:26.263569920,11.684006310000001
2014-11-03 03:08:20.215947008,11.672265470000001
2014-11-03 03:37:52.194910720,11.67527373
2014-11-03 04:13:48.088833024,11.68751505
2014-11-03 04:36:47.260682240,11.698023090000001
2014-11-03 05:10:26.534801152,11.69260193
2014-11-03 05:33:13.919144960,11.68812839
2014-11-03 05:58:47.504843008,11.69295725
2014-11-03 06:27:47.289096704,11.70056857
2014-11-03 06:59:47.111789824,11.704380099999998
2014-11-03 07:22:08.842136832,11.71743462
2014-11-03 07:38:24.019879936,11.71762156
2014-11-03 08:00:48.169178112,11.70709452
2014-11-03 08:15:50.266316800,11.697737069999999
2014-11-03 08:28:52.368343808,11.68993534
2014-11-03 08:41:05.373573120,11.68376541
2014-11-03 08:57:30.233880064,11.690057410000001
2014-11-03 09:14:42.250339072,11.695290550000001
2014-11-03 09:34:41.460903168,11.69700174
2014-11-03 09:57:57.633816064,11.703736789999999
2014-11-03 10:15:17.079974144,11.70926107
2014-11-03 10:27:34.979648000,11.712810110000003
2014-11-03 10:42:07.857720832,11.715595680000002
2014-11-03 10:59:25.301047040,11.720911950000001
2014-11-03 11:13:21.958691072,11.731149069999999
2014-11-03 11:30:29.452848896,11.724924479999999
2014-11-03 11:51:37.040189952,11.724065719999999
2014-11-03 12:04:57.834135040,11.730549289999999
2014-11-03 12:18:55.270483968,11.72604162
2014-11-03 12:32:13.113686016,11.72932757
2014-11-03 12:47:51.471216384,11.716149990000002
2014-11-03 12:59:47.347889920,11.70801114
2014-11-03 13:08:37.092819968,11.694549859999999
2014-11-03 13:17:40.404540928,11.69524343
2014-11-03 13:25:56.099124992,11.70833562
2014-11-03 13:38:34.408987904,11.710097020000001
2014-11-03 13:52:09.473419008,11.706310710000002
2014-11-03 14:06:48.914080256,11.704816999999998
2014-11-03 14:21:02.856790272,11.696774539999998
2014-11-03 14:33:34.565388800,11.69361466
2014-11-03 14:43:01.994909184,11.69808027
2014-11-03 14:51:24.924250880,11.705983530000001
2014-11-03 14:59:47.889103104,11.69891441
2014-11-03 15:04:46.518843904,11.68367079
2014-11-03 15:09:43.674862080,11.67585507
2014-11-03 15:15:27.524925952,11.682008320000001
2014-11-03 15:21:01.697658880,11.70047794
2014-11-03 15:27:34.625233152,11.69522334
2014-11-03 15:37:16.609583872,11.695823169999999
2014-11-03 15:48:10.834908928,11.69444394
2014-11-03 15:56:21.344506112,11.688752039999999
2014-11-03 16:03:32.625219072,11.691437539999999
2014-11-03 16:14:45.601689088,11.695555659999998
2014-11-03 16:24:20.326616064,11.70244326
2014-11-03 16:36:13.952446976,11.70274099
2014-11-03 16:48:31.667548160,11.700316429999999
2014-11-03 17:03:50.899675904,11.70507042
2014-11-03 17:18:42.674644736,11.709052459999999
2014-11-03 17:32:01.236221952,11.713029350000001
2014-11-03 17:44:25.285937920,11.71825455
2014-11-03 18:00:22.133440000,11.71776634
2014-11-03 18:17:08.816119808,11.70780038
2014-11-03 18:33:16.344934912,11.70058633
2014-11-03 18:49:01.684992000,11.68530839
2014-11-03 19:10:10.831981056,11.681544200000001
2014-11-03 19:34:23.014876928,11.687046439999998
2014-11-03 19:58:47.109906944,11.677227870000001
2014-11-03 20:17:06.021299968,11.662707480000002
2014-11-03 20:38:13.519270144,11.671647529999998
2014-11-03 22:11:51.305038848,11.66387079
2014-11-03 23:24:02.800966144,11.68018892
2014-11-03 23:42:04.787131136,11.67694367
2014-11-03 23:59:40.975888128,11.656125489999999
2014-11-04 00:11:09.719598080,11.64773162
2014-11-04 00:30:25.320326912,11.649316780000001
2014-11-04 00:47:51.794715136,11.646804410000001
2014-11-04 01:01:03.271067904,11.66271868
2014-11-04 01:10:32.391259904,11.672437409999999
2014-11-04 01:24:08.080782848,11.67645057
2014-11-04 01:49:17.382867968,11.667725699999998
2014-11-04 02:16:25.479293184,11.66484421
2014-11-04 02:32:56.647175936,11.65686651
2014-11-04 02:49:03.025667840,11.661612779999999
2014-11-04 03:05:47.072622080,11.663595579999999
2014-11-04 03:29:23.408206848,11.67806679
2014-11-04 03:54:56.001600000,11.68017182
2014-11-04 04:32:38.849951744,11.67396
2014-11-04 05:09:16.452599040,11.668402539999999
2014-11-04 05:35:48.539391232,11.66140826
2014-11-04 05:55:41.113976064,11.66878541
2014-11-04 06:22:03.822905856,11.67691853
2014-11-04 06:57:27.298136832,11.675453659999999
2014-11-04 07:16:39.532185856,11.656471250000001
2014-11-04 07:28:59.436622848,11.65060477
2014-11-04 07:46:26.754859008,11.65670406
2014-11-04 08:05:22.158842112,11.656980310000002
2014-11-04 08:20:11.795950336,11.653777609999999
2014-11-04 08:35:52.999755008,11.66505417
2014-11-04 08:49:07.451510016,11.66764751
2014-11-04 09:08:53.096725248,11.66603511
2014-11-04 09:29:38.386132992,11.662654329999999
2014-11-04 09:46:12.057223936,11.672718269999999
2014-11-04 10:00:37.672146944,11.67662591
2014-11-04 10:13:07.664246016,11.669303659999999
2014-11-04 10:24:09.923101184,11.68591817
2014-11-04 10:33:52.702682112,11.69147757
2014-11-04 10:45:52.401554944,11.696266609999999
2014-11-04 10:57:06.087544832,11.700968999999997
2014-11-04 11:03:02.013309952,11.73114264
2014-11-04 11:09:54.379684096,11.72208251
2014-11-04 11:24:15.101689856,11.729166270000002
2014-11-04 11:38:42.901776128,11.73101768
2014-11-04 11:51:58.008443904,11.71929044
2014-11-04 12:05:26.909357056,11.71857958
2014-11-04 12:17:49.517088000,11.71143589
2014-11-04 12:29:31.924277248,11.697643179999998
2014-11-04 12:40:43.158616064,11.692469430000001
2014-11-04 12:52:52.839121920,11.696507469999998
2014-11-04 13:02:59.418066944,11.68709138
2014-11-04 13:10:05.913321984,11.680368709999998
2014-11-04 13:19:34.497885184,11.68237846
2014-11-04 13:28:24.738172160,11.692595670000001
2014-11-04 13:36:25.114855168,11.69200188
2014-11-04 13:47:14.839644160,11.69165166
2014-11-04 13:58:04.408746240,11.696503060000001
2014-11-04 14:08:35.445832192,11.68731839
2014-11-04 14:17:33.598812928,11.67870072
2014-11-04 14:27:30.420359936,11.669078579999999
2014-11-04 14:34:03.833638144,11.6703075
2014-11-04 14:40:06.426598912,11.67889954
2014-11-04 14:46:28.281104128,11.678667800000001
2014-11-04 14:55:31.637824000,11.67291935
2014-11-04 15:03:39.400304896,11.673696390000002
2014-11-04 15:12:08.556577024,11.67499183
2014-11-04 15:19:56.190691072,11.6740009
2014-11-04 15:27:10.903058944,11.68455381
2014-11-04 15:32:30.245105152,11.69277408
2014-11-04 15:40:19.523104768,11.688391339999999
2014-11-04 15:48:54.156252928,11.695688050000001
2014-11-04 15:55:07.492431872,11.70086815
2014-11-04 16:00:41.491042816,11.71624754
2014-11-04 16:05:37.968409088,11.71083048
2014-11-04 16:12:06.183688704,11.7048987
2014-11-04 16:21:32.489206016,11.70181367
2014-11-04 16:34:21.395354880,11.697708579999999
2014-11-04 16:47:55.020716032,11.69548168
2014-11-04 17:02:09.848634112,11.68966661
2014-11-04 17:16:42.023971840,11.68469903
2014-11-04 17:38:36.851951872,11.68672689
2014-11-04 17:56:14.914012928,11.69134087
2014-11-04 18:09:17.074945024,11.689882870000002
2014-11-04 18:19:28.658161152,11.684427359999999
2014-11-04 18:30:45.342407936,11.687060279999999
2014-11-04 18:46:09.695975936,11.69167311
2014-11-04 19:03:21.605088000,11.682333340000001
2014-11-04 19:20:13.812559872,11.67994772
2014-11-04 19:38:55.140935936,11.689651710000001
2014-11-04 19:57:08.949494016,11.69266013
2014-11-04 20:19:23.486450944,11.696200660000002
2014-11-04 20:44:30.343764992,11.679628389999998
2014-11-04 21:08:20.933401856,11.680771179999999
2014-11-04 22:53:55.325810176,11.69190247
2014-11-05 00:14:01.797623808,11.6909311
2014-11-05 00:34:46.163179776,11.68428582
2014-11-05 00:51:06.663291136,11.68176449
2014-11-05 01:07:18.275999744,11.689281330000002
2014-11-05 01:24:38.399416064,11.69133847
2014-11-05 01:44:05.266937088,11.68652708
2014-11-05 01:58:58.667067904,11.67529306
2014-11-05 02:16:44.245469952,11.673606409999998
2014-11-05 02:43:07.684069888,11.67598508
2014-11-05 03:06:40.108259072,11.660700219999999
2014-11-05 03:19:46.197154816,11.64590517
2014-11-05 03:30:34.573046016,11.64415744
2014-11-05 03:54:33.700068096,11.640270069999998
2014-11-05 04:15:41.687712000,11.63939326
2014-11-05 04:27:20.658827008,11.63259808
2014-11-05 04:38:21.317437184,11.62991457
2014-11-05 04:50:33.021128960,11.636075239999998
2014-11-05 05:11:07.277412864,11.63170089
2014-11-05 05:31:58.855668992,11.59911653
2014-11-05 05:35:14.542582784,11.55058236
2014-11-05 05:39:45.209102848,11.55046214
2014-11-05 05:47:13.808770048,11.547202729999999
2014-11-05 05:52:25.662398976,11.524463970000001
2014-11-05 05:57:04.284972800,11.545963650000001
2014-11-05 06:04:36.285274112,11.53691203
2014-11-05 06:13:24.149376000,11.53339618
2014-11-05 06:22:50.657825792,11.53922194
2014-11-05 06:32:52.303990016,11.5335566
2014-11-05 06:44:40.022636800,11.52713927
2014-11-05 06:53:20.188008704,11.48529723
2014-11-05 06:59:39.639132928,11.484517069999999
2014-11-05 07:08:36.138958080,11.49503198
2014-11-05 07:20:13.333617152,11.49558461
2014-11-05 07:28:45.103569920,11.500430989999998
2014-11-05 07:37:21.159590144,11.50569564
2014-11-05 07:48:53.117469952,11.49812313
2014-11-05 08:01:06.044105728,11.492238279999999
2014-11-05 08:09:48.627831040,11.48598713
2014-11-05 08:20:51.190473984,11.489366839999999
2014-11-05 08:30:18.619979264,11.476879
2014-11-05 08:37:14.437028096,11.4723562
2014-11-05 08:47:16.525442816,11.47411135
2014-11-05 08:55:53.629229056,11.4578299
2014-11-05 09:01:06.934836992,11.463342529999998
2014-11-05 09:09:51.658261760,11.465982550000001
2014-11-05 09:18:28.810622976,11.475836759999998
2014-11-05 09:27:11.356527104,11.480332619999999
2014-11-05 09:36:51.113778944,11.47364632
2014-11-05 09:47:58.548936192,11.46443236
2014-11-05 09:56:00.245426944,11.462276890000002
2014-11-05 10:05:58.002942976,11.45780806
2014-11-05 10:13:28.666752000,11.459474409999999
2014-11-05 10:25:03.669701120,11.460573830000001
2014-11-05 10:39:03.502239232,11.45571681
2014-11-05 10:51:59.485903104,11.462180779999999
2014-11-05 11:03:14.349264896,11.45563752
2014-11-05 11:15:26.751528960,11.45025173
2014-11-05 11:28:14.220463872,11.45072666
2014-11-05 11:37:41.379954176,11.430130140000001
2014-11-05 11:43:09.589586176,11.42195848
2014-11-05 11:50:24.414918912,11.40408908
2014-11-05 11:54:49.650208000,11.3979699
2014-11-05 12:00:03.223747072,11.397480680000001
2014-11-05 12:04:36.206947840,11.40396386
2014-11-05 12:09:32.218856960,11.39636729
2014-11-05 12:16:11.732363776,11.3985319
2014-11-05 12:24:01.841271808,11.40556595
2014-11-05 12:31:08.664081920,11.41521836
2014-11-05 12:38:06.390774784,11.42473603
2014-11-05 12:43:18.550022912,11.44067728
2014-11-05 12:48:44.847060992,11.42388552
2014-11-05 12:55:50.333444096,11.41049677
2014-11-05 13:01:22.354470912,11.41699807
2014-11-05 13:06:52.758872064,11.4195732
2014-11-05 13:13:43.512329984,11.40976726
2014-11-05 13:18:13.021918208,11.413728299999999
2014-11-05 13:22:25.238347008,11.44247481
2014-11-05 13:26:09.272257024,11.45938761
2014-11-05 13:30:49.561364992,11.458405339999999
2014-11-05 13:35:09.609326848,11.465131430000001
2014-11-05 13:40:47.888879104,11.459595729999998
2014-11-05 13:47:41.681183232,11.454732670000002
2014-11-05 13:56:27.461731072,11.44860795
2014-11-05 14:05:10.630130944,11.450011790000001
2014-11-05 14:13:56.169558016,11.4482798
2014-11-05 14:21:21.245455872,11.437530259999999
2014-11-05 14:28:38.392322048,11.43535973
2014-11-05 14:35:32.270321152,11.442812470000002
2014-11-05 14:42:13.899372800,11.448550639999999
2014-11-05 14:50:55.958788096,11.443455980000001
2014-11-05 14:59:24.454860288,11.4388044
2014-11-05 15:04:35.931136000,11.43340729
2014-11-05 15:10:36.706459136,11.43184145
2014-11-05 15:16:57.758050048,11.440443499999999
2014-11-05 15:24:38.037252096,11.44851286
2014-11-05 15:30:07.758423808,11.46933048
2014-11-05 15:34:51.133197824,11.471768410000001
2014-11-05 15:41:35.934753024,11.469540929999999
2014-11-05 15:47:37.166286848,11.489200199999999
2014-11-05 15:51:34.125157120,11.48642605
2014-11-05 15:57:19.201888000,11.48399717
2014-11-05 16:03:23.067736320,11.46806773
2014-11-05 16:13:34.772772864,11.46095592
2014-11-05 16:24:31.273461760,11.45457283
2014-11-05 16:32:17.084012032,11.48551081
2014-11-05 16:36:31.497137920,11.492758010000001
2014-11-05 16:42:17.880172800,11.486851269999999
2014-11-05 16:50:03.043403008,11.479857499999998
2014-11-05 17:00:32.605616896,11.47486213
2014-11-05 17:11:46.675092224,11.45946476
2014-11-05 17:20:30.495714048,11.468312909999998
2014-11-05 17:30:22.644528128,11.474299559999999
2014-11-05 17:44:06.377886720,11.474149670000001
2014-11-05 18:02:12.644200192,11.47509116
2014-11-05 18:15:48.545035008,11.46948344
2014-11-05 18:26:33.349110016,11.46553182
2014-11-05 18:39:06.235501824,11.459056219999999
2014-11-05 18:55:01.857003776,11.46451355
2014-11-05 19:13:55.000629248,11.46376814
2014-11-05 19:29:55.851335168,11.46768864
2014-11-05 19:50:12.414780928,11.465476109999999
2014-11-05 20:07:57.953296896,11.458403400000002
2014-11-05 20:25:22.900581120,11.457947530000002
2014-11-05 20:44:54.780929024,11.447471010000001
2014-11-05 20:55:28.908518912,11.42131695
2014-11-05 21:06:36.189963008,11.433910230000002
2014-11-05 21:37:21.004824064,11.42467776
2014-11-05 22:41:32.614790912,11.41973928
2014-11-05 23:40:28.136653824,11.428563669999999
2014-11-06 00:14:24.780212992,11.440210770000002
2014-11-06 00:39:14.062029312,11.434143460000001
2014-11-06 00:56:17.443710208,11.43597801
2014-11-06 01:07:21.608228096,11.442073839999999
2014-11-06 01:18:17.833414912,11.436683509999998
2014-11-06 01:27:03.915194880,11.449440119999998
2014-11-06 01:36:20.142203904,11.44241985
2014-11-06 01:46:00.886681344,11.44080991
2014-11-06 02:00:20.951147008,11.44068041
2014-11-06 02:13:52.372249088,11.43857547
2014-11-06 02:31:20.080665088,11.438283870000001
2014-11-06 02:51:12.125345024,11.43763263
2014-11-06 03:03:49.484738304,11.420138829999999
2014-11-06 03:13:12.134504960,11.40985002
2014-11-06 03:23:10.131696896,11.39586188
2014-11-06 03:33:54.282864896,11.39242353
2014-11-06 03:46:32.990441984,11.39485448
2014-11-06 04:03:32.458665984,11.40327375
2014-11-06 04:12:02.405700096,11.43681831
2014-11-06 04:17:55.525598720,11.444210629999999
2014-11-06 04:29:37.061955072,11.429479559999999
2014-11-06 04:45:15.936649216,11.4343178
2014-11-06 04:56:51.823655936,11.449465499999999
2014-11-06 05:09:53.961489664,11.449757980000001
2014-11-06 05:22:35.683911168,11.46176091
2014-11-06 05:31:32.020992000,11.463187399999999
2014-11-06 05:43:40.717719040,11.44692677
2014-11-06 06:00:00.275473152,11.45348169
2014-11-06 06:13:20.770782976,11.45270486
2014-11-06 06:28:38.436066048,11.456370510000001
2014-11-06 06:42:05.728106752,11.450872429999999
2014-11-06 06:54:55.159907840,11.44986336
2014-11-06 07:12:20.405483008,11.44289461
2014-11-06 07:29:56.448807168,11.454816280000001
2014-11-06 07:44:57.143833856,11.46468675
2014-11-06 08:01:09.591378944,11.46166163
2014-11-06 08:13:29.196938752,11.455268089999999
2014-11-06 08:26:25.518501888,11.45615738
2014-11-06 08:38:56.966427136,11.45292514
2014-11-06 08:51:56.931839232,11.44950446
2014-11-06 09:05:02.334440960,11.44762106
2014-11-06 09:22:08.438993920,11.45065326
2014-11-06 09:40:03.993837824,11.455042279999999
2014-11-06 09:57:27.612778240,11.446128230000001
2014-11-06 10:13:23.348306944,11.43948809
2014-11-06 10:29:43.425703168,11.44055279
2014-11-06 10:41:42.095425792,11.45422119
2014-11-06 10:54:06.147669248,11.45312708
2014-11-06 11:07:20.782689280,11.449782429999999
2014-11-06 11:25:46.251740672,11.45824727
2014-11-06 11:38:08.604470016,11.46192049
2014-11-06 11:51:17.183097088,11.45897371
2014-11-06 12:03:56.735865088,11.450068910000002
2014-11-06 12:20:06.476078848,11.45015561
2014-11-06 12:39:44.741321216,11.449468580000001
2014-11-06 12:51:18.615249152,11.44604489
2014-11-06 13:04:07.349117184,11.45294446
2014-11-06 13:15:09.975759872,11.45066165
2014-11-06 13:23:26.610826752,11.45674314
2014-11-06 13:28:35.174769920,11.48476697
2014-11-06 13:32:46.176759808,11.46251759
2014-11-06 13:35:56.402776064,11.43512284
2014-11-06 13:38:38.295260928,11.43411407
2014-11-06 13:41:32.590139136,11.439536980000002
2014-11-06 13:45:55.344823040,11.43998988
2014-11-06 13:50:08.224572928,11.433256580000002
2014-11-06 13:54:01.466942208,11.43228862
2014-11-06 13:58:51.721175808,11.43813883
2014-11-06 14:03:21.428737792,11.42930199
2014-11-06 14:08:40.092923136,11.43606171
2014-11-06 14:14:01.921684224,11.442276399999999
2014-11-06 14:18:33.974958080,11.45416299
2014-11-06 14:23:53.057790976,11.44868473
2014-11-06 14:31:49.481400064,11.442555209999998
2014-11-06 14:39:18.793832960,11.450319380000002
2014-11-06 14:43:46.200038912,11.450673120000001
2014-11-06 14:49:44.035422976,11.449866250000001
2014-11-06 14:55:38.526236928,11.457653650000001
2014-11-06 15:01:04.956158976,11.460800149999999
2014-11-06 15:06:22.343922176,11.456829
2014-11-06 15:12:55.636129280,11.454167089999999
2014-11-06 15:18:38.969041920,11.45898146
2014-11-06 15:23:10.151482368,11.48557478
2014-11-06 15:27:07.408377856,11.48355824
2014-11-06 15:32:26.302197760,11.47969363
2014-11-06 15:38:09.175655936,11.47078663
2014-11-06 15:45:55.392547840,11.467729940000002
2014-11-06 15:55:43.594923008,11.465085879999998
2014-11-06 16:07:29.427886080,11.4628445
2014-11-06 16:17:18.026278912,11.46491127
2014-11-06 16:25:40.143997952,11.45716818
2014-11-06 16:34:40.970063616,11.458894110000001
2014-11-06 16:46:20.683491072,11.45432864
2014-11-06 16:56:28.308605952,11.45246541
2014-11-06 17:09:02.491894784,11.44435484
2014-11-06 17:20:06.001860096,11.442333060000001
2014-11-06 17:31:28.439414016,11.449757389999998
2014-11-06 17:49:58.837553152,11.44614675
2014-11-06 18:07:46.746990080,11.440375
2014-11-06 18:18:46.931578112,11.43311853
2014-11-06 18:28:05.785663232,11.433301460000003
2014-11-06 18:38:57.133773056,11.43049959
2014-11-06 18:55:06.960664320,11.44275734
2014-11-06 19:18:41.675028736,11.4493612
2014-11-06 19:41:48.302157824,11.44700982
2014-11-06 20:01:12.207636992,11.45043791
2014-11-06 20:21:50.545250816,11.444888090000001
2014-11-06 20:38:04.776802048,11.43008259
2014-11-06 20:55:16.798916864,11.43997736
2014-11-06 21:18:26.320944896,11.42334669
2014-11-06 22:14:15.501854976,11.413613699999999
2014-11-06 23:25:34.168908032,11.421016320000001
2014-11-07 00:01:34.524247808,11.413889459999998
2014-11-07 00:22:54.178716928,11.41351915
2014-11-07 00:47:45.429580032,11.41041991
2014-11-07 01:02:40.837088000,11.41257021
2014-11-07 01:11:28.808161792,11.41089069
2014-11-07 01:23:35.120318976,11.410179789999999
2014-11-07 01:32:32.420512000,11.402587220000001
2014-11-07 01:41:06.267706880,11.406974909999999
2014-11-07 01:55:00.951599360,11.411561870000002
2014-11-07 02:08:12.543577856,11.41845353
2014-11-07 02:30:06.541732096,11.41813774
2014-11-07 02:47:57.955340800,11.41104148
2014-11-07 03:09:29.786337024,11.40818756
2014-11-07 03:44:28.002455808,11.408708139999998
2014-11-07 04:27:44.283371008,11.40754126
2014-11-07 04:49:51.342516992,11.396211390000001
2014-11-07 04:59:10.647961088,11.3476598
2014-11-07 05:03:37.142636032,11.336342219999999
2014-11-07 05:13:33.648472832,11.3404696
2014-11-07 05:26:30.921135104,11.350380849999997
2014-11-07 05:34:12.647001856,11.355223829999998
2014-11-07 05:44:06.737560064,11.348887940000001
2014-11-07 05:52:12.765604096,11.34046847
2014-11-07 06:03:11.022081024,11.34041104
2014-11-07 06:18:46.615257088,11.34014106
2014-11-07 06:31:20.455989760,11.35374807
2014-11-07 06:36:50.719502080,11.413072090000002
2014-11-07 06:40:55.286981120,11.42175404
2014-11-07 06:46:09.742435840,11.42564059
2014-11-07 06:53:37.203941888,11.42244736
2014-11-07 07:04:09.985639936,11.423522870000001
2014-11-07 07:12:32.436745984,11.44063129
2014-11-07 07:20:53.185782784,11.44500605
2014-11-07 07:30:42.822047232,11.427951329999999
2014-11-07 07:39:00.890380032,11.42205976
2014-11-07 07:52:57.788198144,11.41934787
2014-11-07 08:08:31.736262912,11.432399219999999
2014-11-07 08:16:56.773011712,11.43841355
2014-11-07 08:26:12.005207808,11.440918139999999
2014-11-07 08:33:59.411009024,11.443484890000002
2014-11-07 08:44:19.100889856,11.452885040000002
2014-11-07 08:53:29.243537152,11.46022686
2014-11-07 09:02:51.962291200,11.459252000000001
2014-11-07 09:14:00.230705920,11.44960537
2014-11-07 09:28:16.332366848,11.453050189999997
2014-11-07 09:41:28.610155008,11.447326819999999
2014-11-07 09:55:26.023623936,11.44215175
2014-11-07 10:11:13.213842944,11.44905089
2014-11-07 10:29:20.635963904,11.44894995
2014-11-07 10:44:02.925374976,11.45819902
2014-11-07 10:57:33.337801984,11.45917722
2014-11-07 11:18:45.408320000,11.456438760000001
2014-11-07 11:41:35.560959232,11.45162491
2014-11-07 11:55:30.764459776,11.44457546
2014-11-07 12:08:48.656736000,11.43817786
2014-11-07 12:21:19.426732032,11.440211
2014-11-07 12:35:03.812892928,11.44906524
2014-11-07 12:43:25.231018752,11.466916509999999
2014-11-07 12:50:43.116661760,11.46634237
2014-11-07 12:58:48.059163648,11.457604869999999
2014-11-07 13:05:52.338237184,11.45036977
2014-11-07 13:14:46.218075136,11.455876270000001
2014-11-07 13:20:50.443882752,11.47452966
2014-11-07 13:25:54.738013952,11.479364570000001
2014-11-07 13:30:30.487025920,11.52276563
2014-11-07 13:32:36.661312000,11.49847482
2014-11-07 13:34:44.460940288,11.514823459999999
2014-11-07 13:37:14.175392000,11.54950079
2014-11-07 13:39:46.866149888,11.551273069999999
2014-11-07 13:43:00.204517120,11.52915301
2014-11-07 13:46:03.558349824,11.49237787
2014-11-07 13:49:04.513901056,11.485910160000001
2014-11-07 13:52:51.135476224,11.49154401
2014-11-07 13:57:16.931052032,11.49545324
2014-11-07 14:01:39.874946304,11.498616
2014-11-07 14:06:05.848032000,11.51010306
2014-11-07 14:09:51.321542144,11.528558790000002
2014-11-07 14:12:52.104467968,11.528618340000001
2014-11-07 14:16:21.661178112,11.514418010000002
2014-11-07 14:20:31.788612096,11.515704119999999
2014-11-07 14:25:23.467300096,11.524288250000001
2014-11-07 14:31:00.449374208,11.52674234
2014-11-07 14:35:16.141063936,11.534191510000001
2014-11-07 14:39:47.581702144,11.537133379999998
2014-11-07 14:43:22.870224128,11.547171600000002
2014-11-07 14:46:53.330923776,11.547045850000002
2014-11-07 14:51:08.151539968,11.538396520000001
2014-11-07 14:55:30.363482112,11.549035790000001
2014-11-07 14:59:26.270766336,11.55188783
2014-11-07 15:03:01.632197120,11.55373393
2014-11-07 15:07:19.315484928,11.5463781
2014-11-07 15:12:55.329562112,11.548962520000002
2014-11-07 15:18:56.295120384,11.54461834
2014-11-07 15:23:55.466843136,11.557821
2014-11-07 15:28:11.734124032,11.573318740000001
2014-11-07 15:31:29.887045120,11.603739110000001
2014-11-07 15:35:42.923320064,11.59454467
2014-11-07 15:41:50.482758912,11.607956220000002
2014-11-07 15:45:22.623367936,11.657957060000001
2014-11-07 15:48:59.117594112,11.64487438
2014-11-07 15:54:00.992768000,11.64130673
2014-11-07 15:59:19.411418112,11.63214619
2014-11-07 16:05:52.945974016,11.641026189999998
2014-11-07 16:11:22.806949888,11.661027599999999
2014-11-07 16:16:45.637839872,11.66633578
2014-11-07 16:23:06.180058880,11.664487930000002
2014-11-07 16:30:12.982670080,11.64853705
2014-11-07 16:36:32.900198912,11.65128629
2014-11-07 16:44:20.662976256,11.65387523
2014-11-07 16:55:25.491771136,11.6567893
2014-11-07 17:03:49.545696000,11.677635960000002
2014-11-07 17:07:54.624847872,11.7020016
2014-11-07 17:15:20.907124992,11.685899290000002
2014-11-07 17:25:48.534646016,11.68360106
2014-11-07 17:38:03.674216960,11.684596729999999
2014-11-07 17:51:52.126622208,11.686017109999998
2014-11-07 18:08:34.160614912,11.70797221
2014-11-07 18:15:47.265816832,11.72837961
2014-11-07 18:23:14.723458048,11.720509600000002
2014-11-07 18:29:11.554514176,11.70686138
2014-11-07 18:36:53.955810816,11.715679240000002
2014-11-07 18:46:45.002959872,11.721482669999999
2014-11-07 18:54:13.157502976,11.718640950000001
2014-11-07 19:04:21.823748864,11.71151529
2014-11-07 19:16:19.708335104,11.71171944
2014-11-07 19:29:33.282963712,11.720613409999999
2014-11-07 19:41:45.327428096,11.708222820000001
2014-11-07 19:57:54.900459008,11.709347260000001
2014-11-07 20:13:56.541198080,11.71771977
2014-11-07 20:25:54.080108800,11.71742262
2014-11-07 20:40:29.854236160,11.724994220000001
2014-11-07 20:51:37.286105856,11.746331569999999
2014-11-07 20:59:27.877310208,11.761821640000003
2014-11-07 21:25:29.694968064,11.77621148
2014-11-09 08:38:42.775950080,11.765242930000001
2014-11-09 23:10:24.570220032,11.746993759999999
2014-11-09 23:23:18.873631232,11.7398433
2014-11-09 23:38:11.408558848,11.723194800000002
2014-11-09 23:54:11.636848896,11.71361603
2014-11-10 00:07:43.623051008,11.70750645
2014-11-10 00:19:40.067076096,11.69566117
2014-11-10 00:33:59.217942016,11.69828369
2014-11-10 00:49:15.627073024,11.708069210000001
2014-11-10 01:03:04.371040000,11.71261004
2014-11-10 01:08:14.657010944,11.735957569999998
2014-11-10 01:12:24.565285120,11.759788789999998
2014-11-10 01:16:24.485421056,11.757172890000001
2014-11-10 01:20:50.482502144,11.752215249999999
2014-11-10 01:26:45.656402944,11.7475723
2014-11-10 01:34:23.996698880,11.73143403
2014-11-10 01:39:26.917345024,11.71291445
2014-11-10 01:46:48.325581312,11.713895350000001
2014-11-10 01:56:00.707714048,11.72255645
2014-11-10 02:05:03.546639872,11.7280891
2014-11-10 02:16:23.760571904,11.7401263
2014-11-10 02:28:06.373705728,11.74374117
2014-11-10 02:38:52.166304256,11.7316453
2014-11-10 02:52:47.968851968,11.73076903
2014-11-10 03:08:03.345996032,11.728721689999999
2014-11-10 03:24:36.707939840,11.73416303
2014-11-10 03:43:18.421630976,11.730449789999998
2014-11-10 04:10:24.562868992,11.731748609999999
2014-11-10 04:36:13.899274752,11.73566215
2014-11-10 04:58:10.012492032,11.73501122
2014-11-10 05:10:59.809042176,11.74271628
2014-11-10 05:27:33.620572160,11.73347391
2014-11-10 05:41:12.866459904,11.73088065
2014-11-10 05:56:50.685042944,11.731553069999999
2014-11-10 06:12:49.056481792,11.72197065
2014-11-10 06:29:47.027100160,11.719615690000001
2014-11-10 06:53:11.589144064,11.72272581
2014-11-10 07:08:27.054166016,11.71379101
2014-11-10 07:25:05.012248064,11.718804619999998
2014-11-10 07:38:25.586093824,11.72039907
2014-11-10 07:51:34.021754880,11.73127205
2014-11-10 08:02:37.971258112,11.731587039999999
2014-11-10 08:12:30.588644096,11.728209739999999
2014-11-10 08:24:19.056147968,11.72675188
2014-11-10 08:40:21.657560832,11.728024560000001
2014-11-10 09:02:30.872879104,11.72511812
2014-11-10 09:21:32.018901760,11.72330771
2014-11-10 09:39:52.461731840,11.72397338
2014-11-10 09:56:19.422150912,11.722783480000002
2014-11-10 10:10:19.365533184,11.71824419
2014-11-10 10:26:02.651767040,11.71025973
2014-11-10 10:37:00.968663040,11.717663520000002
2014-11-10 10:52:48.022420224,11.71993623
2014-11-10 11:15:00.016176896,11.71456604
2014-11-10 11:34:09.433772032,11.69807646
2014-11-10 11:46:58.990233856,11.686981920000001
2014-11-10 11:55:33.898309120,11.67707371
2014-11-10 12:04:44.797415168,11.670301599999998
2014-11-10 12:14:27.995450112,11.666555939999999
2014-11-10 12:24:20.835569920,11.671492
2014-11-10 12:34:24.815659264,11.678395980000001
2014-11-10 12:45:27.347255040,11.67288654
2014-11-10 12:58:39.177050112,11.66735815
2014-11-10 13:07:03.193289984,11.680413329999999
2014-11-10 13:12:56.735033088,11.69003065
2014-11-10 13:22:14.508769792,11.67801369
2014-11-10 13:30:39.026594048,11.66958757
2014-11-10 13:38:11.956936960,11.674623749999999
2014-11-10 13:50:35.263931136,11.681462779999999
2014-11-10 14:03:02.074165760,11.67529238
2014-11-10 14:12:05.080245248,11.67104544
2014-11-10 14:22:29.443814912,11.67458912
2014-11-10 14:33:32.645224960,11.674150659999999
2014-11-10 14:41:32.295487744,11.661646550000002
2014-11-10 14:46:43.455126016,11.645949540000002
2014-11-10 14:51:31.884913920,11.643422910000002
2014-11-10 14:57:15.409314048,11.641360630000001
2014-11-10 15:01:49.693789952,11.62863565
2014-11-10 15:06:06.867346176,11.634389950000001
2014-11-10 15:11:27.390840064,11.647008170000001
2014-11-10 15:18:32.247476992,11.64579257
2014-11-10 15:28:22.129963776,11.64100389
2014-11-10 15:39:15.646451200,11.64384862
2014-11-10 15:49:15.861806848,11.64270983
2014-11-10 16:00:20.651854080,11.634954460000001
2014-11-10 16:10:45.103266816,11.62992072
2014-11-10 16:23:18.021897984,11.629650139999997
2014-11-10 16:33:56.304662016,11.609895260000002
2014-11-10 16:41:40.836721664,11.595776399999998
2014-11-10 16:49:29.748882176,11.585646339999998
2014-11-10 16:58:55.717554176,11.57283677
2014-11-10 17:07:19.516770048,11.58969039
2014-11-10 17:17:09.714765824,11.591683580000002
2014-11-10 17:32:18.017983744,11.59447794
2014-11-10 17:48:48.378346240,11.60782767
2014-11-10 18:04:36.242962944,11.60992433
2014-11-10 18:18:46.753064960,11.602455579999997
2014-11-10 18:31:43.562543872,11.60118717
2014-11-10 18:54:45.864561152,11.57611009
2014-11-10 19:13:14.182856960,11.56045281
2014-11-10 19:22:58.030801920,11.540810879999999
2014-11-10 19:35:44.053803008,11.529738230000001
2014-11-10 19:47:01.522932992,11.516323090000002
2014-11-10 19:55:33.082157056,11.51737828
2014-11-10 20:06:32.508574208,11.512553660000002
2014-11-10 20:15:39.690590208,11.5027148
2014-11-10 20:28:58.037975040,11.502903320000001
2014-11-10 20:41:54.164698112,11.494867600000001
2014-11-10 20:55:35.447325184,11.484946169999999
2014-11-10 21:07:35.733102080,11.517036039999999
2014-11-10 21:45:47.584311808,11.51690879
2014-11-10 23:21:07.155507200,11.53034419
2014-11-10 23:52:57.196911104,11.54868806
2014-11-11 00:07:25.914471936,11.55716427
2014-11-11 00:19:01.348038144,11.548632220000002
2014-11-11 00:31:09.939017216,11.54639145
2014-11-11 00:45:12.917671936,11.549964390000001
2014-11-11 00:58:10.064366080,11.55216662
2014-11-11 01:04:51.779686400,11.554168729999999
2014-11-11 01:12:49.679527936,11.564276419999999
2014-11-11 01:24:16.846659840,11.56562038
2014-11-11 01:37:50.675651072,11.56896599
2014-11-11 01:50:56.130507776,11.56291218
2014-11-11 02:04:56.626688000,11.55739718
2014-11-11 02:30:24.731675904,11.55838566
2014-11-11 02:45:32.520143872,11.55172456
2014-11-11 03:11:52.635304960,11.54971875
2014-11-11 03:36:52.184433920,11.54364996
2014-11-11 03:56:15.106008064,11.52589255
2014-11-11 04:15:31.696294912,11.52277165
2014-11-11 04:32:18.886488064,11.50710574
2014-11-11 04:42:23.230513152,11.49468422
2014-11-11 04:56:39.359413760,11.48430237
2014-11-11 05:09:04.175249152,11.47583585
2014-11-11 05:26:59.995334912,11.489579809999999
2014-11-11 05:39:56.961475072,11.50751533
2014-11-11 05:51:10.332872960,11.510222749999999
2014-11-11 06:07:14.066909952,11.52006635
2014-11-11 06:32:44.350208000,11.52344649
2014-11-11 06:57:57.201047040,11.51535985
2014-11-11 07:16:42.403777280,11.518823339999999
2014-11-11 07:30:39.314878976,11.53192211
2014-11-11 07:42:43.791824896,11.514573339999998
2014-11-11 07:52:52.980308992,11.5137726
2014-11-11 08:01:15.744960000,11.50954534
2014-11-11 08:10:15.712676096,11.50899898
2014-11-11 08:18:22.302217984,11.498099620000001
2014-11-11 08:27:45.121352960,11.48855992
2014-11-11 08:37:27.760465152,11.486407589999999
2014-11-11 08:46:33.343868928,11.49904521
2014-11-11 08:58:30.482501120,11.50303503
2014-11-11 09:09:49.239020800,11.51682774
2014-11-11 09:21:35.963667968,11.520024620000001
2014-11-11 09:35:22.652676864,11.5251003
2014-11-11 09:47:01.892951040,11.51618134
2014-11-11 09:59:44.473534720,11.520709909999999
2014-11-11 10:15:49.677833984,11.51662346
2014-11-11 10:31:58.814973952,11.514979729999999
2014-11-11 10:53:23.920216064,11.51709607
2014-11-11 11:11:46.348251904,11.53500725
2014-11-11 11:20:41.717253888,11.55883199
2014-11-11 11:26:09.067956992,11.57525184
2014-11-11 11:34:17.039878144,11.564869230000001
2014-11-11 11:47:26.638697984,11.56153931
2014-11-11 12:01:26.868256768,11.563593489999999
2014-11-11 12:16:33.840235008,11.567226119999999
2014-11-11 12:29:39.281516032,11.55446701
2014-11-11 12:42:28.602692608,11.54705288
2014-11-11 12:56:37.763136256,11.540755570000002
2014-11-11 13:07:47.247808768,11.538692999999999
2014-11-11 13:19:32.453299968,11.55507457
2014-11-11 13:28:30.550842112,11.56924179
2014-11-11 13:35:49.182508800,11.55531599
2014-11-11 13:46:26.442408960,11.550160350000002
2014-11-11 13:59:07.631027200,11.553747869999999
2014-11-11 14:08:27.787000064,11.5664585
2014-11-11 14:19:58.360027136,11.56082792
2014-11-11 14:31:38.379222784,11.56517958
2014-11-11 14:39:29.283174144,11.563179270000001
2014-11-11 14:47:38.269020160,11.57198675
2014-11-11 14:54:39.572774912,11.576364009999999
2014-11-11 15:03:38.812566272,11.56506986
2014-11-11 15:10:48.772543232,11.55506607
2014-11-11 15:19:54.442843136,11.552060449999999
2014-11-11 15:29:39.538176768,11.56048876
2014-11-11 15:39:37.329597696,11.56260437
2014-11-11 15:50:25.807832064,11.545394889999999
2014-11-11 15:59:30.368833280,11.54689587
2014-11-11 16:10:39.953987840,11.55333742
2014-11-11 16:19:30.430949120,11.56667191
2014-11-11 16:25:50.858967808,11.586319589999999
2014-11-11 16:29:28.539872000,11.60514032
2014-11-11 16:33:05.064645120,11.620654689999999
2014-11-11 16:36:29.228954880,11.636956219999998
2014-11-11 16:40:08.370664192,11.64530876
2014-11-11 16:44:01.279907072,11.64448534
2014-11-11 16:50:34.832693760,11.63376421
2014-11-11 16:59:10.324275968,11.64003155
2014-11-11 17:05:50.552430080,11.65227251
2014-11-11 17:11:54.308762112,11.655088820000001
2014-11-11 17:16:54.908016128,11.632543250000003
2014-11-11 17:22:53.618228224,11.62414574
2014-11-11 17:31:32.023648768,11.62181873
2014-11-11 17:41:24.763149824,11.6137378
2014-11-11 17:52:29.984173056,11.61150978
2014-11-11 18:02:59.953555968,11.622199570000001
2014-11-11 18:14:17.475718912,11.633311099999998
2014-11-11 18:25:32.627459072,11.63633166
2014-11-11 18:35:42.385538048,11.64530755
2014-11-11 18:47:00.661943040,11.65077968
2014-11-11 18:58:53.941024000,11.65566722
2014-11-11 19:06:17.770171648,11.691455440000002
2014-11-11 19:10:19.525912064,11.707098890000001
2014-11-11 19:15:27.950083840,11.72188997
2014-11-11 19:20:38.870348032,11.71855025
2014-11-11 19:27:43.111355904,11.711307829999999
2014-11-11 19:36:52.669681920,11.708877769999999
2014-11-11 19:50:05.587515904,11.694185249999999
2014-11-11 20:02:45.358596352,11.682036069999999
2014-11-11 20:20:35.045878784,11.68667545
2014-11-11 20:42:19.497125120,11.6800176
2014-11-11 21:02:45.643688704,11.65888578
2014-11-11 21:50:53.276822016,11.65203265
2014-11-11 23:15:14.763000832,11.644551009999999
2014-11-11 23:39:59.090452992,11.62650134
2014-11-12 00:00:33.650584064,11.629431839999999
2014-11-12 00:14:38.411406848,11.624636259999999
2014-11-12 00:31:08.444868096,11.62722872
2014-11-12 00:48:01.203118080,11.62190023
2014-11-12 01:03:42.541628928,11.620830889999999
2014-11-12 01:14:27.151617792,11.619486160000001
2014-11-12 01:27:36.061684992,11.62318085
2014-11-12 01:43:35.260693760,11.626740869999999
2014-11-12 02:02:41.100142080,11.629631949999998
2014-11-12 02:21:07.205944064,11.641981069999998
2014-11-12 02:29:03.455422976,11.64711653
2014-11-12 02:36:45.290188032,11.6589244
2014-11-12 02:44:44.065880064,11.66140867
2014-11-12 02:55:53.393841920,11.65639458
2014-11-12 03:12:19.721720832,11.648373200000002
2014-11-12 03:27:08.808908032,11.64453165
2014-11-12 03:45:37.526428928,11.641097020000002
2014-11-12 04:07:31.079401216,11.63478284
2014-11-12 04:34:47.136098048,11.636992859999998
2014-11-12 05:04:55.322028032,11.647641169999998
2014-11-12 05:24:24.057408000,11.651658190000001
2014-11-12 05:36:56.652153088,11.65690767
2014-11-12 05:48:36.257003008,11.65994088
2014-11-12 05:59:34.658413056,11.67219293
2014-11-12 06:08:06.811681024,11.6848496
2014-11-12 06:18:21.377635072,11.68622631
2014-11-12 06:35:28.649639936,11.67942361
2014-11-12 06:55:38.689334784,11.676505670000001
2014-11-12 07:13:26.482172928,11.67830135
2014-11-12 07:31:33.037813760,11.679477640000002
2014-11-12 07:52:36.129220096,11.672741610000001
2014-11-12 08:06:24.468139776,11.649100550000002
2014-11-12 08:14:55.849341184,11.649480950000001
2014-11-12 08:25:19.642926848,11.656320940000002
2014-11-12 08:37:19.374981888,11.649340780000001
2014-11-12 08:48:34.113264896,11.65314482
2014-11-12 09:00:28.350411008,11.649983769999999
2014-11-12 09:14:39.045504000,11.649063969999998
2014-11-12 09:29:34.399588096,11.6383287
2014-11-12 09:39:49.316270080,11.633244849999999
2014-11-12 09:50:51.866423040,11.63467008
2014-11-12 10:06:25.611545088,11.6381061
2014-11-12 10:25:02.395511040,11.637864740000001
2014-11-12 10:36:54.978900992,11.640193530000001
2014-11-12 10:53:41.369648896,11.6377557
2014-11-12 11:07:29.143825152,11.63649367
2014-11-12 11:18:25.061002240,11.64923931
2014-11-12 11:27:25.998927872,11.65404827
2014-11-12 11:41:51.337402112,11.64245679
2014-11-12 11:55:14.811839232,11.63869945
2014-11-12 12:07:50.117778176,11.630591810000002
2014-11-12 12:17:36.429170176,11.62062491
2014-11-12 12:27:51.862900992,11.62860924
2014-11-12 12:39:09.083810048,11.63477837
2014-11-12 12:53:06.813424896,11.636860259999999
2014-11-12 13:02:15.455330048,11.645165529999998
2014-11-12 13:09:11.378498048,11.65733007
2014-11-12 13:14:59.382249984,11.670210070000001
2014-11-12 13:20:40.515329792,11.68323143
2014-11-12 13:27:28.279928064,11.68680947
2014-11-12 13:32:21.594478080,11.69163978
2014-11-12 13:38:10.900740096,11.678360130000002
2014-11-12 13:44:18.945429760,11.673077839999998
2014-11-12 13:50:52.577046016,11.666766809999999
2014-11-12 13:58:42.936476160,11.67003465
2014-11-12 14:05:55.425285888,11.65587404
2014-11-12 14:12:08.999672832,11.651724179999999
2014-11-12 14:19:24.447168256,11.65105672
2014-11-12 14:29:18.289661184,11.662681849999998
2014-11-12 14:38:05.169445120,11.660927449999999
2014-11-12 14:44:55.725233920,11.653819080000002
2014-11-12 14:52:40.133437952,11.65490056
2014-11-12 15:01:58.469858048,11.65302524
2014-11-12 15:09:53.517146112,11.64899089
2014-11-12 15:20:48.637251072,11.65594512
2014-11-12 15:30:24.669330944,11.66470112
2014-11-12 15:37:56.496496896,11.66530691
2014-11-12 15:48:14.474006016,11.65423614
2014-11-12 15:58:48.747296000,11.6509437
2014-11-12 16:10:07.993721088,11.65187486
2014-11-12 16:22:23.592901888,11.64690137
2014-11-12 16:31:15.116918784,11.641720379999999
2014-11-12 16:40:11.139599104,11.63144901
2014-11-12 16:51:11.668457984,11.631416419999999
2014-11-12 17:01:49.204680960,11.632477299999998
2014-11-12 17:10:53.476491008,11.62720071
2014-11-12 17:21:08.414059776,11.637346659999999
2014-11-12 17:30:20.758326016,11.64148698
2014-11-12 17:44:52.024341760,11.64059395
2014-11-12 18:01:40.089769216,11.634074199999999
2014-11-12 18:11:02.449336064,11.62491064
2014-11-12 18:18:00.566627072,11.61233221
2014-11-12 18:26:02.260947968,11.60398635
2014-11-12 18:32:33.129256960,11.594471500000001
2014-11-12 18:39:24.338326016,11.58650251
2014-11-12 18:50:03.262143232,11.587074960000002
2014-11-12 19:03:47.290483968,11.60038243
2014-11-12 19:22:34.170455808,11.597112669999998
2014-11-12 19:43:42.110408960,11.60559215
2014-11-12 19:59:08.232008192,11.593612770000002
2014-11-12 20:21:57.711755008,11.59455302
2014-11-12 20:44:54.308860928,11.59721311
2014-11-12 21:04:40.065117952,11.601993919999998
2014-11-12 22:25:25.371893760,11.6195574
2014-11-12 23:45:27.411500032,11.59567535
2014-11-13 00:10:18.180178176,11.599216290000001
2014-11-13 00:39:14.527215872,11.605740399999998
2014-11-13 01:00:49.921494016,11.59133941
2014-11-13 01:09:28.383887104,11.58746358
2014-11-13 01:15:45.435043072,11.579295880000002
2014-11-13 01:24:26.975389184,11.58566467
2014-11-13 01:37:46.065675008,11.590035359999998
2014-11-13 01:52:28.530343936,11.594481609999999
2014-11-13 02:06:20.917398784,11.598565619999999
2014-11-13 02:22:05.146542080,11.60820224
2014-11-13 02:36:34.621434112,11.60601591
2014-11-13 02:49:36.295082240,11.61439535
2014-11-13 03:04:36.234425856,11.620249779999998
2014-11-13 03:27:27.216162816,11.616095320000001
2014-11-13 03:48:03.361432320,11.62154056
2014-11-13 04:10:22.698789888,11.6331286
2014-11-13 04:26:30.674150912,11.63658908
2014-11-13 04:35:13.838515968,11.65023132
2014-11-13 04:40:35.204307968,11.657984780000001
2014-11-13 04:50:30.586228992,11.65707359
2014-11-13 05:00:53.378231296,11.64894601
2014-11-13 05:09:20.604000000,11.6314908
2014-11-13 05:15:23.365240832,11.625108749999999
2014-11-13 05:25:17.674738944,11.62414005
2014-11-13 05:37:23.904542976,11.62458353
2014-11-13 05:52:26.034396672,11.621495780000002
2014-11-13 06:06:28.071212800,11.61033296
2014-11-13 06:15:46.395940096,11.61376845
2014-11-13 06:27:41.928777728,11.619154190000001
2014-11-13 06:38:34.508727040,11.611669560000001
2014-11-13 06:50:26.807778048,11.601734079999998
2014-11-13 07:00:48.381442304,11.594924800000001
2014-11-13 07:11:16.782745856,11.59875491
2014-11-13 07:21:12.786778880,11.58830083
2014-11-13 07:31:43.488311808,11.584838509999999
2014-11-13 07:42:32.943038976,11.577342410000002
2014-11-13 07:48:52.200634112,11.570452359999999
2014-11-13 07:53:26.306230016,11.54950897
2014-11-13 07:59:17.725736960,11.55508976
2014-11-13 08:05:24.793494016,11.57024217
2014-11-13 08:11:12.048628224,11.58404479
2014-11-13 08:19:20.411667968,11.585145100000002
2014-11-13 08:28:12.035940096,11.58626095
2014-11-13 08:37:20.622381056,11.586637549999999
2014-11-13 08:46:27.770060800,11.60774617
2014-11-13 08:55:41.181913088,11.606967339999999
2014-11-13 09:01:53.478811904,11.62867093
2014-11-13 09:07:30.919237120,11.62950799
2014-11-13 09:15:09.346605056,11.61154809
2014-11-13 09:28:08.465955072,11.60958196
2014-11-13 09:42:25.681033984,11.5912994
2014-11-13 09:55:11.002644736,11.596103930000002
2014-11-13 10:07:17.583745024,11.61183006
2014-11-13 10:18:17.768224000,11.62541588
2014-11-13 10:31:16.740268032,11.614229
2014-11-13 10:42:55.710909952,11.62355028
2014-11-13 10:54:08.752070144,11.632150379999999
2014-11-13 11:10:26.780079872,11.62632858
2014-11-13 11:26:17.353114112,11.61792679
2014-11-13 11:42:50.030183936,11.62114909
2014-11-13 12:00:23.263040000,11.61634778
2014-11-13 12:12:15.871481088,11.61614909
2014-11-13 12:22:17.117910016,11.62869729
2014-11-13 12:33:11.978750976,11.63058194
2014-11-13 12:47:08.519636992,11.620890309999998
2014-11-13 13:00:08.755884032,11.62428072
2014-11-13 13:07:50.630532864,11.62572512
2014-11-13 13:18:17.467127040,11.62188586
2014-11-13 13:27:22.608657152,11.635580829999999
2014-11-13 13:32:17.474441216,11.655807489999999
2014-11-13 13:36:20.361733888,11.651807790000001
2014-11-13 13:42:16.674487808,11.643294379999999
2014-11-13 13:49:09.694272256,11.63786407
2014-11-13 13:57:09.437294592,11.643904999999998
2014-11-13 14:05:36.561394688,11.646611570000001
2014-11-13 14:15:48.298008832,11.63705623
2014-11-13 14:25:44.859709952,11.63733479
2014-11-13 14:34:22.040263936,11.64090458
2014-11-13 14:41:26.644860928,11.63291546
2014-11-13 14:48:21.347095040,11.62438404
2014-11-13 14:55:23.268555008,11.625444899999998
2014-11-13 15:02:20.408880896,11.617937590000002
2014-11-13 15:08:44.926169856,11.623393830000001
2014-11-13 15:16:21.843835904,11.627342259999999
2014-11-13 15:24:19.306434048,11.630278890000001
2014-11-13 15:31:30.935741952,11.62025874
2014-11-13 15:39:44.895572992,11.62156942
2014-11-13 15:51:35.604872960,11.62660649
2014-11-13 16:03:04.706332160,11.621698349999999
2014-11-13 16:11:38.981933056,11.62897048
2014-11-13 16:18:51.714964992,11.63588002
2014-11-13 16:28:04.887076096,11.64023992
2014-11-13 16:36:42.564056064,11.649264899999999
2014-11-13 16:44:52.580350976,11.66227934
2014-11-13 16:53:13.506462208,11.657730350000001
2014-11-13 17:01:58.769095936,11.67230477
2014-11-13 17:09:10.291779072,11.66101052
2014-11-13 17:19:14.026155008,11.65776712
2014-11-13 17:30:04.849893120,11.6466204
2014-11-13 17:42:28.767759616,11.64354249
2014-11-13 17:56:49.125553152,11.639647280000002
2014-11-13 18:05:54.807558144,11.629755709999998
2014-11-13 18:18:05.461340928,11.628413530000001
2014-11-13 18:30:04.334068992,11.62838254
2014-11-13 18:41:29.220855808,11.62893474
2014-11-13 18:58:40.597261056,11.60776383
2014-11-13 19:08:47.042041856,11.58502047
2014-11-13 19:19:56.965509120,11.58852321
2014-11-13 19:35:37.160988160,11.59684836
2014-11-13 19:55:12.224389888,11.60597338
2014-11-13 20:15:04.445194240,11.611891680000001
2014-11-13 20:37:35.960777984,11.61690314
2014-11-13 20:56:55.098227968,11.62019737
2014-11-13 22:10:11.006746880,11.624123169999999
2014-11-13 23:52:23.210745088,11.612649300000001
2014-11-14 00:20:16.022411008,11.592337049999998
2014-11-14 00:34:49.725461760,11.59581055
2014-11-14 00:51:48.896579840,11.60220466
2014-11-14 01:03:45.974909952,11.598602360000001
2014-11-14 01:15:50.767902976,11.601567769999999
2014-11-14 01:31:55.362894080,11.6042664
2014-11-14 01:42:09.280684800,11.622030220000001
2014-11-14 01:58:09.113235200,11.619890889999999
2014-11-14 02:29:37.654100224,11.608495289999999
2014-11-14 02:54:11.426471936,11.607894309999999
2014-11-14 03:20:57.088478208,11.59818259
2014-11-14 03:50:09.736344832,11.59755708
2014-11-14 04:32:01.137422848,11.59877522
2014-11-14 05:04:24.336495104,11.591872160000001
2014-11-14 05:24:53.189827072,11.57145471
2014-11-14 05:32:51.299825152,11.556316719999998
2014-11-14 05:39:03.565219072,11.556551080000002
2014-11-14 05:46:16.690787072,11.56278047
2014-11-14 05:54:56.369378048,11.56591687
2014-11-14 06:05:19.862646016,11.55607598
2014-11-14 06:15:00.090825216,11.559775949999999
2014-11-14 06:24:50.938102016,11.53766707
2014-11-14 06:30:49.299280896,11.52225759
2014-11-14 06:38:14.611037952,11.510640729999999
2014-11-14 06:48:06.533214976,11.525534480000001
2014-11-14 06:59:04.523608832,11.53441105
2014-11-14 07:08:19.969280768,11.5235134
2014-11-14 07:23:01.917233152,11.53180395
2014-11-14 07:40:31.239514112,11.53621328
2014-11-14 07:55:11.629275904,11.54335316
2014-11-14 08:05:08.216362240,11.53344559
2014-11-14 08:15:17.024387072,11.534755249999998
2014-11-14 08:30:16.798573824,11.541612449999999
2014-11-14 08:41:47.913766912,11.537715550000001
2014-11-14 08:59:44.205534976,11.532262059999999
2014-11-14 09:19:59.822915840,11.53387123
2014-11-14 09:34:12.701725184,11.53951211
2014-11-14 09:50:28.597973248,11.54801067
2014-11-14 10:04:50.489159168,11.543009459999999
2014-11-14 10:18:51.413561088,11.5366342
2014-11-14 10:35:37.217842944,11.53946399
2014-11-14 10:54:10.066547968,11.542598880000002
2014-11-14 11:14:08.844916736,11.533342979999999
2014-11-14 11:36:37.051601664,11.532542249999999
2014-11-14 11:50:24.407649024,11.52508899
2014-11-14 12:08:56.490086912,11.531393559999998
2014-11-14 12:28:14.424781056,11.540805630000001
2014-11-14 12:46:45.857422848,11.536739579999999
2014-11-14 12:59:19.070747136,11.515913130000001
2014-11-14 13:04:28.873510912,11.502233619999998
2014-11-14 13:09:49.736511232,11.492037640000001
2014-11-14 13:16:49.682803968,11.50012862
2014-11-14 13:24:09.987057920,11.514871899999997
2014-11-14 13:30:09.157093120,11.50948257
2014-11-14 13:33:25.298094336,11.489389240000001
2014-11-14 13:36:27.140384000,11.4861
2014-11-14 13:40:25.260940032,11.49279466
2014-11-14 13:45:43.580509952,11.501607909999999
2014-11-14 13:50:57.148107008,11.506415850000002
2014-11-14 13:57:07.019689984,11.508680459999999
2014-11-14 14:04:16.982120960,11.498992549999999
2014-11-14 14:11:12.280590080,11.49641415
2014-11-14 14:18:43.974341120,11.499082390000002
2014-11-14 14:26:34.139295232,11.518356660000002
2014-11-14 14:31:28.399572224,11.52523243
2014-11-14 14:36:22.107012096,11.543135549999999
2014-11-14 14:41:55.843727872,11.538751349999998
2014-11-14 14:46:45.651237888,11.56599412
2014-11-14 14:50:46.154959872,11.58117311
2014-11-14 14:54:27.308846848,11.58249036
2014-11-14 14:58:44.478637056,11.571372100000001
2014-11-14 15:02:14.191059200,11.634857830000001
2014-11-14 15:04:41.257963008,11.653957010000001
2014-11-14 15:07:05.552436992,11.69994909
2014-11-14 15:09:38.860344064,11.691883099999998
2014-11-14 15:13:22.966192896,11.68419289
2014-11-14 15:17:00.936625920,11.68183998
2014-11-14 15:20:37.684228096,11.68843634
2014-11-14 15:24:58.694853888,11.68690783
2014-11-14 15:29:21.601494016,11.70091702
2014-11-14 15:32:57.198383104,11.711705760000001
2014-11-14 15:36:29.300651264,11.73742651
2014-11-14 15:39:16.894821888,11.74181254
2014-11-14 15:42:26.132025856,11.76223711
2014-11-14 15:45:00.296183040,11.770797720000001
2014-11-14 15:47:48.427886336,11.775227280000001
2014-11-14 15:51:07.513356800,11.750524420000001
2014-11-14 15:55:20.951735808,11.74802245
2014-11-14 16:01:01.294163968,11.756544439999999
2014-11-14 16:06:07.968801792,11.735681959999999
2014-11-14 16:10:35.165780992,11.72676927
2014-11-14 16:16:12.642483200,11.72628495
2014-11-14 16:23:01.448084992,11.740163919999999
2014-11-14 16:30:55.208195840,11.73662788
2014-11-14 16:36:36.351806976,11.746798360000001
2014-11-14 16:44:05.454131712,11.74115322
2014-11-14 16:52:04.789847040,11.75261727
2014-11-14 16:59:00.741104128,11.765732190000001
2014-11-14 17:04:54.533382912,11.78652353
2014-11-14 17:08:43.924879104,11.78910959
2014-11-14 17:13:28.053618176,11.81268452
2014-11-14 17:16:20.152314880,11.88138954
2014-11-14 17:19:16.020400128,11.88505962
2014-11-14 17:22:48.064989184,11.870483779999999
2014-11-14 17:28:15.644814080,11.87477897
2014-11-14 17:35:38.082650112,11.870208629999999
2014-11-14 17:44:08.357550080,11.87197357
2014-11-14 17:54:26.006574080,11.880883149999999
2014-11-14 18:01:06.201021952,11.89313191
2014-11-14 18:05:38.243238144,11.9023822
2014-11-14 18:11:31.438178048,11.92732063
2014-11-14 18:15:59.357472000,11.927028889999999
2014-11-14 18:20:22.864177152,11.9163215
2014-11-14 18:24:59.803136000,11.90258366
2014-11-14 18:28:58.434810112,11.87314111
2014-11-14 18:36:57.399636992,11.87711623
2014-11-14 18:52:49.641021184,11.89135872
2014-11-14 19:06:37.079429888,11.90505011
2014-11-14 19:20:26.933196800,11.905098019999999
2014-11-14 19:33:39.443747072,11.91176727
2014-11-14 19:49:37.417108992,11.89775038
2014-11-14 20:01:47.382210048,11.893869020000002
2014-11-14 20:19:50.286716160,11.91676599
2014-11-14 20:33:38.536110848,11.90832408
2014-11-14 20:47:28.083613184,11.907482220000002
2014-11-14 21:00:48.141997056,11.909528040000001
2014-11-14 21:19:36.272983808,11.895529859999998
2014-11-15 14:11:37.621104128,11.881465400000002
2014-11-16 23:09:11.384679680,11.8639532
2014-11-16 23:30:08.926658048,11.847794019999998
2014-11-16 23:51:11.201054208,11.844584999999999
2014-11-17 00:03:02.650990080,11.83636321
2014-11-17 00:10:31.803099904,11.849217430000001
2014-11-17 00:22:26.977852928,11.84358665
2014-11-17 00:34:03.115516928,11.85142889
2014-11-17 00:47:39.628229888,11.842714199999998
2014-11-17 00:59:55.534515968,11.86159513
2014-11-17 01:04:26.319504128,11.90385182
2014-11-17 01:08:14.082283008,11.92042573
2014-11-17 01:12:37.012086784,11.93523125
2014-11-17 01:17:15.739260928,11.924027749999999
2014-11-17 01:22:19.162247936,11.907869739999999
2014-11-17 01:29:14.622777088,11.90684777
2014-11-17 01:38:18.680033024,11.90808939
2014-11-17 01:45:54.633182208,11.89761033
2014-11-17 01:54:59.361409024,11.89285926
2014-11-17 02:05:23.424634112,11.884900810000001
2014-11-17 02:12:44.035364864,11.880220229999999
2014-11-17 02:20:41.825800960,11.87739904
2014-11-17 02:30:06.672020224,11.8798269
2014-11-17 02:40:43.421208832,11.882500089999999
2014-11-17 02:50:18.598126080,11.86642495
2014-11-17 02:59:54.785249024,11.8659287
2014-11-17 03:12:46.487837184,11.87036925
2014-11-17 03:31:44.333242112,11.85469461
2014-11-17 03:51:55.731225088,11.86239945
2014-11-17 04:12:21.751829248,11.87246124
2014-11-17 04:31:57.676467968,11.87746245
2014-11-17 04:59:36.924941824,11.88061868
2014-11-17 05:18:12.607344896,11.895893090000001
2014-11-17 05:30:19.200408064,11.904275069999999
2014-11-17 05:40:04.632918016,11.89917826
2014-11-17 05:49:18.419915008,11.909829219999999
2014-11-17 06:00:17.798599168,11.908816169999998
2014-11-17 06:18:04.176530944,11.900644370000002
2014-11-17 06:36:27.003190016,11.89468764
2014-11-17 06:53:17.530272768,11.8908669
2014-11-17 07:11:46.142619904,11.882455699999998
2014-11-17 07:29:55.567004928,11.87964269
2014-11-17 07:48:55.013529088,11.88413993
2014-11-17 08:03:01.129066752,11.87149675
2014-11-17 08:13:14.546438912,11.85617337
2014-11-17 08:22:34.433560064,11.857132290000001
2014-11-17 08:35:17.710460160,11.8658001
2014-11-17 08:46:22.794959104,11.878311870000001
2014-11-17 08:57:38.203712000,11.881969089999998
2014-11-17 09:04:51.283105280,11.88681941
2014-11-17 09:12:54.784285184,11.877706419999999
2014-11-17 09:23:27.248645888,11.868611829999999
2014-11-17 09:35:20.970200832,11.88642767
2014-11-17 09:47:14.008804096,11.88461664
2014-11-17 10:01:32.536236032,11.87734089
2014-11-17 10:17:25.545545984,11.87870391
2014-11-17 10:35:48.101339904,11.872514050000001
2014-11-17 10:50:34.286356992,11.872285210000001
2014-11-17 11:03:07.589740800,11.89181304
2014-11-17 11:11:11.511537920,11.91659765
2014-11-17 11:19:07.550421760,11.913434520000001
2014-11-17 11:30:22.727038208,11.90817767
2014-11-17 11:41:32.804014080,11.90069895
2014-11-17 11:54:37.370158848,11.89098231
2014-11-17 12:04:42.515171072,11.88780873
2014-11-17 12:16:41.472892928,11.894862349999999
2014-11-17 12:27:53.017111040,11.89273124
2014-11-17 12:39:18.796340224,11.8949044
2014-11-17 12:50:56.297489920,11.877255679999998
2014-11-17 13:00:34.164679168,11.885473690000001
2014-11-17 13:06:35.260361216,11.90101502
2014-11-17 13:15:38.735661824,11.881169700000001
2014-11-17 13:24:22.348468224,11.87546761
2014-11-17 13:32:45.827950848,11.881757030000001
2014-11-17 13:39:55.925370112,11.87953819
2014-11-17 13:47:55.380946176,11.867420729999997
2014-11-17 13:54:15.170990080,11.85814374
2014-11-17 14:01:45.898380032,11.86301887
2014-11-17 14:08:12.594745856,11.843509890000002
2014-11-17 14:14:00.529359104,11.85880402
2014-11-17 14:17:36.677331200,11.870355660000001
2014-11-17 14:21:57.351932928,11.86912382
2014-11-17 14:27:46.403700224,11.860824880000001
2014-11-17 14:34:04.423865088,11.85003843
2014-11-17 14:39:28.687537920,11.852364519999998
2014-11-17 14:46:00.004651776,11.85196685
2014-11-17 14:54:01.390883840,11.854849040000001
2014-11-17 14:59:47.458789120,11.842590840000002
2014-11-17 15:03:44.095647232,11.83511994
2014-11-17 15:07:30.817704960,11.83302098
2014-11-17 15:12:52.561294848,11.83709706
2014-11-17 15:19:48.844037120,11.83886207
2014-11-17 15:26:33.083990016,11.85783852
2014-11-17 15:32:41.279451904,11.875713970000001
2014-11-17 15:38:40.982202880,11.86559729
2014-11-17 15:46:17.189424896,11.86525693
2014-11-17 15:54:27.981427968,11.853207979999999
2014-11-17 16:01:16.181826048,11.845376
2014-11-17 16:11:04.484383744,11.853994170000002
2014-11-17 16:21:00.802212864,11.84582081
2014-11-17 16:29:56.798130944,11.85147523
2014-11-17 16:39:33.370744064,11.84130458
2014-11-17 16:47:13.129785088,11.82658431
2014-11-17 16:54:18.126456832,11.83114727
2014-11-17 17:03:25.625854976,11.84202601
2014-11-17 17:16:52.205197056,11.84715496
2014-11-17 17:33:58.003334144,11.84261075
2014-11-17 17:45:48.060088064,11.843805210000003
2014-11-17 18:04:16.163511808,11.83633104
2014-11-17 18:20:54.672947968,11.838971410000001
2014-11-17 18:32:59.961052160,11.85007485
2014-11-17 18:48:00.681631232,11.85795961
2014-11-17 19:08:07.838414848,11.871278280000002
2014-11-17 19:26:56.203540224,11.874412229999997
2014-11-17 19:51:59.278234112,11.85888736
2014-11-17 20:34:03.221210112,11.860217389999999
2014-11-17 21:09:39.792681984,11.869444029999999
2014-11-17 22:36:24.879486976,11.870803749999999
2014-11-17 23:55:29.350447872,11.861456999999998
2014-11-18 00:23:05.337792000,11.85167254
2014-11-18 00:52:29.731915776,11.86113795
2014-11-18 01:04:59.659613952,11.85618938
2014-11-18 01:15:39.021480960,11.848142500000002
2014-11-18 01:25:13.445297920,11.843575130000001
2014-11-18 01:39:42.555196160,11.84467764
2014-11-18 01:52:51.992801792,11.849925540000001
2014-11-18 02:07:42.782100992,11.86024275
2014-11-18 02:34:24.879824128,11.86292952
2014-11-18 02:58:31.606236160,11.870783880000001
2014-11-18 03:20:35.628282880,11.87073315
2014-11-18 03:55:08.643245824,11.86642106
2014-11-18 04:42:59.063632896,11.868149070000001
2014-11-18 05:25:47.069264896,11.87227415
2014-11-18 05:46:52.618498816,11.881069929999999
2014-11-18 05:59:37.649784064,11.885968979999998
2014-11-18 06:14:48.697812992,11.87784777
2014-11-18 06:34:13.150071040,11.88038093
2014-11-18 06:52:48.580162560,11.882402719999998
2014-11-18 07:11:22.956885248,11.88346789
2014-11-18 07:32:54.141228032,11.89777644
2014-11-18 07:41:08.459040000,11.91439322
2014-11-18 07:49:33.036729856,11.93630849
2014-11-18 07:56:23.596372992,11.94305251
2014-11-18 08:03:50.183488000,11.93757042
2014-11-18 08:11:42.931393024,11.94163924
2014-11-18 08:21:03.080759040,11.93665002
2014-11-18 08:29:35.915931136,11.95633499
2014-11-18 08:35:16.478699008,11.968089599999999
2014-11-18 08:42:03.157863936,11.97768139
2014-11-18 08:48:48.792740096,11.97227473
2014-11-18 08:57:17.174597888,11.977627920000002
2014-11-18 09:05:23.307350016,11.971847780000001
2014-11-18 09:14:43.400724992,11.97324109
2014-11-18 09:24:22.050313216,11.97943734
2014-11-18 09:35:22.234600960,11.972176039999999
2014-11-18 09:44:06.799782912,11.969870010000001
2014-11-18 09:51:45.918210304,11.978304370000002
2014-11-18 10:00:05.880854016,11.98682619
2014-11-18 10:05:52.317748992,11.996405880000003
2014-11-18 10:11:04.965641984,12.026804550000001
2014-11-18 10:15:16.453616128,12.0398578
2014-11-18 10:20:14.538543104,12.036558059999999
2014-11-18 10:27:20.337334272,12.03449303
2014-11-18 10:32:37.173001984,12.0282264
2014-11-18 10:38:50.551230976,12.022677500000002
2014-11-18 10:47:19.664359936,12.016523659999999
2014-11-18 10:57:37.698926080,12.01471176
2014-11-18 11:07:02.050940160,12.02379576
2014-11-18 11:20:08.996318976,12.02115281
2014-11-18 11:34:18.461441792,12.025795259999999
2014-11-18 11:44:49.618372096,12.02067842
2014-11-18 11:55:45.061375232,12.01618239
2014-11-18 12:03:48.330477312,12.002862559999999
2014-11-18 12:12:21.722289920,12.00276159
2014-11-18 12:22:45.491043072,11.99550739
2014-11-18 12:30:36.850380800,11.99803608
2014-11-18 12:41:25.609150720,12.00154348
2014-11-18 12:54:20.849748992,11.996182020000001
2014-11-18 13:01:10.955802880,11.97490162
2014-11-18 13:06:00.974586880,11.97266633
2014-11-18 13:13:42.684107008,11.97343866
2014-11-18 13:22:17.910391808,11.975751709999999
2014-11-18 13:30:04.393931008,11.96675531
2014-11-18 13:34:00.242155008,11.98319743
2014-11-18 13:37:22.185250816,11.995750959999999
2014-11-18 13:42:15.816516096,11.986852449999999
2014-11-18 13:49:56.253154048,11.9930696
2014-11-18 13:59:05.279824128,11.98164948
2014-11-18 14:06:39.956717056,11.969650080000001
2014-11-18 14:15:56.609153024,11.969172599999998
2014-11-18 14:23:36.424904192,11.960041510000002
2014-11-18 14:30:17.330154752,11.949728729999999
2014-11-18 14:35:40.997219840,11.932630519999998
2014-11-18 14:40:24.559919872,11.933982039999998
2014-11-18 14:45:43.474464000,11.930650669999999
2014-11-18 14:52:54.210193920,11.938366409999999
2014-11-18 14:59:57.825576192,11.93403451
2014-11-18 15:05:29.128829952,11.93982361
2014-11-18 15:10:26.461747968,11.951646260000002
2014-11-18 15:16:31.907543808,11.9641816
2014-11-18 15:24:23.829335296,11.95759298
2014-11-18 15:35:19.676675072,11.94770209
2014-11-18 15:43:27.604137728,11.93711747
2014-11-18 15:52:56.383206912,11.94735209
2014-11-18 16:01:56.637116928,11.95333609
2014-11-18 16:10:07.096264960,11.9610547
2014-11-18 16:21:11.166614016,11.96107518
2014-11-18 16:31:45.123569152,11.94773375
2014-11-18 16:41:12.437037824,11.94463927
2014-11-18 16:53:59.032176896,11.93905629
2014-11-18 17:06:52.275144960,11.94819699
2014-11-18 17:20:31.863354880,11.94907561
2014-11-18 17:37:00.194418176,11.95698326
2014-11-18 17:52:11.563206912,11.958123349999997
2014-11-18 18:08:48.114295808,11.95885842
2014-11-18 18:21:19.923160320,11.967620559999999
2014-11-18 18:28:18.949135872,11.97886631
2014-11-18 18:39:29.857582080,11.96929636
2014-11-18 18:59:40.550310912,11.96606646
2014-11-18 19:19:41.685117952,11.95767966
2014-11-18 19:42:30.437040896,11.95603181
2014-11-18 20:03:51.173648128,11.9470802
2014-11-18 20:24:17.807288832,11.953559929999999
2014-11-18 20:41:49.192254976,11.95429291
2014-11-18 20:55:52.919731968,11.97052633
2014-11-18 21:22:49.135579136,11.97257559
2014-11-18 22:44:03.758223104,11.96723159
2014-11-18 23:48:53.789110784,11.95329736
2014-11-19 00:11:31.350306816,11.94604932
2014-11-19 00:25:11.182535936,11.94482919
2014-11-19 00:49:03.006166016,11.9499919
2014-11-19 01:05:39.502840064,11.95746732
2014-11-19 01:18:58.977837824,11.955826049999999
2014-11-19 01:30:14.767761152,11.93666079
2014-11-19 01:42:25.509256960,11.934596249999998
2014-11-19 01:59:03.092085760,11.937237399999999
2014-11-19 02:20:40.398161152,11.93566821
2014-11-19 02:39:15.933089792,11.93256822
2014-11-19 02:54:20.455817984,11.92875562
2014-11-19 03:11:27.834668032,11.92422124
2014-11-19 03:22:21.088087040,11.93390715
2014-11-19 03:34:38.685625856,11.938582689999999
2014-11-19 03:56:08.308539904,11.93403578
2014-11-19 04:21:34.830029056,11.92780194
2014-11-19 04:39:55.662891776,11.92997684
2014-11-19 05:01:47.561692160,11.93997774
2014-11-19 05:26:56.002390784,11.942784889999999
2014-11-19 05:42:29.970191872,11.945691219999999
2014-11-19 05:56:25.618083840,11.94539897
2014-11-19 06:08:49.145446144,11.94564121
2014-11-19 06:30:14.619484160,11.93506764
2014-11-19 06:49:27.797128960,11.94325671
2014-11-19 07:05:35.305820928,11.9416437
2014-11-19 07:31:43.599889920,11.941426139999999
2014-11-19 07:49:15.700464128,11.9445571
2014-11-19 08:03:41.974910720,11.959536369999999
2014-11-19 08:10:36.334892800,11.98105425
2014-11-19 08:15:55.893434112,11.999611949999998
2014-11-19 08:22:31.099198976,11.98969978
2014-11-19 08:30:48.115613184,11.997749660000002
2014-11-19 08:40:31.562820864,11.995019489999999
2014-11-19 08:51:44.844281344,11.99091982
2014-11-19 09:04:45.407323904,11.986733639999999
2014-11-19 09:21:36.164864768,11.98600503
2014-11-19 09:36:25.945454848,11.9885088
2014-11-19 09:50:01.909251072,11.98531785
2014-11-19 10:03:51.743819008,11.98556535
2014-11-19 10:15:10.427700992,11.99613465
2014-11-19 10:23:49.595497984,12.01706671
2014-11-19 10:34:00.250088960,12.00895026
2014-11-19 10:44:33.969108224,11.999897959999998
2014-11-19 11:01:20.151300096,12.01125711
2014-11-19 11:17:35.820023040,12.01530994
2014-11-19 11:33:52.968953088,12.00831291
2014-11-19 11:47:56.518812160,11.99594426
2014-11-19 11:59:33.295565056,11.988528689999999
2014-11-19 12:13:13.989622016,11.98741571
2014-11-19 12:23:06.714457856,11.96106354
2014-11-19 12:30:17.273729024,11.951587
2014-11-19 12:41:05.462430976,11.95244518
2014-11-19 12:53:31.236238848,11.960722760000001
2014-11-19 13:04:54.305825024,11.953137579999998
2014-11-19 13:14:37.056341760,11.97211644
2014-11-19 13:20:33.295560192,11.97400275
2014-11-19 13:26:43.532921856,11.98176037
2014-11-19 13:35:45.741156096,11.98332171
2014-11-19 13:45:34.156068864,11.978414700000002
2014-11-19 13:53:04.989605120,11.97661806
2014-11-19 14:02:44.440008960,11.984735769999999
2014-11-19 14:11:53.960957696,11.98077634
2014-11-19 14:20:24.245199872,11.974141880000001
2014-11-19 14:29:53.195152128,11.966057319999999
2014-11-19 14:37:32.719748864,11.97083064
2014-11-19 14:45:54.067067904,11.98100819
2014-11-19 14:54:02.426867200,11.976492949999999
2014-11-19 15:01:17.262222848,11.96371502
2014-11-19 15:09:00.674440192,11.959622370000002
2014-11-19 15:17:53.739190016,11.955423779999999
2014-11-19 15:28:23.448212992,11.95074537
2014-11-19 15:34:41.850682112,11.911732010000001
2014-11-19 15:38:13.067027200,11.87480645
2014-11-19 15:42:03.443613952,11.88019382
2014-11-19 15:45:51.994408960,11.85366228
2014-11-19 15:48:40.728300032,11.79284086
2014-11-19 15:51:22.413494016,11.78136458
2014-11-19 15:55:00.432878080,11.79965677
2014-11-19 15:58:25.260465152,11.81254518
2014-11-19 16:01:15.507877120,11.791825830000002
2014-11-19 16:04:02.267269888,11.81194509
2014-11-19 16:07:21.922497280,11.80438836
2014-11-19 16:12:20.089936896,11.80449969
2014-11-19 16:17:10.602973952,11.77997335
2014-11-19 16:21:12.948828928,11.779974549999999
2014-11-19 16:26:38.249478912,11.79301796
2014-11-19 16:34:06.999741184,11.790168700000002
2014-11-19 16:41:44.675313920,11.799308860000002
2014-11-19 16:49:35.235088128,11.799373359999999
2014-11-19 16:59:05.860060928,11.80654533
2014-11-19 17:04:30.416960000,11.862394129999998
2014-11-19 17:08:14.568280832,11.867834989999999
2014-11-19 17:12:14.811959808,11.910610010000001
2014-11-19 17:15:02.638491136,11.97120937
2014-11-19 17:18:11.184923904,11.962045179999999
2014-11-19 17:22:28.318735104,11.954664150000001
2014-11-19 17:26:24.304598016,11.92438384
2014-11-19 17:31:21.429532928,11.9400923
2014-11-19 17:38:48.897468928,11.942086849999999
2014-11-19 17:47:02.559335168,11.93686345
2014-11-19 17:56:39.593971200,11.94712921
2014-11-19 18:02:59.866728960,11.96971106
2014-11-19 18:10:40.013975808,11.95441379
2014-11-19 18:21:28.277789184,11.945538469999999
2014-11-19 18:30:01.818476032,11.94312167
2014-11-19 18:42:55.665218048,11.936261839999998
2014-11-19 18:53:11.606451712,11.93464219
2014-11-19 19:01:06.242705920,11.958349709999998
2014-11-19 19:04:52.876147968,11.91227091
2014-11-19 19:08:45.858965760,11.89677794
2014-11-19 19:14:40.948308224,11.91992913
2014-11-19 19:20:35.077719040,11.95165466
2014-11-19 19:27:22.500118016,11.919658669999999
2014-11-19 19:35:23.138926848,11.91504577
2014-11-19 19:42:59.497511936,11.90333413
2014-11-19 19:48:44.360354816,11.86665855
2014-11-19 19:54:18.525897984,11.84796766
2014-11-19 20:00:42.637383936,11.860639620000002
2014-11-19 20:09:02.660665088,11.841800319999999
2014-11-19 20:16:18.657626112,11.82862456
2014-11-19 20:24:48.317500160,11.84305312
2014-11-19 20:34:49.022182912,11.829723399999999
2014-11-19 20:44:13.708733952,11.841936870000001
2014-11-19 20:54:42.704377856,11.84109259
2014-11-19 21:08:18.855766016,11.83021087
2014-11-19 21:47:23.527506944,11.833545879999999
2014-11-19 23:11:43.929316352,11.829807090000001
2014-11-19 23:47:13.460685824,11.82611316
2014-11-20 00:08:59.482497024,11.83596123
2014-11-20 00:25:04.285316096,11.84266782
2014-11-20 00:36:55.279041024,11.82248952
2014-11-20 00:48:17.861615872,11.82381082
2014-11-20 00:58:53.497540096,11.80982517
2014-11-20 01:03:21.949635840,11.79553003
2014-11-20 01:08:06.713728000,11.78323763
2014-11-20 01:13:41.727193856,11.783325839999998
2014-11-20 01:22:48.151442688,11.79227145
2014-11-20 01:35:36.555041792,11.80011198
2014-11-20 01:47:06.526660096,11.80192624
2014-11-20 01:57:33.414529280,11.80685069
2014-11-20 02:07:48.270595840,11.80780481
2014-11-20 02:23:20.677901824,11.814792689999999
2014-11-20 02:36:10.927234816,11.82919049
2014-11-20 02:48:21.885145856,11.824866769999998
2014-11-20 03:06:29.569026816,11.82577738
2014-11-20 03:17:16.639883008,11.8111326
2014-11-20 03:34:01.109305088,11.815617000000001
2014-11-20 03:53:56.434315008,11.7983319
2014-11-20 04:08:46.981718784,11.78413394
2014-11-20 04:29:47.650674944,11.79424368
2014-11-20 04:44:18.006490880,11.79865985
2014-11-20 05:04:42.029268736,11.79239876
2014-11-20 05:24:16.587774976,11.78974506
2014-11-20 05:34:57.189323776,11.803077089999999
2014-11-20 05:45:29.762252032,11.81033448
2014-11-20 05:57:48.469185024,11.81937925
2014-11-20 06:10:20.420270080,11.8270854
2014-11-20 06:20:05.141049088,11.832704040000001
2014-11-20 06:30:11.414760192,11.853114239999998
2014-11-20 06:34:01.718224896,11.878982599999999
2014-11-20 06:38:40.553744128,11.86314779
2014-11-20 06:45:16.405343744,11.851241100000001
2014-11-20 06:53:07.809927936,11.84378372
2014-11-20 07:02:42.907449088,11.82834084
2014-11-20 07:13:23.820963840,11.836116829999998
2014-11-20 07:27:54.278771968,11.842251039999999
2014-11-20 07:40:33.225660928,11.84517095
2014-11-20 07:52:25.680232960,11.859396639999998
2014-11-20 08:00:29.824190976,11.87080005
2014-11-20 08:06:14.094734080,11.862885709999999
2014-11-20 08:12:44.154248960,11.86768023
2014-11-20 08:17:34.081950976,11.874218820000001
2014-11-20 08:23:40.073270272,11.8760111
2014-11-20 08:31:02.916523008,11.876352279999999
2014-11-20 08:37:03.118993152,11.880608070000001
2014-11-20 08:43:04.842411008,11.86555652
2014-11-20 08:50:25.399736832,11.86235306
2014-11-20 09:00:56.884009984,11.86825921
2014-11-20 09:11:34.414776832,11.86900348
2014-11-20 09:22:33.048603904,11.883377280000001
2014-11-20 09:32:38.984129792,11.89684434
2014-11-20 09:41:28.061614080,11.90370532
2014-11-20 09:51:17.771924736,11.907948769999999
2014-11-20 09:59:58.360572672,11.91128043
2014-11-20 10:10:41.809485056,11.92585715
2014-11-20 10:18:36.546092800,11.930552729999999
2014-11-20 10:27:40.537312000,11.93752223
2014-11-20 10:35:33.119133952,11.93921819
2014-11-20 10:45:46.019069952,11.94681175
2014-11-20 10:52:46.411012096,11.96221155
2014-11-20 11:00:26.002357760,11.96394745
2014-11-20 11:07:43.614060032,11.949910110000001
2014-11-20 11:16:49.634220032,11.93868876
2014-11-20 11:26:44.872302848,11.93423033
2014-11-20 11:39:01.880141312,11.94379302
2014-11-20 11:50:00.532730880,11.95100661
2014-11-20 12:00:25.752783104,11.94897551
2014-11-20 12:08:43.417860096,11.930484550000001
2014-11-20 12:19:14.259483904,11.9270106
2014-11-20 12:33:59.098381824,11.931668519999999
2014-11-20 12:48:20.133199616,11.929817510000001
2014-11-20 12:58:34.516039168,11.911353860000002
2014-11-20 13:03:21.691043840,11.891540800000001
2014-11-20 13:10:10.113413120,11.890721939999999
2014-11-20 13:15:27.454428160,11.88203933
2014-11-20 13:20:32.620705024,11.88938866
2014-11-20 13:25:15.096131072,11.89344737
2014-11-20 13:31:11.405222912,11.893461429999999
2014-11-20 13:34:38.412374016,11.90681639
2014-11-20 13:38:34.393174016,11.903131109999999
2014-11-20 13:43:46.812551936,11.914278280000001
2014-11-20 13:48:00.103917056,11.926283510000001
2014-11-20 13:52:03.982191872,11.92480923
2014-11-20 13:56:41.235424768,11.91520229
2014-11-20 14:01:50.270203904,11.91712085
2014-11-20 14:07:10.196045056,11.922830770000001
2014-11-20 14:12:16.398897920,11.92921027
2014-11-20 14:16:36.864589056,11.932456570000001
2014-11-20 14:21:59.678411264,11.924924129999999
2014-11-20 14:29:10.009740032,11.933049659999998
2014-11-20 14:33:48.620898048,11.948438399999999
2014-11-20 14:38:39.204313856,11.944181720000001
2014-11-20 14:44:28.107670784,11.93917731
2014-11-20 14:50:06.585428992,11.9363902
2014-11-20 14:56:40.554803968,11.93011999
2014-11-20 15:02:16.549867008,11.90720827
2014-11-20 15:05:29.537169920,11.89714996
2014-11-20 15:09:19.547838208,11.892061109999998
2014-11-20 15:14:06.618472704,11.902615449999999
2014-11-20 15:19:03.757827072,11.917968119999998
2014-11-20 15:24:51.219768320,11.91811066
2014-11-20 15:32:08.236373248,11.91734667
2014-11-20 15:37:53.195725056,11.9018808
2014-11-20 15:43:47.951685120,11.89716831
2014-11-20 15:50:09.644481024,11.90271088
2014-11-20 15:58:01.526594048,11.89620352
2014-11-20 16:06:04.026752256,11.89529112
2014-11-20 16:15:55.534007040,11.909238259999999
2014-11-20 16:26:47.314692864,11.903646099999998
2014-11-20 16:37:02.467339008,11.900310489999999
2014-11-20 16:48:19.094316032,11.88666378
2014-11-20 16:58:07.732943872,11.893628560000002
2014-11-20 17:15:08.273789952,11.90092987
2014-11-20 17:38:21.202420224,11.91067728
2014-11-20 17:53:22.862515200,11.91281034
2014-11-20 18:07:06.691041024,11.92067311
2014-11-20 18:22:53.617647872,11.91890265
2014-11-20 18:37:05.303973120,11.9195774
2014-11-20 18:59:00.810748928,11.922407630000002
2014-11-20 19:24:34.102003968,11.93306892
2014-11-20 19:53:26.287606016,11.942404859999998
2014-11-20 20:28:10.208589056,11.95869772
2014-11-20 20:54:59.162932992,11.954616190000001
2014-11-20 21:25:41.078078976,11.9401991
2014-11-20 23:04:31.989117952,11.93979118
2014-11-21 00:07:03.249230080,11.934332809999999
2014-11-21 00:26:42.510373120,11.928820799999999
2014-11-21 00:43:44.017943040,11.932443800000001
2014-11-21 01:01:39.871971072,11.9373309
2014-11-21 01:15:37.577276160,11.94297476
2014-11-21 01:32:09.745628928,11.93615112
2014-11-21 01:44:25.238588928,11.94427094
2014-11-21 01:52:43.867447296,11.941910230000001
2014-11-21 02:03:23.899387904,11.94548342
2014-11-21 02:13:19.669755904,11.94276937
2014-11-21 02:26:47.350524160,11.927680769999998
2014-11-21 02:38:24.716836096,11.9247103
2014-11-21 02:56:11.472556800,11.92854726
2014-11-21 03:13:22.754859008,11.9265801
2014-11-21 03:36:47.069699840,11.92736319
2014-11-21 03:58:11.349168896,11.938528459999999
2014-11-21 04:18:50.063270656,11.94295361
2014-11-21 04:37:26.532530944,11.94541138
2014-11-21 04:51:25.490937088,11.941149209999999
2014-11-21 05:07:35.951211008,11.939399000000002
2014-11-21 05:30:18.246118144,11.9428516
2014-11-21 05:46:46.160317184,11.93291955
2014-11-21 06:07:01.356668928,11.92594345
2014-11-21 06:44:18.571548928,11.934655620000001
2014-11-21 07:09:37.542773760,11.94071228
2014-11-21 07:20:45.756685056,11.95296858
2014-11-21 07:35:27.710011904,11.94818287
2014-11-21 07:52:05.519133952,11.95320019
2014-11-21 08:01:53.831719168,11.978507369999999
2014-11-21 08:08:08.948572928,11.97870843
2014-11-21 08:15:24.279633920,11.969292339999999
2014-11-21 08:23:34.934579968,11.96822633
2014-11-21 08:32:31.597749760,11.975764170000001
2014-11-21 08:39:12.149252096,11.9674087
2014-11-21 08:43:58.563598848,11.947318489999999
2014-11-21 08:49:12.617225216,11.93801626
2014-11-21 08:53:32.195497984,11.912209129999999
2014-11-21 08:58:24.856598016,11.90351626
2014-11-21 09:02:17.946994944,11.885460470000002
2014-11-21 09:07:26.107917056,11.89251943
2014-11-21 09:14:37.732924160,11.893879470000002
2014-11-21 09:21:36.009956864,11.90817046
2014-11-21 09:28:56.818529792,11.912214
2014-11-21 09:37:13.351132160,11.913649209999999
2014-11-21 09:45:00.412706048,11.91477836
2014-11-21 09:55:42.960711168,11.91842173
2014-11-21 10:04:19.056086272,11.90195965
2014-11-21 10:13:35.016805120,11.905544410000001
2014-11-21 10:26:47.539710976,11.900313409999999
2014-11-21 10:33:36.737965056,11.92445219
2014-11-21 10:37:31.406099968,11.949337380000001
2014-11-21 10:40:33.084001024,11.99090436
2014-11-21 10:44:14.918428928,11.96966957
2014-11-21 10:50:08.306417152,11.96359748
2014-11-21 10:57:41.355365888,11.95568769
2014-11-21 11:03:48.113259008,11.95851118
2014-11-21 11:12:08.090584832,11.95471096
2014-11-21 11:21:04.940765952,11.965313870000001
2014-11-21 11:29:41.090437888,11.950761029999997
2014-11-21 11:39:51.913064192,11.960722330000001
2014-11-21 11:49:33.749747968,11.95170955
2014-11-21 11:58:49.659558912,11.944387939999999
2014-11-21 12:07:31.449323008,11.96586808
2014-11-21 12:18:28.129690112,11.965283659999999
2014-11-21 12:30:58.302710016,11.97873859
2014-11-21 12:37:07.917970176,11.987754959999998
2014-11-21 12:44:06.959709952,11.99120635
2014-11-21 12:52:35.028412928,11.98631697
2014-11-21 12:59:57.417651200,12.00060703
2014-11-21 13:04:18.150793216,12.01607963
2014-11-21 13:08:51.418043136,12.033721170000002
2014-11-21 13:11:50.328525312,12.06551671
2014-11-21 13:15:17.193690880,12.06299917
2014-11-21 13:19:15.725090048,12.05182209
2014-11-21 13:24:25.610393088,12.04497803
2014-11-21 13:29:30.991873024,12.038734779999999
2014-11-21 13:35:01.193639168,12.031327290000002
2014-11-21 13:41:16.985236992,12.03366722
2014-11-21 13:48:15.785200128,12.024725770000002
2014-11-21 13:56:00.328992768,12.028748510000002
2014-11-21 14:02:38.999409920,12.03727394
2014-11-21 14:10:06.451365120,12.042832000000002
2014-11-21 14:17:59.267001856,12.03888306
2014-11-21 14:24:18.500999936,12.029838510000001
2014-11-21 14:31:56.849944064,12.03469146
2014-11-21 14:39:39.660120832,12.041334339999999
2014-11-21 14:44:58.462117888,12.055195200000002
2014-11-21 14:50:40.734887936,12.044522720000002
2014-11-21 14:57:15.743997952,12.03584792
2014-11-21 15:02:58.518156288,12.039470960000001
2014-11-21 15:09:32.869792000,12.045188110000002
2014-11-21 15:18:04.319924224,12.046209650000002
2014-11-21 15:29:36.647214848,12.0477305
2014-11-21 15:39:54.207577088,12.04049438
2014-11-21 15:48:19.215617024,12.044350460000002
2014-11-21 15:56:39.831065344,12.053210189999998
2014-11-21 16:03:45.640024832,12.060314490000001
2014-11-21 16:11:01.128916992,12.05477497
2014-11-21 16:18:52.036583168,12.051478220000002
2014-11-21 16:26:31.083255040,12.05160534
2014-11-21 16:34:45.458928896,12.051168610000001
2014-11-21 16:45:30.528748800,12.040704170000001
2014-11-21 16:52:07.493835776,12.0103845
2014-11-21 16:56:09.512740096,11.990212470000001
2014-11-21 17:00:36.905961728,11.97354596
2014-11-21 17:03:28.174825984,11.94111154
2014-11-21 17:07:21.294123776,11.940309860000001
2014-11-21 17:11:39.238816000,11.95654351
2014-11-21 17:17:00.283907072,11.951034510000001
2014-11-21 17:23:19.046649856,11.96152503
2014-11-21 17:31:09.798128896,11.95876367
2014-11-21 17:40:34.129126144,11.96545797
2014-11-21 17:52:42.582941184,11.96578528
2014-11-21 18:05:57.509950208,11.96231693
2014-11-21 18:16:32.905198080,11.95988199
2014-11-21 18:26:47.956233984,11.97615311
2014-11-21 18:35:58.178042112,11.98552686
2014-11-21 18:52:13.555719168,11.98013304
2014-11-21 19:16:38.112148224,11.98012049
2014-11-21 19:36:26.444133888,11.998295740000001
2014-11-21 19:53:58.844423936,12.00390973
2014-11-21 20:11:20.512687104,12.0139295
2014-11-21 20:30:19.674860032,12.011879110000002
2014-11-21 20:49:33.700689920,12.00926523
2014-11-21 21:45:57.993908736,12.012669330000001
2014-11-23 23:07:59.133278976,12.020618
2014-11-23 23:32:28.675690752,12.032487380000001
2014-11-23 23:50:47.757840128,12.03108894
2014-11-24 00:11:12.748251136,12.0247286
2014-11-24 00:34:09.079172096,12.026650270000001
2014-11-24 00:58:08.533630208,12.02457874
2014-11-24 01:07:24.470027776,12.00641541
2014-11-24 01:16:58.742892800,12.004063419999998
2014-11-24 01:32:59.869031168,12.01088662
2014-11-24 01:51:31.281692928,12.02053723
2014-11-24 02:12:12.071891200,12.01782819
2014-11-24 02:45:49.973684224,12.014228059999999
2014-11-24 03:10:32.471976960,12.007058720000002
2014-11-24 03:37:27.246186752,12.01173762
2014-11-24 04:22:29.805737728,12.008047730000001
2014-11-24 05:11:20.052027136,11.999583269999999
2014-11-24 05:39:21.079357952,12.00652684
2014-11-24 06:02:08.836048128,12.00343894
2014-11-24 06:16:14.317043968,12.01781365
2014-11-24 06:24:56.171072768,12.02687702
2014-11-24 06:35:45.997568000,12.013475320000001
2014-11-24 06:49:43.115875328,12.00558669
2014-11-24 07:07:29.659014400,12.00173626
2014-11-24 07:28:59.284166144,12.00001066
2014-11-24 07:51:59.574775040,11.98506486
2014-11-24 08:04:22.803718144,11.97135905
2014-11-24 08:15:46.669329152,11.968059230000001
2014-11-24 08:26:27.029184768,11.967015749999998
2014-11-24 08:36:41.980251904,11.95490178
2014-11-24 08:46:22.754326016,11.953332790000001
2014-11-24 08:57:38.184673024,11.96228307
2014-11-24 09:07:47.978881024,11.960595759999999
2014-11-24 09:20:32.929605632,11.96901232
2014-11-24 09:36:30.102884864,11.96724417
2014-11-24 09:53:47.359320064,11.9627077
2014-11-24 10:12:05.117248000,11.96388784
2014-11-24 10:39:26.987259904,11.96081518
2014-11-24 11:03:04.243141120,11.95615542
2014-11-24 11:25:22.404694016,11.96062809
2014-11-24 11:53:51.718437888,11.95644894
2014-11-24 12:12:42.809736704,11.9619058
2014-11-24 12:26:51.026025216,11.95616854
2014-11-24 12:35:29.564562176,11.939956630000001
2014-11-24 12:45:47.036400896,11.94572422
2014-11-24 12:56:02.833796096,11.96402359
2014-11-24 13:04:54.728637952,11.96562615
2014-11-24 13:12:18.699378176,11.96393181
2014-11-24 13:20:23.442508032,11.96822416
2014-11-24 13:28:07.261171968,11.977697499999998
2014-11-24 13:34:36.751380992,11.98624641
2014-11-24 13:42:24.495358720,11.98140237
2014-11-24 13:50:39.020427008,11.982623480000003
2014-11-24 14:00:56.032346112,11.977550629999998
2014-11-24 14:11:30.150071040,11.96936014
2014-11-24 14:22:09.529904128,11.9760521
2014-11-24 14:32:07.633805824,11.983674109999999
2014-11-24 14:39:25.332893952,11.98661784
2014-11-24 14:45:21.786395904,11.99830629
2014-11-24 14:51:33.910388992,11.99276473
2014-11-24 14:58:56.625361152,11.988468229999999
2014-11-24 15:06:07.481615104,11.98141471
2014-11-24 15:14:58.380640768,11.99012136
2014-11-24 15:23:43.197380096,11.99722709
2014-11-24 15:36:14.414355968,11.996884739999999
2014-11-24 15:53:01.689036032,11.992445100000001
2014-11-24 16:07:42.457553920,11.982427600000001
2014-11-24 16:16:19.986942976,11.97075787
2014-11-24 16:25:32.120860160,11.96609299
2014-11-24 16:37:14.395851008,11.97544497
2014-11-24 16:51:46.144515072,11.95718997
2014-11-24 17:01:46.405228800,11.95609331
2014-11-24 17:15:28.542688256,11.95786379
2014-11-24 17:31:11.183241984,11.95892615
2014-11-24 17:45:55.102078976,11.970758850000003
2014-11-24 18:05:31.096772864,11.973908889999999
2014-11-24 18:25:11.608839936,11.96978342
2014-11-24 18:46:33.677231104,11.97892675
2014-11-24 19:18:59.677849088,11.977119010000001
2014-11-24 20:04:00.861469952,11.986048210000002
2014-11-24 20:48:24.914317056,11.98807681
2014-11-24 21:23:10.380366080,11.97577687
2014-11-24 23:30:45.794513920,11.97911064
2014-11-25 00:21:07.114433024,11.97824349
2014-11-25 00:45:05.240181248,11.976631679999999
2014-11-25 01:01:05.071659008,11.97528665
2014-11-25 01:12:02.579176192,11.98462703
2014-11-25 01:29:12.059241984,11.981767459999999
2014-11-25 01:47:33.656392704,11.986859810000002
2014-11-25 02:01:53.675655936,11.989326260000002
2014-11-25 02:21:55.236425984,11.99013075
2014-11-25 02:45:37.464676864,11.986357600000002
2014-11-25 03:03:08.326279936,11.9824493
2014-11-25 03:17:02.318494976,11.99340617
2014-11-25 03:24:35.627702784,12.00327001
2014-11-25 03:35:26.372635904,11.987871920000002
2014-11-25 03:54:27.139716096,11.98326712
2014-11-25 04:19:01.262093056,11.97815739
2014-11-25 04:39:30.734536960,11.969028009999999
2014-11-25 04:55:16.722322176,11.968099869999998
2014-11-25 05:12:47.131440128,11.97346118
2014-11-25 05:31:26.377188864,11.979681130000001
2014-11-25 05:50:14.346728960,11.976179550000001
2014-11-25 06:03:31.678204160,11.983634709999999
2014-11-25 06:18:31.284065024,11.991823750000002
2014-11-25 06:40:34.425756928,11.99187555
2014-11-25 06:55:55.735321856,11.995165230000001
2014-11-25 07:11:03.678756864,11.99528415
2014-11-25 07:27:02.758534912,11.979921829999999
2014-11-25 07:40:56.321600000,11.983768690000002
2014-11-25 07:57:07.792744960,11.97607987
2014-11-25 08:14:05.724701184,11.980876209999998
2014-11-25 08:30:04.004538880,11.993062280000002
2014-11-25 08:39:27.126790912,12.015241979999999
2014-11-25 08:47:55.292701184,12.01055458
2014-11-25 08:57:35.657268224,12.008869719999998
2014-11-25 09:08:49.278145024,11.99792944
2014-11-25 09:21:08.278204928,12.003555080000002
2014-11-25 09:35:05.219068928,12.00160242
2014-11-25 09:49:55.056363776,12.00131921
2014-11-25 10:02:25.177991168,12.005842170000001
2014-11-25 10:13:46.810923008,12.01312154
2014-11-25 10:23:45.533357824,12.021210449999998
2014-11-25 10:33:43.801517056,12.02511557
2014-11-25 10:48:01.963176960,12.0235589
2014-11-25 11:01:31.763790080,12.023389519999998
2014-11-25 11:12:34.647609088,12.0155804
2014-11-25 11:21:50.240499200,12.00479682
2014-11-25 11:37:53.524551168,12.0099025
2014-11-25 11:59:27.283946240,12.00716604
2014-11-25 12:16:15.436068864,12.003408319999998
2014-11-25 12:32:05.725488896,11.99803093
2014-11-25 12:47:26.999043072,11.992765749999998
2014-11-25 12:59:14.894464000,11.998442290000002
2014-11-25 13:08:36.010882048,11.98317269
2014-11-25 13:14:08.596411136,11.97356146
2014-11-25 13:21:33.764066048,11.98423055
2014-11-25 13:28:01.216440064,12.00509438
2014-11-25 13:31:29.550632960,11.958190599999998
2014-11-25 13:33:59.394501120,11.936320599999998
2014-11-25 13:36:38.970600960,11.938477939999999
2014-11-25 13:40:03.086361088,11.933319370000001
2014-11-25 13:44:56.504539136,11.940106650000002
2014-11-25 13:51:47.298497024,11.93681979
2014-11-25 13:59:45.798081024,11.926219369999998
2014-11-25 14:03:40.990781952,11.929795189999998
2014-11-25 14:07:33.878200064,11.96036032
2014-11-25 14:13:40.743440128,11.96245873
2014-11-25 14:21:02.129545984,11.97243103
2014-11-25 14:27:55.232555008,11.97631342
2014-11-25 14:33:34.839846912,11.98046379
2014-11-25 14:38:05.668434944,11.998634449999999
2014-11-25 14:41:50.265368832,11.99442945
2014-11-25 14:46:51.293076224,12.00375447
2014-11-25 14:52:28.632685056,12.006087690000001
2014-11-25 14:58:07.849656064,11.99470665
2014-11-25 15:02:20.029896192,12.00308604
2014-11-25 15:07:10.636165888,11.997392199999998
2014-11-25 15:14:26.844500224,11.995125470000001
2014-11-25 15:22:29.812773120,12.00159858
2014-11-25 15:30:01.217387776,12.003556219999998
2014-11-25 15:39:04.972381952,12.00442124
2014-11-25 15:47:57.206580992,11.991392750000001
2014-11-25 15:55:55.290539776,11.99308122
2014-11-25 16:03:37.660611072,11.997666420000002
2014-11-25 16:14:17.895094272,11.99239051
2014-11-25 16:24:21.014445824,11.99300936
2014-11-25 16:31:43.994806016,11.99409415
2014-11-25 16:40:22.442536960,11.988568350000001
2014-11-25 16:50:25.681714944,11.98136776
2014-11-25 17:01:12.887398912,11.9842926
2014-11-25 17:17:09.559417856,11.97856615
2014-11-25 17:30:00.829466112,11.96658425
2014-11-25 17:41:53.559173888,11.97151472
2014-11-25 17:58:16.919853056,11.9683714
2014-11-25 18:15:35.069459200,11.98005918
2014-11-25 18:29:04.299590144,11.98308428
2014-11-25 18:56:50.855124992,11.9817471
2014-11-25 19:25:43.183102208,11.98479054
2014-11-25 20:13:57.708795136,11.990603729999998
2014-11-25 20:56:33.287649792,12.00586161
2014-11-25 22:06:23.110583808,12.01656653
2014-11-25 23:36:01.331399168,12.016882249999998
2014-11-26 00:26:22.932274944,12.00166337
2014-11-26 00:55:46.166944000,11.9961342
2014-11-26 01:21:41.890742016,12.00139334
2014-11-26 01:54:51.983458048,11.99581595
2014-11-26 02:32:54.979719936,11.996620360000001
2014-11-26 03:09:53.299556864,11.99509332
2014-11-26 04:07:07.491168000,11.9916316
2014-11-26 05:14:49.874439936,11.990558270000001
2014-11-26 06:06:27.264449024,12.000872900000001
2014-11-26 06:47:40.309033216,12.00129852
2014-11-26 07:16:23.472568832,12.005490100000001
2014-11-26 07:42:01.639393792,12.00279835
2014-11-26 08:09:13.241741824,11.999667379999998
2014-11-26 08:33:47.935168000,11.99927506
2014-11-26 08:49:21.847335936,11.99230255
2014-11-26 08:59:42.756888064,11.984460030000001
2014-11-26 09:09:20.997227008,11.98291317
2014-11-26 09:17:26.386649088,11.97453389
2014-11-26 09:29:56.337009920,11.9712519
2014-11-26 09:41:05.868428032,11.96485593
2014-11-26 09:56:38.725721088,11.96400719
2014-11-26 10:08:21.369453056,11.95928064
2014-11-26 10:19:42.543488768,11.96950624
2014-11-26 10:33:12.646879744,11.964446299999999
2014-11-26 10:45:07.987490048,11.96108691
2014-11-26 11:00:44.581623040,11.96103707
2014-11-26 11:13:47.692619008,11.96521576
2014-11-26 11:28:27.450589952,11.965582130000001
2014-11-26 11:41:16.640150784,11.98263211
2014-11-26 11:55:03.354915840,11.98749785
2014-11-26 12:11:27.618227200,11.98816063
2014-11-26 12:29:42.445761024,11.98141491
2014-11-26 12:46:05.299639808,11.97499749
2014-11-26 13:00:14.947326976,11.97803511
2014-11-26 13:11:44.686455040,11.96351764
2014-11-26 13:21:14.012907008,11.962754870000001
2014-11-26 13:30:18.290675712,11.97626457
2014-11-26 13:35:21.396710912,11.98713918
2014-11-26 13:41:54.229710080,11.98707429
2014-11-26 13:50:53.815316992,11.980974550000001
2014-11-26 14:01:06.517010176,11.9744984
2014-11-26 14:15:16.590114048,11.982969159999998
2014-11-26 14:23:36.894291968,11.990801389999998
2014-11-26 14:31:24.383409152,11.99590177
2014-11-26 14:39:37.737879040,11.986236499999999
2014-11-26 14:48:25.768803072,11.98136948
2014-11-26 14:59:06.627054848,11.98838752
2014-11-26 15:06:33.714883840,11.992803120000001
2014-11-26 15:17:20.778612736,11.99282602
2014-11-26 15:32:05.652971776,11.987106110000001
2014-11-26 15:48:15.071817984,11.98377584
2014-11-26 16:10:21.061189120,11.98471179
2014-11-26 16:27:51.136438016,11.973433539999998
2014-11-26 16:49:05.011516160,11.98398885
2014-11-26 17:16:18.062678016,11.98821614
2014-11-26 17:42:52.779205888,11.98780837
2014-11-26 18:08:52.796306944,11.98727361
2014-11-26 18:41:58.539428096,11.98619713
2014-11-26 19:23:37.480818944,11.978327410000002
2014-11-26 20:12:54.841265152,11.98245251
2014-11-26 21:04:13.445200128,11.98462497
2014-11-26 22:59:07.794194944,11.97706711
2014-11-27 00:10:57.681860096,11.98392047
2014-11-27 00:50:20.949015040,11.99498344
2014-11-27 01:11:48.122327040,11.99095356
2014-11-27 01:30:34.736286208,11.98039011
2014-11-27 01:46:02.179035904,11.98807806
2014-11-27 02:03:02.000967168,11.97932526
2014-11-27 02:17:45.362586880,11.973794860000002
2014-11-27 02:39:13.674744064,11.972897990000002
2014-11-27 02:52:08.234117888,11.96686262
2014-11-27 03:05:52.464295168,11.9590874
2014-11-27 03:19:37.731816960,11.944842979999997
2014-11-27 03:32:17.414722304,11.938658259999999
2014-11-27 03:48:55.965359104,11.93908736
2014-11-27 04:07:18.717974016,11.91758533
2014-11-27 04:20:25.982802176,11.88775612
2014-11-27 04:27:34.040098048,11.87338738
2014-11-27 04:35:11.222210816,11.88609373
2014-11-27 04:44:57.098108160,11.8829617
2014-11-27 04:54:09.819525888,11.88882089
2014-11-27 05:04:24.232398080,11.88455166
2014-11-27 05:16:17.865977088,11.894478650000002
2014-11-27 05:28:42.982125056,11.909581859999998
2014-11-27 05:37:13.726125824,11.919499210000001
2014-11-27 05:50:16.424304128,11.92167512
2014-11-27 05:59:00.181693952,11.94078894
2014-11-27 06:05:33.561490176,11.957793460000001
2014-11-27 06:14:56.118910720,11.95369389
2014-11-27 06:26:59.525455872,11.955121499999999
2014-11-27 06:35:09.271924224,11.96113514
2014-11-27 06:46:29.010242816,11.96312973
2014-11-27 06:55:53.434923008,11.975118920000002
2014-11-27 07:02:56.039262976,11.98524636
2014-11-27 07:12:18.668809984,11.97146401
2014-11-27 07:23:20.254842880,11.963981590000001
2014-11-27 07:33:49.415628800,11.948539570000001
2014-11-27 07:44:06.427393792,11.933811419999998
2014-11-27 07:52:31.064148992,11.9449807
2014-11-27 08:08:56.600804096,11.950992280000003
2014-11-27 08:24:22.018771968,11.95020304
2014-11-27 08:39:52.386202880,11.946559659999998
2014-11-27 08:54:18.012777984,11.9428497
2014-11-27 09:09:42.414395904,11.94958088
2014-11-27 09:26:25.307689216,11.95937739
2014-11-27 09:48:35.997464832,11.95903018
2014-11-27 10:12:46.712037888,11.95451763
2014-11-27 10:32:58.816215808,11.95967145
2014-11-27 10:48:05.172384000,11.967781060000002
2014-11-27 11:13:53.533778944,11.96035829
2014-11-27 11:35:37.153224960,11.970037520000002
2014-11-27 11:55:12.267100928,11.96992784
2014-11-27 12:16:18.235432192,11.96324957
2014-11-27 12:40:24.076339200,11.96463258
2014-11-27 13:03:37.724571904,11.96031745
2014-11-27 13:17:46.711303936,11.95124504
2014-11-27 13:30:51.366348032,11.952502099999998
2014-11-27 13:44:25.885115904,11.964903590000002
2014-11-27 14:00:08.860829184,11.96555084
2014-11-27 14:23:18.141401856,11.967766480000002
2014-11-27 14:39:56.788823040,11.960217629999999
2014-11-27 14:53:55.245507840,11.94926231
2014-11-27 15:04:46.708791808,11.94990826
2014-11-27 15:21:19.464752128,11.94509488
2014-11-27 15:32:14.178369024,11.94060435
2014-11-27 15:45:43.386336000,11.945151300000001
2014-11-27 15:57:34.829765120,11.92592911
2014-11-27 16:04:01.244096000,11.921650690000002
2014-11-27 16:14:07.322725888,11.910250099999999
2014-11-27 16:22:24.242140160,11.90328528
2014-11-27 16:32:38.450835200,11.91631557
2014-11-27 16:49:17.908297216,11.916606950000002
2014-11-27 17:11:54.849686016,11.90164629
2014-11-27 17:28:25.178127104,11.89907693
2014-11-27 19:59:08.392364800,11.90043036
2014-11-27 23:39:36.087291136,11.89647674
2014-11-28 00:11:58.901028096,11.89913913
2014-11-28 00:33:45.251755008,11.883763479999999
2014-11-28 00:56:48.816309760,11.882596809999999
2014-11-28 01:06:39.119844864,11.85876946
2014-11-28 01:16:57.107990016,11.85723594
2014-11-28 01:30:06.868835072,11.86754745
2014-11-28 01:47:26.090184704,11.870033670000002
2014-11-28 02:10:33.592996096,11.86391671
2014-11-28 02:39:37.915188992,11.86238135
2014-11-28 03:01:26.960827136,11.852148110000002
2014-11-28 03:23:05.310398976,11.857488879999998
2014-11-28 03:41:15.917571072,11.84652356
2014-11-28 03:53:29.663927040,11.830552240000001
2014-11-28 04:10:28.682471936,11.83263997
2014-11-28 04:30:11.118756096,11.84275293
2014-11-28 04:45:54.756349952,11.85744958
2014-11-28 05:05:49.012785920,11.84826426
2014-11-28 05:31:12.466941184,11.84710817
2014-11-28 05:44:25.955497984,11.85507858
2014-11-28 06:02:38.249184000,11.852897290000001
2014-11-28 06:25:15.510875904,11.86083729
2014-11-28 06:48:53.026808064,11.86634289
2014-11-28 07:08:09.179637248,11.871585360000001
2014-11-28 07:30:05.949692160,11.87999403
2014-11-28 07:50:35.448200960,11.876735559999998
2014-11-28 08:04:22.152739072,11.85835756
2014-11-28 08:16:40.150639104,11.85524762
2014-11-28 08:30:20.390574080,11.85097177
2014-11-28 08:41:53.143332864,11.83935923
2014-11-28 08:56:26.980290048,11.848509289999997
2014-11-28 09:15:13.420674048,11.85321875
2014-11-28 09:32:12.035448064,11.84518373
2014-11-28 09:50:37.952718848,11.848731349999998
2014-11-28 10:07:13.573701888,11.853743360000001
2014-11-28 10:27:56.388384000,11.85137232
2014-11-28 10:52:57.218120960,11.84003393
2014-11-28 11:03:32.865244672,11.81234671
2014-11-28 11:11:57.417700864,11.818938039999999
2014-11-28 11:24:29.482260992,11.82961948
2014-11-28 11:38:31.529135104,11.8359722
2014-11-28 11:54:19.106588928,11.835354429999999
2014-11-28 12:09:13.348873984,11.83207036
2014-11-28 12:26:30.650034176,11.83968402
2014-11-28 12:44:50.576615168,11.837457139999998
2014-11-28 12:58:52.896044032,11.85559761
2014-11-28 13:07:45.918711040,11.87625605
2014-11-28 13:17:15.134565120,11.868690050000001
2014-11-28 13:28:51.424020992,11.87029199
2014-11-28 13:36:38.683257088,11.88157519
2014-11-28 13:43:05.150447104,11.88120709
2014-11-28 13:52:06.463492096,11.86885217
2014-11-28 13:56:48.743987200,11.8394742
2014-11-28 14:00:09.119269120,11.801407569999999
2014-11-28 14:03:31.282963968,11.818201369999999
2014-11-28 14:08:23.122509824,11.81584996
2014-11-28 14:13:30.380738816,11.80155747
2014-11-28 14:18:52.518130176,11.81427961
2014-11-28 14:25:24.582881024,11.814054080000002
2014-11-28 14:32:54.267534336,11.80878859
2014-11-28 14:41:24.119824128,11.80078714
2014-11-28 14:46:28.082247168,11.79646441
2014-11-28 14:51:07.648277760,11.81872931
2014-11-28 14:57:34.917531136,11.827108280000001
2014-11-28 15:05:16.819412992,11.82656062
2014-11-28 15:13:06.226173952,11.8356466
2014-11-28 15:21:00.696388096,11.83071352
2014-11-28 15:29:00.785982976,11.83227479
2014-11-28 15:39:57.308087040,11.827382519999999
2014-11-28 15:49:29.581921792,11.83129797
2014-11-28 15:59:37.856980992,11.83374725
2014-11-28 16:07:32.658643200,11.82385427
2014-11-28 16:15:31.923750144,11.8171671
2014-11-28 16:22:36.184176128,11.807478469999998
2014-11-28 16:32:38.949507072,11.814819909999999
2014-11-28 16:43:27.605286912,11.80170076
2014-11-28 16:52:08.549281024,11.79194599
2014-11-28 17:01:27.148409088,11.79255759
2014-11-28 17:08:25.527243008,11.770966840000002
2014-11-28 17:13:18.672040192,11.77136983
2014-11-28 17:20:16.995984896,11.768880580000001
2014-11-28 17:27:47.840252928,11.764000540000001
2014-11-28 17:36:31.968958464,11.74985976
2014-11-28 17:43:48.387380736,11.72608159
2014-11-28 17:50:03.317893888,11.695819299999998
2014-11-28 17:55:26.236822016,11.67067927
2014-11-28 18:01:16.513472768,11.68111289
2014-11-28 18:12:09.955534080,11.69025859
2014-11-28 18:22:19.247990016,11.68761234
2014-11-29 13:35:57.725565952,11.626456959999999
2014-11-30 23:24:30.043566848,11.529870769999999
2014-11-30 23:32:49.391840768,11.50995393
2014-11-30 23:38:27.971560960,11.481851409999999
2014-11-30 23:43:07.148456960,11.443358380000001
2014-11-30 23:48:36.381649152,11.46659325
2014-11-30 23:56:10.562753792,11.496399660000002
2014-12-01 00:01:23.228909824,11.528019100000002
2014-12-01 00:06:05.998496000,11.52444548
2014-12-01 00:12:18.092348160,11.52874518
2014-12-01 00:21:15.071492096,11.52294451
2014-12-01 00:28:58.120188160,11.50657771
2014-12-01 00:42:07.888356096,11.50708257
2014-12-01 00:54:15.143761920,11.520377980000001
2014-12-01 01:01:19.738632960,11.519801390000001
2014-12-01 01:04:51.175010816,11.490645980000002
2014-12-01 01:09:16.702003712,11.48062586
2014-12-01 01:15:28.015482112,11.48478821
2014-12-01 01:21:55.351768064,11.501702950000002
2014-12-01 01:29:28.802035968,11.52693763
2014-12-01 01:35:16.044676096,11.5231716
2014-12-01 01:44:53.294768128,11.51627311
2014-12-01 01:54:32.053764096,11.517438669999999
2014-12-01 02:03:58.179467008,11.526052289999999
2014-12-01 02:14:07.446126080,11.52306431
2014-12-01 02:26:36.602866944,11.51528652
2014-12-01 02:40:07.341160960,11.519784489999997
2014-12-01 02:52:37.960692736,11.52079034
2014-12-01 03:09:18.116502784,11.52039432
2014-12-01 03:25:35.923504128,11.51688551
2014-12-01 03:48:36.750174208,11.521982359999999
2014-12-01 04:18:17.306921984,11.5206371
2014-12-01 04:36:22.959642880,11.51644239
2014-12-01 04:53:10.102703872,11.52137324
2014-12-01 05:19:00.682725888,11.52337752
2014-12-01 05:33:30.196564992,11.51481757
2014-12-01 05:48:12.757104128,11.519603529999998
2014-12-01 06:08:37.365774080,11.521591219999998
2014-12-01 06:26:22.533968128,11.5245651
2014-12-01 06:34:21.219959040,11.579845820000001
2014-12-01 06:38:51.877423872,11.57981343
2014-12-01 06:45:33.407220224,11.55884332
2014-12-01 06:52:47.035103232,11.55239604
2014-12-01 07:02:16.935248128,11.547663889999999
2014-12-01 07:10:16.408474112,11.56812652
2014-12-01 07:17:35.663938048,11.57594687
2014-12-01 07:24:56.453352960,11.567455249999998
2014-12-01 07:32:25.501973248,11.569295930000001
2014-12-01 07:39:40.174897152,11.57590854
2014-12-01 07:48:17.565294080,11.567704019999999
2014-12-01 07:56:19.818698240,11.573623839999998
2014-12-01 08:05:05.173846016,11.56511825
2014-12-01 08:14:54.391582976,11.56068653
2014-12-01 08:27:23.777586944,11.56860852
2014-12-01 08:35:10.858237952,11.575215120000001
2014-12-01 08:39:33.304530176,11.60056304
2014-12-01 08:43:26.650804992,11.61043509
2014-12-01 08:47:15.155245056,11.64802332
2014-12-01 08:51:24.980604160,11.640673910000002
2014-12-01 08:58:32.855138048,11.6330025
2014-12-01 09:06:08.385387008,11.63483546
2014-12-01 09:12:19.945507840,11.65045857
2014-12-01 09:18:53.599315968,11.65777807
2014-12-01 09:25:29.423738880,11.66175432
2014-12-01 09:33:25.358200832,11.652278499999998
2014-12-01 09:44:26.902669824,11.652521160000001
2014-12-01 09:51:18.237270016,11.734720750000001
2014-12-01 09:53:24.713916928,11.81717547
2014-12-01 09:55:50.378156800,11.779150869999999
2014-12-01 09:58:57.418025216,11.76740232
2014-12-01 10:04:22.668869888,11.760723599999999
2014-12-01 10:10:56.844771840,11.78267836
2014-12-01 10:16:13.757146880,11.78457097
2014-12-01 10:23:57.946778880,11.769950499999998
2014-12-01 10:31:44.315671040,11.788048589999999
2014-12-01 10:40:52.666003968,11.779863129999999
2014-12-01 10:48:36.135866880,11.75523503
2014-12-01 10:58:14.822242048,11.74485136
2014-12-01 11:06:37.595098112,11.73732213
2014-12-01 11:17:47.655689984,11.753342539999998
2014-12-01 11:29:48.348550912,11.74474681
2014-12-01 11:43:52.034144768,11.74705823
2014-12-01 11:59:22.277685248,11.742032159999999
2014-12-01 12:07:15.015109120,11.72359831
2014-12-01 12:12:39.739979264,11.70572423
2014-12-01 12:21:07.453052160,11.72303621
2014-12-01 12:30:58.706068992,11.72440842
2014-12-01 12:38:50.923708928,11.74692267
2014-12-01 12:49:13.472706816,11.759372909999998
2014-12-01 12:55:51.354757888,11.779971830000001
2014-12-01 13:01:12.850391808,11.78571306
2014-12-01 13:06:05.594019072,11.789644749999999
2014-12-01 13:13:37.033206016,11.786214329999998
2014-12-01 13:18:25.109694976,11.825754920000001
2014-12-01 13:21:08.513306880,11.8384869
2014-12-01 13:25:14.073888000,11.830332169999998
2014-12-01 13:30:43.200811008,11.834291720000001
2014-12-01 13:35:37.847399168,11.817379120000002
2014-12-01 13:40:25.808332032,11.80877534
2014-12-01 13:46:58.056717056,11.8041965
2014-12-01 13:54:56.706076928,11.801931810000001
2014-12-01 14:02:54.694141184,11.821389139999999
2014-12-01 14:10:24.774344192,11.83070368
2014-12-01 14:17:50.745165824,11.818542509999999
2014-12-01 14:23:41.322110976,11.83903207
2014-12-01 14:28:58.316969984,11.84349535
2014-12-01 14:32:42.411054848,11.877583569999999
2014-12-01 14:36:04.793134848,11.88691471
2014-12-01 14:38:34.738161152,11.943721969999999
2014-12-01 14:41:03.695249664,11.961643830000002
2014-12-01 14:43:59.003796992,11.973921059999999
2014-12-01 14:47:07.555895808,11.95266787
2014-12-01 14:50:58.789441024,11.953014139999999
2014-12-01 14:54:46.000337152,11.96222137
2014-12-01 14:59:32.240685056,11.964920629999998
2014-12-01 15:03:37.545872896,11.95264645
2014-12-01 15:07:37.758702848,11.94306396
2014-12-01 15:12:32.051216896,11.94944514
2014-12-01 15:17:29.816630016,11.93655041
2014-12-01 15:22:38.738584832,11.95254799
2014-12-01 15:27:34.028713984,11.96878771
2014-12-01 15:32:27.894327808,11.973771540000001
2014-12-01 15:37:19.177819648,11.98105534
2014-12-01 15:43:20.515047936,11.976047760000002
2014-12-01 15:48:44.320980992,11.988126979999999
2014-12-01 15:53:38.107121920,11.99228002
2014-12-01 15:59:13.702664960,11.979632720000001
2014-12-01 16:06:10.028261120,11.962259290000002
2014-12-01 16:11:49.369929984,11.95023208
2014-12-01 16:18:16.261865984,11.96863192
2014-12-01 16:23:55.244939008,11.985149200000002
2014-12-01 16:30:51.374575104,11.984986089999998
2014-12-01 16:34:50.012982016,12.02408452
2014-12-01 16:38:35.425383168,12.03395302
2014-12-01 16:44:20.428875776,12.03133163
2014-12-01 16:51:19.904568064,12.033398690000002
2014-12-01 16:57:06.887435008,12.050121279999999
2014-12-01 17:02:04.231259904,12.040913640000001
2014-12-01 17:09:35.889157120,12.0406587
2014-12-01 17:20:52.273656064,12.03891023
2014-12-01 17:32:00.931149056,12.042388750000002
2014-12-01 17:37:58.687267840,12.07782473
2014-12-01 17:41:18.886674176,12.101352630000001
2014-12-01 17:45:02.785638656,12.108246430000001
2014-12-01 17:49:52.312910080,12.107128209999999
2014-12-01 17:54:13.861252096,12.1232248
2014-12-01 17:57:15.906388224,12.1610604
2014-12-01 18:00:10.164476928,12.158508659999999
2014-12-01 18:04:06.389015040,12.155901969999999
2014-12-01 18:09:39.529861888,12.157160759999998
2014-12-01 18:16:31.732434944,12.17530863
2014-12-01 18:21:17.648829952,12.18034795
2014-12-01 18:26:54.530596864,12.17834031
2014-12-01 18:31:39.449671168,12.193550729999998
2014-12-01 18:39:48.887550976,12.20090863
2014-12-01 18:48:55.718358272,12.18269147
2014-12-01 19:01:26.309678080,12.186517360000002
2014-12-01 19:13:38.573541888,12.17089313
2014-12-01 19:23:48.401475072,12.165746069999999
2014-12-01 19:40:27.110652928,12.159762200000001
2014-12-01 19:55:44.047760128,12.13282546
2014-12-01 20:07:52.291175936,12.1151577
2014-12-01 20:23:42.944840960,12.12313697
2014-12-01 20:45:02.202455808,12.12143842
2014-12-01 21:00:14.039801088,12.131840800000003
2014-12-01 21:28:36.154275072,12.11745615
2014-12-01 22:42:46.546692096,12.11950074
2014-12-01 23:21:51.514640896,12.11323557
2014-12-01 23:38:35.740967936,12.080991099999999
2014-12-01 23:54:39.480430080,12.061604309999998
2014-12-02 00:07:27.194433024,12.068770350000001
2014-12-02 00:18:21.527579136,12.05364021
2014-12-02 00:33:44.940140288,12.048971600000002
2014-12-02 00:52:34.325440000,12.059749919999998
2014-12-02 01:03:33.354376960,12.06277215
2014-12-02 01:15:52.976596224,12.062666879999998
2014-12-02 01:34:33.466589952,12.07894797
2014-12-02 01:51:23.922224128,12.07769911
2014-12-02 02:05:20.948311040,12.05936044
2014-12-02 02:24:07.486240000,12.0517103
2014-12-02 02:38:24.761681920,12.05621259
2014-12-02 02:54:12.143920896,12.057549299999998
2014-12-02 03:16:13.153511936,12.05077248
2014-12-02 03:30:43.869184256,12.049866839999998
2014-12-02 03:44:28.284777216,12.051127970000001
2014-12-02 04:07:34.302014208,12.06193706
2014-12-02 04:32:40.899194880,12.058441199999999
2014-12-02 05:09:36.222646272,12.044162639999998
2014-12-02 05:34:21.462066176,12.053205160000001
2014-12-02 05:45:48.740406016,12.063679089999999
2014-12-02 05:54:14.209997824,12.067514029999998
2014-12-02 06:04:04.212291072,12.082431519999998
2014-12-02 06:13:46.736908032,12.092273200000001
2014-12-02 06:26:16.729850112,12.096072790000003
2014-12-02 06:37:20.444875008,12.094113779999999
2014-12-02 06:49:54.414881024,12.09515985
2014-12-02 07:01:11.754205184,12.075759679999999
2014-12-02 07:12:54.764483840,12.063161230000002
2014-12-02 07:25:27.223423232,12.06929265
2014-12-02 07:38:33.132567040,12.0775297
2014-12-02 07:50:06.969674752,12.064750189999998
2014-12-02 08:00:11.405721856,12.05813919
2014-12-02 08:07:36.589400064,12.03582838
2014-12-02 08:14:27.295512064,12.037721620000001
2014-12-02 08:24:17.792722176,12.031525039999998
2014-12-02 08:34:02.835653120,12.0188075
2014-12-02 08:39:10.146268928,11.987756059999999
2014-12-02 08:46:39.539137024,11.985362890000001
2014-12-02 08:55:24.682611200,11.987885899999998
2014-12-02 09:03:35.975361280,11.96793648
2014-12-02 09:09:27.331427840,11.94696303
2014-12-02 09:18:22.509120768,11.95677845
2014-12-02 09:29:52.587958016,11.95814691
2014-12-02 09:40:19.508662784,11.95567408
2014-12-02 09:50:41.451961088,11.961488600000001
2014-12-02 10:00:51.055713024,11.96017669
2014-12-02 10:09:12.040734976,11.94678197
2014-12-02 10:21:27.230946816,11.95978671
2014-12-02 10:31:26.971430912,11.97244139
2014-12-02 10:40:13.407705856,11.98643514
2014-12-02 10:52:06.584265728,11.986846869999999
2014-12-02 11:03:32.101424128,11.998340639999999
2014-12-02 11:14:23.030085888,11.98228153
2014-12-02 11:29:41.125009920,11.98118043
2014-12-02 11:47:49.626021888,11.973155839999999
2014-12-02 11:59:37.587821824,11.961180209999998
2014-12-02 12:09:43.514025984,11.96066021
2014-12-02 12:21:39.277525760,11.954668439999999
2014-12-02 12:32:44.241063168,11.957595450000001
2014-12-02 12:42:13.585853952,11.94767915
2014-12-02 12:48:01.469328896,11.938592759999999
2014-12-02 12:54:19.938318080,11.94796133
2014-12-02 13:00:47.536134144,11.95813912
2014-12-02 13:05:37.692768000,11.98019034
2014-12-02 13:11:12.087063808,11.98693357
2014-12-02 13:16:50.705547008,11.99350269
2014-12-02 13:21:25.498105856,12.011829119999998
2014-12-02 13:26:20.033928960,11.99838464
2014-12-02 13:32:28.927492096,11.999349699999998
2014-12-02 13:37:36.889140224,12.00550895
2014-12-02 13:42:34.853073152,12.01742426
2014-12-02 13:47:50.723887104,12.015801660000001
2014-12-02 13:53:43.173346816,12.01115024
2014-12-02 14:00:16.588631808,12.01781809
2014-12-02 14:06:14.929569024,12.008669959999999
2014-12-02 14:14:09.931962112,12.01001957
2014-12-02 14:21:50.613239040,12.00159029
2014-12-02 14:28:40.051694848,11.98402543
2014-12-02 14:34:31.866204160,11.966794
2014-12-02 14:39:33.082499072,11.963434860000001
2014-12-02 14:44:34.925678336,11.956268640000001
2014-12-02 14:49:55.877865728,11.9496813
2014-12-02 14:55:36.068022784,11.95887513
2014-12-02 15:02:02.397102080,11.953800719999998
2014-12-02 15:06:35.867569152,11.97808369
2014-12-02 15:09:47.489857024,12.003984289999998
2014-12-02 15:14:27.853888256,11.995438159999999
2014-12-02 15:20:27.310641920,11.97467834
2014-12-02 15:27:17.054252800,11.97250964
2014-12-02 15:34:15.779734016,11.97817294
2014-12-02 15:39:58.487106816,11.99024693
2014-12-02 15:47:10.528366080,11.997290979999999
2014-12-02 15:53:30.438058752,12.006325689999999
2014-12-02 15:59:52.478786816,12.01900512
2014-12-02 16:04:25.696266240,12.026589219999998
2014-12-02 16:11:38.697893120,12.006673130000001
2014-12-02 16:18:58.554915072,11.987009780000001
2014-12-02 16:27:33.491147776,11.983729199999999
2014-12-02 16:38:32.886309120,11.99228873
2014-12-02 16:49:51.443926016,12.00372261
2014-12-02 17:00:25.807703040,11.995330279999997
2014-12-02 17:15:21.893154048,11.99661865
2014-12-02 17:32:10.362176768,11.98770143
2014-12-02 17:48:43.592744960,11.98612449
2014-12-02 18:05:55.019507200,11.99066172
2014-12-02 18:22:36.541069312,11.99149727
2014-12-02 18:36:44.095968000,11.992134759999999
2014-12-02 18:57:50.420763136,11.97558735
2014-12-02 19:23:09.103147264,11.98781235
2014-12-02 19:44:27.232037120,11.99402674
2014-12-02 20:03:50.436156928,11.9991421
2014-12-02 20:30:04.460427008,12.002689340000002
2014-12-02 20:53:22.954266112,11.98874468
2014-12-02 21:20:51.545275136,11.99022231
2014-12-02 23:10:36.138630912,11.97706971
2014-12-03 00:01:46.775836160,11.97897204
2014-12-03 00:34:32.416985856,11.966458939999999
2014-12-03 00:48:06.357813248,11.954108739999999
2014-12-03 01:00:43.642257920,11.972902229999999
2014-12-03 01:06:13.094081792,11.98899159
2014-12-03 01:14:28.848303104,11.995297469999999
2014-12-03 01:28:56.450332928,12.0032792
2014-12-03 01:45:50.458691072,12.00636327
2014-12-03 02:07:55.534118912,11.99729573
2014-12-03 02:29:32.176945152,11.99415306
2014-12-03 02:54:28.613693184,12.00168367
2014-12-03 03:21:16.293293056,12.00385631
2014-12-03 03:54:06.213888000,12.00106534
2014-12-03 04:27:57.092493312,12.007967350000001
2014-12-03 04:51:42.896864768,12.00064593
2014-12-03 05:13:11.961907968,12.0007628
2014-12-03 05:31:49.699662080,12.014619230000001
2014-12-03 05:53:55.411322880,12.01323466
2014-12-03 06:14:39.358738944,12.00964468
2014-12-03 06:42:24.751838208,12.01076964
2014-12-03 07:06:21.118906880,12.00871903
2014-12-03 07:39:48.746916864,12.01499517
2014-12-03 07:50:45.837828096,12.031520939999998
2014-12-03 08:00:37.112829184,12.051984350000001
2014-12-03 08:10:46.848500992,12.066058149999998
2014-12-03 08:18:10.579931904,12.07128982
2014-12-03 08:27:41.702789120,12.059913690000002
2014-12-03 08:36:45.406642944,12.054554889999999
2014-12-03 08:47:05.456542720,12.05285734
2014-12-03 08:59:56.207142912,12.05649164
2014-12-03 09:12:45.335354880,12.06929388
2014-12-03 09:26:06.426785024,12.067392439999999
2014-12-03 09:40:19.615463936,12.056307259999999
2014-12-03 09:51:28.480169984,12.04281836
2014-12-03 10:03:03.786577920,12.05149589
2014-12-03 10:18:41.132790016,12.045375909999999
2014-12-03 10:34:12.281318144,12.037205750000002
2014-12-03 10:47:54.012569856,12.04235258
2014-12-03 11:02:20.277949952,12.03776252
2014-12-03 11:15:07.186760192,12.02869983
2014-12-03 11:34:36.847975936,12.023335359999999
2014-12-03 11:50:33.083252224,12.010525570000002
2014-12-03 12:05:10.948865024,12.00489509
2014-12-03 12:22:18.997224960,12.012921729999999
2014-12-03 12:36:38.972971008,12.03136886
2014-12-03 12:48:43.589291264,12.03499839
2014-12-03 13:01:14.492252928,12.0380351
2014-12-03 13:10:17.324619264,12.03580219
2014-12-03 13:16:41.310826752,12.052025549999998
2014-12-03 13:20:28.860285952,12.06340972
2014-12-03 13:25:49.881074944,12.0669961
2014-12-03 13:32:14.825493760,12.06003773
2014-12-03 13:37:47.732032768,12.0419327
2014-12-03 13:44:46.277593088,12.03644065
2014-12-03 13:55:06.943730688,12.03639224
2014-12-03 14:08:12.937755136,12.04368338
2014-12-03 14:17:06.638247936,12.033663039999999
2014-12-03 14:25:25.581874176,12.05222438
2014-12-03 14:33:00.659202048,12.040635750000002
2014-12-03 14:39:58.183104000,12.035869770000001
2014-12-03 14:49:23.017711104,12.054132849999998
2014-12-03 14:55:33.973096192,12.06210516
2014-12-03 15:01:39.485783040,12.049656689999999
2014-12-03 15:05:45.217944832,12.046311120000002
2014-12-03 15:10:22.259279104,12.05354578
2014-12-03 15:17:40.630691840,12.063003140000001
2014-12-03 15:22:46.364334080,12.075816630000002
2014-12-03 15:28:37.758895104,12.09396226
2014-12-03 15:32:01.966572032,12.10608693
2014-12-03 15:35:42.588503040,12.102314989999998
2014-12-03 15:40:25.152860928,12.106602109999999
2014-12-03 15:48:02.216156928,12.093955229999999
2014-12-03 15:56:34.447699968,12.110391380000001
2014-12-03 16:02:41.225519872,12.12689338
2014-12-03 16:08:10.624247040,12.138727770000001
2014-12-03 16:14:57.961111808,12.12759862
2014-12-03 16:22:49.144456960,12.12726799
2014-12-03 16:32:04.623810048,12.117731220000001
2014-12-03 16:42:03.327485952,12.106876359999998
2014-12-03 16:52:47.213070080,12.09998071
2014-12-03 17:02:13.956604160,12.09370875
2014-12-03 17:08:28.432289024,12.07498054
2014-12-03 17:15:15.853074944,12.07934418
2014-12-03 17:29:51.795761920,12.094742369999999
2014-12-03 17:46:11.581458176,12.10026729
2014-12-03 18:02:09.128169984,12.105759740000002
2014-12-03 18:20:34.615476992,12.09497249
2014-12-03 18:51:14.105332736,12.08446149
2014-12-03 19:28:48.615539200,12.10071355
2014-12-03 19:58:36.615381760,12.09692107
2014-12-03 20:28:40.116015104,12.103202880000001
2014-12-03 20:53:22.360070144,12.10666127
2014-12-03 21:25:48.633638144,12.10197883
2014-12-03 23:11:21.767113984,12.0887945
2014-12-03 23:56:50.996166912,12.08377176
2014-12-04 00:27:08.947238912,12.07704781
2014-12-04 00:55:49.987728128,12.0778131
2014-12-04 01:07:48.364592896,12.091432359999999
2014-12-04 01:23:05.156897024,12.090987499999999
2014-12-04 01:40:52.929327872,12.089565579999999
2014-12-04 02:05:12.941855744,12.085288499999999
2014-12-04 02:33:40.084768256,12.0833363
2014-12-04 02:59:24.848777216,12.07851455
2014-12-04 03:36:15.477923072,12.07732043
2014-12-04 04:11:19.373207808,12.063972539999998
2014-12-04 04:31:48.535776000,12.05981008
2014-12-04 04:57:48.583086848,12.06673766
2014-12-04 05:34:36.061068800,12.06342365
2014-12-04 05:56:51.010982144,12.06427098
2014-12-04 06:14:03.852750080,12.071474619999998
2014-12-04 06:28:42.882847744,12.07421918
2014-12-04 06:52:52.686722816,12.06572241
2014-12-04 07:15:18.040916992,12.054597719999999
2014-12-04 07:26:23.684267008,12.03726549
2014-12-04 07:38:12.652450048,12.0482187
2014-12-04 07:54:38.207209984,12.05102153
2014-12-04 08:07:30.319802880,12.061765549999999
2014-12-04 08:23:01.583371008,12.05941828
2014-12-04 08:38:56.356433920,12.04958742
2014-12-04 08:55:58.684625920,12.048618600000001
2014-12-04 09:17:00.305402112,12.046334869999999
2014-12-04 09:31:00.481759744,12.04022036
2014-12-04 09:50:53.600796928,12.04658424
2014-12-04 10:10:47.179812096,12.04809173
2014-12-04 10:25:39.359420160,12.043804879999998
2014-12-04 10:41:34.644455936,12.04241713
2014-12-04 10:59:20.322288896,12.026633860000002
2014-12-04 11:11:25.456185856,12.02820486
2014-12-04 11:31:38.200235264,12.02986257
2014-12-04 11:56:02.513856768,12.026404430000001
2014-12-04 12:17:20.393185792,12.027641449999999
2014-12-04 12:32:30.204409088,12.04461528
2014-12-04 12:45:32.263855104,12.03885892
2014-12-04 12:55:56.392727040,12.04010443
2014-12-04 13:02:30.691751168,12.06288257
2014-12-04 13:09:07.984477952,12.059409959999998
2014-12-04 13:17:20.014036224,12.06720355
2014-12-04 13:22:42.265669120,12.08223563
2014-12-04 13:27:17.468910848,12.08909549
2014-12-04 13:31:50.038640896,12.097717059999999
2014-12-04 13:35:32.352705024,12.07692073
2014-12-04 13:38:15.695672064,12.080850900000002
2014-12-04 13:41:27.127737088,12.089162820000002
2014-12-04 13:45:39.217884928,12.089469569999999
2014-12-04 13:50:28.503902976,12.09944369
2014-12-04 13:53:48.201438208,12.124419340000001
2014-12-04 13:57:01.104395008,12.116757819999998
2014-12-04 14:00:35.352796160,12.11162226
2014-12-04 14:04:18.400261888,12.103515999999999
2014-12-04 14:09:10.649014784,12.10565574
2014-12-04 14:14:03.297390080,12.095039239999998
2014-12-04 14:17:38.017763840,12.074746320000001
2014-12-04 14:20:08.582360064,12.052636699999999
2014-12-04 14:23:04.273342976,12.061258519999999
2014-12-04 14:27:25.374160896,12.0727257
2014-12-04 14:32:08.298219008,12.06168431
2014-12-04 14:37:26.739680256,12.05301684
2014-12-04 14:42:17.154418176,12.04324591
2014-12-04 14:46:44.883703040,12.05265119
2014-12-04 14:51:42.847569920,12.079891179999999
2014-12-04 14:56:22.362222336,12.088360840000002
2014-12-04 15:00:35.654154240,12.0895216
2014-12-04 15:04:31.322241792,12.08600036
2014-12-04 15:09:53.685009920,12.07826902
2014-12-04 15:15:50.352705792,12.090751580000001
2014-12-04 15:22:23.521374208,12.077634729999998
2014-12-04 15:29:23.259194112,12.076400119999999
2014-12-04 15:36:26.707953920,12.09009336
2014-12-04 15:42:04.480584960,12.096443459999998
2014-12-04 15:48:36.661851136,12.09898937
2014-12-04 15:56:42.304379136,12.09487366
2014-12-04 16:04:07.154452224,12.09432097
2014-12-04 16:10:42.410688256,12.09542316
2014-12-04 16:17:10.716579840,12.09543273
2014-12-04 16:25:17.294601216,12.0945445
2014-12-04 16:35:03.487933952,12.094542310000001
2014-12-04 16:46:13.643726080,12.087377479999999
2014-12-04 17:01:02.293209856,12.090202680000003
2014-12-04 17:14:32.798750976,12.07588563
2014-12-04 17:29:48.210013184,12.0768351
2014-12-04 17:36:09.517641984,12.067184009999998
2014-12-04 17:44:51.915768832,12.06873429
2014-12-04 17:56:58.864780032,12.07074181
2014-12-04 18:14:21.202353920,12.07556912
2014-12-04 18:32:56.145753088,12.07797788
2014-12-04 18:56:34.656860928,12.079770049999999
2014-12-04 19:36:19.594191872,12.076373749999998
2014-12-04 20:15:27.716614144,12.08026191
2014-12-04 20:43:47.735912960,12.073133430000002
2014-12-04 21:05:19.808744960,12.06330962
2014-12-04 22:05:19.694998016,12.058782149999999
2014-12-04 23:34:29.690106112,12.05653646
2014-12-05 00:15:44.931276800,12.05352653
2014-12-05 00:53:00.328962048,12.050617590000002
2014-12-05 01:08:30.111818240,12.043397359999998
2014-12-05 01:38:28.570657792,12.040630749999998
2014-12-05 02:16:10.099740928,12.04237921
2014-12-05 02:44:52.696562176,12.031883699999998
2014-12-05 03:06:18.693035008,12.030896079999998
2014-12-05 03:44:23.253099008,12.032546889999999
2014-12-05 04:19:01.945606912,12.03038526
2014-12-05 04:56:40.151867136,12.02568786
2014-12-05 05:31:33.566841088,12.036204470000001
2014-12-05 05:51:52.207278848,12.047940330000001
2014-12-05 06:12:23.097955840,12.043620839999999
2014-12-05 06:40:37.490009088,12.038768169999999
2014-12-05 07:03:44.652122880,12.051293620000001
2014-12-05 07:25:10.302285824,12.06103788
2014-12-05 07:47:49.069110784,12.054093980000001
2014-12-05 08:09:01.613464064,12.04493793
2014-12-05 08:20:48.465347840,12.03767557
2014-12-05 08:34:05.997796096,12.039565849999999
2014-12-05 08:50:42.579074048,12.03680044
2014-12-05 09:07:04.575239936,12.03091086
2014-12-05 09:30:14.034955008,12.03937642
2014-12-05 09:54:57.024073984,12.04009563
2014-12-05 10:17:13.735112192,12.040724860000001
2014-12-05 10:38:08.621485056,12.043500359999998
2014-12-05 11:06:06.550697984,12.04034245
2014-12-05 11:31:32.012543232,12.035437969999998
2014-12-05 11:44:44.019205120,12.02683279
2014-12-05 11:56:45.310000128,12.017770650000001
2014-12-05 12:03:36.228486144,11.98752747
2014-12-05 12:11:27.477460992,11.994539839999998
2014-12-05 12:21:13.951866880,12.001579390000002
2014-12-05 12:33:55.133867776,12.002001950000002
2014-12-05 12:48:23.211992832,12.016567010000001
2014-12-05 12:57:07.980613120,12.038804220000001
2014-12-05 13:02:33.675727104,12.063497479999999
2014-12-05 13:07:23.596860928,12.06027212
2014-12-05 13:13:13.735141888,12.0648476
2014-12-05 13:18:04.790261760,12.05663968
2014-12-05 13:25:02.044634112,12.05460262
2014-12-05 13:30:41.751180800,11.97626971
2014-12-05 13:33:02.749179904,11.9438681
2014-12-05 13:35:35.597851136,11.948743839999999
2014-12-05 13:37:43.356936960,11.88466524
2014-12-05 13:40:02.440472832,11.89710515
2014-12-05 13:42:52.449336320,11.908905719999998
2014-12-05 13:45:55.430757120,11.890146349999998
2014-12-05 13:49:05.784898816,11.91797798
2014-12-05 13:52:03.968290816,11.930466139999998
2014-12-05 13:55:25.079902208,11.923107209999998
2014-12-05 13:58:47.615174912,11.93554531
2014-12-05 14:02:10.571691008,11.96583826
2014-12-05 14:05:00.759751168,11.99347644
2014-12-05 14:08:34.090994176,11.97814374
2014-12-05 14:13:06.177637120,11.96478009
2014-12-05 14:17:57.659339008,11.97542343
2014-12-05 14:23:05.576201728,11.977406429999998
2014-12-05 14:28:43.573857024,11.98147556
2014-12-05 14:33:18.767714816,11.97543994
2014-12-05 14:38:35.143887872,11.96542598
2014-12-05 14:42:58.660129792,11.94863294
2014-12-05 14:47:43.854005248,11.95042573
2014-12-05 14:53:21.533150976,11.948139639999999
2014-12-05 14:58:47.553408256,11.938235140000002
2014-12-05 15:02:42.844014080,11.94092309
2014-12-05 15:06:15.816931072,11.943600989999998
2014-12-05 15:10:34.895029760,11.939468239999998
2014-12-05 15:15:54.414084864,11.94892999
2014-12-05 15:21:14.234273024,11.939355390000001
2014-12-05 15:27:39.290616064,11.93691401
2014-12-05 15:34:31.056033024,11.93513359
2014-12-05 15:41:52.763321856,11.93952357
2014-12-05 15:47:58.224970752,11.952102940000001
2014-12-05 15:54:37.257342720,11.956655629999998
2014-12-05 16:03:43.098376704,11.94741504
2014-12-05 16:13:19.314685952,11.9478815
2014-12-05 16:22:25.710360832,11.94256131
2014-12-05 16:31:58.360942080,11.945529259999999
2014-12-05 16:42:49.769219072,11.93658278
2014-12-05 16:52:05.173262080,11.93380194
2014-12-05 17:06:19.445902080,11.933557789999998
2014-12-05 17:21:49.113446912,11.92005
2014-12-05 17:33:07.597042176,11.91251448
2014-12-05 17:45:01.252535296,11.908885699999999
2014-12-05 17:55:57.945756160,11.89933546
2014-12-05 18:04:55.964545024,11.9010449
2014-12-05 18:15:07.628032000,11.90187303
2014-12-05 18:24:23.038601728,11.90273618
2014-12-05 18:32:29.706745856,11.91116146
2014-12-05 18:46:18.895521024,11.9103707
2014-12-05 19:03:32.490760704,11.91391642
2014-12-05 19:27:44.058071040,11.911917129999999
2014-12-05 19:52:38.651628032,11.91081791
2014-12-05 20:24:41.697555968,11.91555246
2014-12-05 20:51:57.103798016,11.923773559999997
2014-12-05 21:13:23.948377856,11.91310164
2014-12-06 20:51:36.299706368,11.908299139999999
2014-12-07 23:13:59.144176128,11.885319390000001
2014-12-07 23:36:29.385335808,11.88516158
2014-12-07 23:56:35.411915776,11.89936737
2014-12-08 00:15:50.704190976,11.905498719999999
2014-12-08 00:45:36.149353216,11.900213729999999
2014-12-08 01:05:38.210169344,11.92976222
2014-12-08 01:24:29.730606080,11.939462299999999
2014-12-08 01:52:42.923421952,11.94141863
2014-12-08 02:32:16.893995776,11.93966083
2014-12-08 03:06:51.762783744,11.929480230000001
2014-12-08 03:53:23.388380928,11.926668450000001
2014-12-08 04:47:58.104280064,11.93264303
2014-12-08 05:36:30.712824832,11.93828314
2014-12-08 06:15:10.652563200,11.939458409999999
2014-12-08 06:44:51.733458944,11.93514718
2014-12-08 07:04:41.281043200,11.93544426
2014-12-08 07:28:54.553697792,11.94583271
2014-12-08 07:43:23.340573696,11.95150596
2014-12-08 07:57:49.982046976,11.95598906
2014-12-08 08:04:27.717897216,11.968183380000001
2014-12-08 08:13:02.857379072,11.968808619999999
2014-12-08 08:22:44.174281216,11.95248757
2014-12-08 08:37:05.736678144,11.947527540000001
2014-12-08 08:52:21.340852992,11.95372128
2014-12-08 09:05:56.996043264,11.95775575
2014-12-08 09:17:02.632779008,11.95852459
2014-12-08 09:33:49.313624064,11.958688250000002
2014-12-08 09:49:45.247311104,11.960256860000001
2014-12-08 10:09:46.943463936,11.961987939999998
2014-12-08 10:27:02.906171904,11.959552230000002
2014-12-08 10:44:00.223188992,11.952096390000001
2014-12-08 11:06:10.717540096,11.953862939999999
2014-12-08 11:27:16.372354048,11.95458427
2014-12-08 11:48:32.641361920,11.95270999
2014-12-08 12:03:17.534666752,11.95329564
2014-12-08 12:17:30.662177792,11.96002096
2014-12-08 12:33:05.733842944,11.963046969999999
2014-12-08 12:45:38.201229056,11.95112474
2014-12-08 12:57:22.183965952,11.94425152
2014-12-08 13:04:46.682536192,11.936508040000001
2014-12-08 13:12:44.375590912,11.94437221
2014-12-08 13:20:58.461299200,11.94805487
2014-12-08 13:28:51.556707072,11.93650782
2014-12-08 13:37:58.530008832,11.944492239999999
2014-12-08 13:48:17.205202176,11.94772092
2014-12-08 13:58:56.218375936,11.94325971
2014-12-08 14:07:46.525320960,11.969727919999999
2014-12-08 14:12:41.975752192,11.97439607
2014-12-08 14:20:13.244491008,11.97002952
2014-12-08 14:29:04.541050112,11.96727585
2014-12-08 14:35:43.870040064,11.954752860000001
2014-12-08 14:44:07.334629120,11.94201814
2014-12-08 14:54:01.895097088,11.93493914
2014-12-08 15:02:25.170231808,11.941545340000001
2014-12-08 15:10:00.239226112,11.94929146
2014-12-08 15:21:56.627600896,11.949301810000001
2014-12-08 15:33:24.137595136,11.945885220000001
2014-12-08 15:45:29.081431040,11.945781160000001
2014-12-08 15:57:46.429932288,11.94270367
2014-12-08 16:09:23.034829056,11.92847046
2014-12-08 16:18:50.852208128,11.93008147
2014-12-08 16:34:40.012569088,11.9397745
2014-12-08 16:50:28.215580928,11.92790201
2014-12-08 17:03:03.866427904,11.928582999999998
2014-12-08 17:17:09.150024192,11.937818469999998
2014-12-08 17:30:23.062639104,11.94731825
2014-12-08 17:44:30.090080000,11.9440565
2014-12-08 17:58:07.261424128,11.938545730000001
2014-12-08 18:18:26.716186368,11.947639579999999
2014-12-08 18:34:26.091553024,11.946846690000001
2014-12-08 18:48:41.125933056,11.9804669
2014-12-08 19:00:21.861198848,12.00418435
2014-12-08 19:07:38.580758272,12.05181589
2014-12-08 19:14:43.352229120,12.074780340000002
2014-12-08 19:22:22.286052864,12.05882621
2014-12-08 19:34:03.038611200,12.046895530000002
2014-12-08 19:47:30.250497024,12.034946680000001
2014-12-08 20:03:01.382722304,12.03943124
2014-12-08 20:23:49.259131136,12.051540379999999
2014-12-08 20:45:33.121311744,12.05041492
2014-12-08 21:01:25.382332160,12.04909289
2014-12-08 22:07:52.618896896,12.03543805
2014-12-08 23:35:48.010628864,12.03454732
2014-12-09 00:14:08.595801088,12.01726282
2014-12-09 00:40:56.815665920,12.00860487
2014-12-09 00:59:21.023116032,12.002581589999998
2014-12-09 01:08:20.960094208,12.009285049999999
2014-12-09 01:26:49.892758016,12.013982519999999
2014-12-09 01:39:06.746174976,12.021322950000002
2014-12-09 01:48:23.493771008,12.012079969999998
2014-12-09 02:03:15.112619776,12.010962160000002
2014-12-09 02:19:26.152776192,12.01310199
2014-12-09 02:36:43.491760896,12.01898833
2014-12-09 02:52:03.633674240,12.02800547
2014-12-09 03:13:59.796060928,12.010930179999999
2014-12-09 03:32:10.839642112,12.00506785
2014-12-09 03:55:58.525722880,12.015545340000001
2014-12-09 04:18:36.764091904,12.01744245
2014-12-09 04:40:14.395532032,12.01219898
2014-12-09 04:55:50.031568896,12.01243422
2014-12-09 05:18:59.081552128,12.014224070000001
2014-12-09 05:37:58.990638848,12.009067629999999
2014-12-09 05:52:37.014277888,12.008851030000002
2014-12-09 06:07:51.762253056,12.01990509
2014-12-09 06:19:12.169764096,12.028343379999999
2014-12-09 06:33:58.834718208,12.029276939999999
2014-12-09 06:46:27.014536960,12.03596232
2014-12-09 06:56:06.860847872,12.04994842
2014-12-09 07:05:42.547767040,12.044590049999998
2014-12-09 07:24:11.247461120,12.04608305
2014-12-09 07:39:45.019734016,12.04240952
2014-12-09 07:52:35.736880896,12.05405875
2014-12-09 08:00:41.593627904,12.06844541
2014-12-09 08:06:11.507440128,12.071449639999999
2014-12-09 08:13:13.700588800,12.05944722
2014-12-09 08:23:46.243592192,12.059536799999998
2014-12-09 08:33:26.937145088,12.06497206
2014-12-09 08:45:16.262916864,12.07169488
2014-12-09 08:55:58.815919104,12.062761970000002
2014-12-09 09:06:41.423948032,12.05306893
2014-12-09 09:16:37.570462976,12.044004170000001
2014-12-09 09:28:38.644252928,12.04785472
2014-12-09 09:42:36.744823040,12.05161151
2014-12-09 09:58:50.302249984,12.054478930000002
2014-12-09 10:12:10.114006016,12.05459323
2014-12-09 10:26:18.185920000,12.05142313
2014-12-09 10:38:28.198074112,12.064334579999999
2014-12-09 10:52:48.821372160,12.064851569999998
2014-12-09 11:13:48.440231936,12.05902641
2014-12-09 11:32:01.063945984,12.050701400000001
2014-12-09 11:45:31.001426944,12.052313600000002
2014-12-09 12:01:59.622912000,12.051846260000001
2014-12-09 12:13:49.377938688,12.06636687
2014-12-09 12:21:53.513969152,12.082195660000002
2014-12-09 12:26:10.295535872,12.11052709
2014-12-09 12:30:52.646123008,12.111882689999998
2014-12-09 12:37:28.770768128,12.108504439999999
2014-12-09 12:44:39.454080256,12.119199609999999
2014-12-09 12:49:53.654743296,12.138348169999999
2014-12-09 12:54:29.964036096,12.12936346
2014-12-09 12:59:43.269566208,12.130365090000002
2014-12-09 13:02:47.829405184,12.159938129999999
2014-12-09 13:06:27.594394880,12.153457190000001
2014-12-09 13:11:51.720581120,12.151483189999999
2014-12-09 13:16:26.872495104,12.16702029
2014-12-09 13:20:18.959092224,12.17595048
2014-12-09 13:24:41.335592960,12.180160660000002
2014-12-09 13:28:28.914502912,12.193603650000002
2014-12-09 13:31:40.049728000,12.18162208
2014-12-09 13:35:59.903096832,12.16796328
2014-12-09 13:41:13.806505984,12.163417619999999
2014-12-09 13:47:21.839494912,12.172974
2014-12-09 13:53:11.386326784,12.160195519999998
2014-12-09 13:59:05.390207232,12.1766004
2014-12-09 14:05:16.887619072,12.18420025
2014-12-09 14:10:47.043636224,12.176040529999998
2014-12-09 14:17:17.659518976,12.18063885
2014-12-09 14:22:24.357076992,12.183385119999999
2014-12-09 14:27:40.673918208,12.188390630000002
2014-12-09 14:34:15.147578112,12.18504324
2014-12-09 14:39:07.646808064,12.21169897
2014-12-09 14:43:17.923758080,12.21894425
2014-12-09 14:47:37.384370944,12.2393067
2014-12-09 14:50:51.173031168,12.25327802
2014-12-09 14:54:22.029686016,12.257454549999999
2014-12-09 14:58:42.528680960,12.246265869999998
2014-12-09 15:03:20.402961152,12.25572922
2014-12-09 15:06:36.449978880,12.272291880000001
2014-12-09 15:10:13.909468160,12.27882234
2014-12-09 15:13:56.772888064,12.290856119999999
2014-12-09 15:16:57.332254208,12.310690189999999
2014-12-09 15:19:53.344442112,12.32369276
2014-12-09 15:22:59.430557952,12.3187097
2014-12-09 15:26:37.996392960,12.326155510000001
2014-12-09 15:30:04.610866176,12.337426599999999
2014-12-09 15:32:52.450828032,12.36184887
2014-12-09 15:35:31.871604992,12.36452246
2014-12-09 15:38:37.446210048,12.33356459
2014-12-09 15:42:23.655980288,12.31753618
2014-12-09 15:46:22.759760896,12.30359563
2014-12-09 15:50:16.481839104,12.31040954
2014-12-09 15:54:44.347136768,12.29647854
2014-12-09 16:00:26.231633920,12.302813559999999
2014-12-09 16:05:48.514326016,12.31828849
2014-12-09 16:10:09.231374848,12.33059364
2014-12-09 16:15:19.274133248,12.31996376
2014-12-09 16:21:40.180651008,12.325902760000002
2014-12-09 16:28:12.435362048,12.31722573
2014-12-09 16:34:34.902287872,12.304322660000002
2014-12-09 16:38:57.121607168,12.28077725
2014-12-09 16:45:20.837115136,12.28875128
2014-12-09 16:53:50.731809024,12.305454959999999
2014-12-09 17:03:05.813665024,12.30186001
2014-12-09 17:13:31.907558912,12.301155439999999
2014-12-09 17:21:56.517391104,12.2866008
2014-12-09 17:29:41.053955840,12.289534100000001
2014-12-09 17:39:59.504623104,12.297567460000002
2014-12-09 17:51:34.277041152,12.292020749999999
2014-12-09 18:05:17.472102144,12.29174033
2014-12-09 18:16:26.898722048,12.29573703
2014-12-09 18:25:39.606745856,12.31217507
2014-12-09 18:34:30.709074944,12.32231234
2014-12-09 18:50:17.227147008,12.32763648
2014-12-09 19:08:32.048306176,12.32421375
2014-12-09 19:32:39.831971072,12.31079284
2014-12-09 19:50:51.552832000,12.30223472
2014-12-09 20:07:10.789544192,12.295493010000001
2014-12-09 20:23:14.079717888,12.28629148
2014-12-09 20:39:05.957081856,12.29153441
2014-12-09 20:54:52.136888064,12.294081969999999
2014-12-09 21:32:32.366797312,12.304251400000002
2014-12-09 23:08:19.548837888,12.30888139
2014-12-09 23:38:40.636808192,12.295567149999998
2014-12-10 00:04:39.215311872,12.292582979999999
2014-12-10 00:28:36.918210048,12.29540288
2014-12-10 00:46:54.675033088,12.290037429999998
2014-12-10 01:02:53.170576896,12.28620218
2014-12-10 01:17:03.030524928,12.280053030000001
2014-12-10 01:30:07.305847040,12.28809086
2014-12-10 01:39:22.715251200,12.28646056
2014-12-10 01:51:47.496025088,12.27889685
2014-12-10 02:03:58.353004032,12.280753370000001
2014-12-10 02:22:37.478675968,12.27945657
2014-12-10 02:43:52.299453952,12.28254046
2014-12-10 02:56:09.315667968,12.29378462
2014-12-10 03:08:37.539548160,12.29839365
2014-12-10 03:20:29.515937024,12.30482113
2014-12-10 03:37:48.501099008,12.306571120000001
2014-12-10 03:55:27.790620928,12.30521589
2014-12-10 04:17:43.183886080,12.301269060000001
2014-12-10 04:37:44.012304128,12.308919299999998
2014-12-10 04:56:10.235933184,12.32016658
2014-12-10 05:14:07.112622080,12.32192354
2014-12-10 05:32:20.836000256,12.32586983
2014-12-10 05:45:12.585837824,12.34038782
2014-12-10 05:54:22.811555840,12.33812655
2014-12-10 06:06:17.618515968,12.350520430000001
2014-12-10 06:16:39.189381888,12.356761760000001
2014-12-10 06:28:21.041897984,12.35832877
2014-12-10 06:39:46.391054080,12.37316646
2014-12-10 06:50:08.772663040,12.35982227
2014-12-10 07:05:43.008660992,12.35763204
2014-12-10 07:22:41.317229824,12.367164690000001
2014-12-10 07:35:21.931474176,12.3478576
2014-12-10 07:44:22.167895040,12.34692028
2014-12-10 07:57:44.837478912,12.3504661
2014-12-10 08:05:38.975755776,12.32425008
2014-12-10 08:13:23.214290176,12.31561504
2014-12-10 08:22:53.672752128,12.32092047
2014-12-10 08:31:53.774187008,12.30059552
2014-12-10 08:40:32.246962944,12.302152600000001
2014-12-10 08:51:33.977430016,12.309702269999999
2014-12-10 09:01:43.597404928,12.3120788
2014-12-10 09:12:59.676215040,12.30329267
2014-12-10 09:23:22.927341056,12.29703058
2014-12-10 09:37:42.013723904,12.296338790000002
2014-12-10 09:52:40.930886144,12.29771031
2014-12-10 10:04:10.973587200,12.293425229999999
2014-12-10 10:16:28.614266880,12.29087353
2014-12-10 10:30:29.677139200,12.287820459999999
2014-12-10 10:42:02.210033152,12.27373315
2014-12-10 10:51:50.481352960,12.266567360000002
2014-12-10 11:02:39.631290880,12.274773940000001
2014-12-10 11:18:21.422722816,12.28906719
2014-12-10 11:34:26.412578048,12.28993495
2014-12-10 11:48:43.040177152,12.276814029999999
2014-12-10 12:02:43.158046208,12.27404754
2014-12-10 12:12:32.123198720,12.26062944
2014-12-10 12:23:42.790823680,12.26864507
2014-12-10 12:36:44.209248000,12.28070867
2014-12-10 12:48:06.626628096,12.29075019
2014-12-10 12:55:46.221644032,12.299584170000001
2014-12-10 13:01:02.025279232,12.31916009
2014-12-10 13:05:25.144665088,12.326528320000001
2014-12-10 13:09:46.033586176,12.336386150000001
2014-12-10 13:13:55.651069184,12.33520047
2014-12-10 13:18:15.124816896,12.33624106
2014-12-10 13:23:08.615216384,12.330918089999999
2014-12-10 13:29:45.422368256,12.31528353
2014-12-10 13:35:25.461417728,12.320805540000002
2014-12-10 13:42:29.786153728,12.312010399999998
2014-12-10 13:48:12.333733120,12.29498836
2014-12-10 13:54:13.313388032,12.30115076
2014-12-10 14:00:20.414583808,12.29020647
2014-12-10 14:04:57.201352960,12.265863
2014-12-10 14:09:55.872759040,12.27502623
2014-12-10 14:15:35.319352064,12.28649763
2014-12-10 14:22:20.559886080,12.28817271
2014-12-10 14:29:37.893534976,12.29570812
2014-12-10 14:34:50.198038016,12.28462472
2014-12-10 14:40:55.021432064,12.285324280000001
2014-12-10 14:46:43.275907072,12.29501899
2014-12-10 14:51:46.468359936,12.31730374
2014-12-10 14:55:44.935214080,12.319863239999998
2014-12-10 15:00:21.087108864,12.30522673
2014-12-10 15:04:31.139646976,12.303423259999999
2014-12-10 15:09:12.240768000,12.31528364
2014-12-10 15:14:40.113543168,12.30431069
2014-12-10 15:21:28.812627968,12.31053708
2014-12-10 15:27:01.467678976,12.318349809999999
2014-12-10 15:33:34.385389824,12.31333906
2014-12-10 15:38:25.399851008,12.316021369999998
2014-12-10 15:43:04.993568256,12.310564610000002
2014-12-10 15:48:30.389633792,12.29812843
2014-12-10 15:54:24.753077248,12.288404879999998
2014-12-10 16:00:44.208516864,12.287327359999999
2014-12-10 16:07:53.727755776,12.286679500000002
2014-12-10 16:14:48.978704128,12.29259113
2014-12-10 16:20:59.642192128,12.291559539999998
2014-12-10 16:29:05.492429056,12.28286998
2014-12-10 16:35:55.311866112,12.2866265
2014-12-10 16:43:06.855802880,12.28353371
2014-12-10 16:50:12.250793216,12.27678751
2014-12-10 16:57:40.739652864,12.27899679
2014-12-10 17:06:30.074565888,12.28758952
2014-12-10 17:14:17.566981120,12.287180219999998
2014-12-10 17:23:19.837265152,12.28157031
2014-12-10 17:32:13.166681856,12.284018110000002
2014-12-10 17:40:54.531097856,12.280648050000002
2014-12-10 17:53:20.765422080,12.29066138
2014-12-10 18:06:23.306161920,12.2989323
2014-12-10 18:22:12.472781056,12.29388672
2014-12-10 18:35:17.850634240,12.2922856
2014-12-10 18:47:44.938514944,12.307062989999999
2014-12-10 18:56:36.692805120,12.315984700000001
2014-12-10 19:05:21.458174976,12.29730076
2014-12-10 19:14:52.738347008,12.283284980000001
2014-12-10 19:24:46.572667904,12.28748799
2014-12-10 19:36:58.484400128,12.287061989999998
2014-12-10 19:50:11.877321984,12.28222401
2014-12-10 20:02:26.834491904,12.287350420000003
2014-12-10 20:08:32.931668992,12.2854971
2014-12-10 20:16:46.817882880,12.27986919
2014-12-10 20:25:39.160662016,12.269568350000002
2014-12-10 20:34:58.684103936,12.275675459999999
2014-12-10 20:44:43.975633664,12.28585155
2014-12-10 20:54:00.981420032,12.28705933
2014-12-10 21:07:24.689956864,12.26955252
2014-12-10 21:53:26.557187072,12.26414443
2014-12-10 23:24:59.658761984,12.277066749999998
2014-12-11 00:02:05.420712960,12.300369750000002
2014-12-11 00:15:13.771008000,12.310469559999998
2014-12-11 00:27:52.729967872,12.302575799999998
2014-12-11 00:43:57.278351104,12.30778256
2014-12-11 00:55:21.063502080,12.30337968
2014-12-11 01:03:27.302407936,12.31624673
2014-12-11 01:10:50.259495168,12.30943685
2014-12-11 01:22:07.928812032,12.307903569999999
2014-12-11 01:32:04.776520960,12.28825993
2014-12-11 01:39:08.568196864,12.284070439999999
2014-12-11 01:49:37.379596800,12.286734820000001
2014-12-11 02:04:52.860333824,12.28296791
2014-12-11 02:21:25.838717952,12.289972299999999
2014-12-11 02:40:36.554117888,12.29004659
2014-12-11 02:59:06.502776832,12.29528897
2014-12-11 03:16:15.085331200,12.289850719999999
2014-12-11 03:38:39.959847936,12.29666003
2014-12-11 04:04:14.054551040,12.298680349999998
2014-12-11 04:28:51.776978176,12.293201510000001
2014-12-11 04:48:25.488399104,12.28953373
2014-12-11 05:10:03.131847936,12.27528279
2014-12-11 05:26:12.431225088,12.271996350000002
2014-12-11 05:37:18.145972736,12.26374391
2014-12-11 05:43:46.953889024,12.237949639999998
2014-12-11 05:52:38.725946880,12.24167437
2014-12-11 06:03:00.953562880,12.23650329
2014-12-11 06:16:20.929583104,12.24767912
2014-12-11 06:29:48.687538944,12.237163829999998
2014-12-11 06:44:40.749519872,12.23542425
2014-12-11 06:59:24.237380864,12.238891060000002
2014-12-11 07:13:56.474162944,12.233538100000002
2014-12-11 07:25:02.228464128,12.228436910000001
2014-12-11 07:38:30.336854016,12.24034995
2014-12-11 07:50:30.973223168,12.242008999999998
2014-12-11 08:01:52.879830272,12.242904600000001
2014-12-11 08:11:45.984903680,12.241074710000001
2014-12-11 08:22:03.927126272,12.241901899999998
2014-12-11 08:31:00.666580736,12.226166569999998
2014-12-11 08:37:20.851508992,12.216598679999999
2014-12-11 08:44:49.462285056,12.2245419
2014-12-11 08:53:03.484965888,12.23209464
2014-12-11 09:05:14.283497984,12.231588089999999
2014-12-11 09:15:14.885744896,12.22086531
2014-12-11 09:22:29.547015936,12.199035530000002
2014-12-11 09:28:27.970276096,12.1978904
2014-12-11 09:36:40.498347008,12.191185229999999
2014-12-11 09:42:54.696493824,12.18729392
2014-12-11 09:50:38.333984000,12.19828329
2014-12-11 09:59:38.622336000,12.201108060000001
2014-12-11 10:12:32.806371840,12.19756286
2014-12-11 10:20:40.969460992,12.18912008
2014-12-11 10:25:39.521454848,12.19149194
2014-12-11 10:32:30.400329216,12.20241525
2014-12-11 10:39:41.472815104,12.20623988
2014-12-11 10:48:09.591823872,12.212522369999999
2014-12-11 10:57:07.272243968,12.218257829999999
2014-12-11 11:05:56.298206208,12.22477988
2014-12-11 11:17:33.968662016,12.22338957
2014-12-11 11:32:55.013562880,12.220624149999999
2014-12-11 11:47:56.409262848,12.22568186
2014-12-11 12:00:10.155748352,12.223393620000001
2014-12-11 12:12:14.293444096,12.22043685
2014-12-11 12:23:33.217258240,12.237762790000001
2014-12-11 12:33:16.620912896,12.23773848
2014-12-11 12:45:40.541526784,12.2253442
2014-12-11 12:56:57.284625152,12.222897580000001
2014-12-11 13:02:56.501656064,12.23216216
2014-12-11 13:07:40.918867712,12.234955709999998
2014-12-11 13:13:53.462441984,12.23668017
2014-12-11 13:22:18.432676096,12.230312190000001
2014-12-11 13:30:28.995090944,12.21921438
2014-12-11 13:34:34.922801920,12.20738298
2014-12-11 13:38:14.540156928,12.187167220000001
2014-12-11 13:42:04.798460160,12.19544741
2014-12-11 13:47:18.785409024,12.199198580000001
2014-12-11 13:53:08.133527808,12.19712958
2014-12-11 13:58:21.489432832,12.182502399999999
2014-12-11 14:02:08.649513216,12.17392397
2014-12-11 14:07:29.128425984,12.18371985
2014-12-11 14:14:33.324158208,12.186423749999998
2014-12-11 14:22:05.892968960,12.17833692
2014-12-11 14:28:28.610088960,12.17411909
2014-12-11 14:34:35.300503040,12.182427760000001
2014-12-11 14:40:07.317100032,12.18209411
2014-12-11 14:45:39.285442816,12.18921369
2014-12-11 14:52:34.864342272,12.18046274
2014-12-11 14:59:13.061723904,12.180821179999999
2014-12-11 15:04:43.593089024,12.16994882
2014-12-11 15:10:17.193340928,12.176936040000001
2014-12-11 15:15:48.229191168,12.185258110000001
2014-12-11 15:23:05.192708864,12.18957519
2014-12-11 15:28:51.650934016,12.21556749
2014-12-11 15:33:05.117715712,12.24181743
2014-12-11 15:38:19.695100160,12.230314759999999
2014-12-11 15:45:37.241091072,12.22572332
2014-12-11 15:54:24.427563008,12.22916078
2014-12-11 16:03:14.728916224,12.22981236
2014-12-11 16:11:16.298427904,12.233882040000001
2014-12-11 16:21:09.297089024,12.238991350000001
2014-12-11 16:28:15.098792960,12.26363754
2014-12-11 16:32:45.890541824,12.280052909999998
2014-12-11 16:37:59.082326272,12.282732609999998
2014-12-11 16:44:34.700968960,12.27683456
2014-12-11 16:52:05.235760896,12.26845045
2014-12-11 17:01:08.674203904,12.26426797
2014-12-11 17:10:10.942548224,12.26498324
2014-12-11 17:16:01.381064960,12.305968779999999
2014-12-11 17:22:30.232803072,12.300895989999999
2014-12-11 17:33:16.241565184,12.292759310000001
2014-12-11 17:45:52.084686080,12.28221528
2014-12-11 17:58:04.469761792,12.272232970000001
2014-12-11 18:08:28.142679808,12.27041632
2014-12-11 18:21:39.722985984,12.26354183
2014-12-11 18:34:54.008260096,12.25562322
2014-12-11 18:57:04.386829824,12.254794989999999
2014-12-11 19:15:36.622791936,12.270248909999998
2014-12-11 19:31:48.731875072,12.28403356
2014-12-11 19:51:26.219693824,12.27821355
2014-12-11 20:08:09.118696192,12.25625378
2014-12-11 20:25:58.175775744,12.24417295
2014-12-11 20:44:38.262146816,12.24885665
2014-12-11 21:03:39.825624064,12.25427944
2014-12-11 21:45:32.341259008,12.273593720000001
2014-12-11 23:19:18.659335936,12.27738966
2014-12-12 00:04:31.359094016,12.26673212
2014-12-12 00:33:13.769495040,12.265071520000001
2014-12-12 00:58:46.046223104,12.255581719999999
2014-12-12 01:14:33.365184000,12.25850452
2014-12-12 01:28:53.979921152,12.261651480000001
2014-12-12 01:42:00.071036928,12.25202778
2014-12-12 01:57:20.821656832,12.246174050000002
2014-12-12 02:15:36.411390208,12.251346300000002
2014-12-12 02:47:35.536103936,12.25818985
2014-12-12 03:18:58.297635840,12.25634399
2014-12-12 03:47:06.318251008,12.25295189
2014-12-12 04:13:36.191437056,12.255911130000001
2014-12-12 04:30:30.799607040,12.245856980000001
2014-12-12 04:44:54.432439808,12.224538939999999
2014-12-12 05:01:31.242273792,12.21684789
2014-12-12 05:20:10.602913792,12.19667579
2014-12-12 05:33:28.479641088,12.20103277
2014-12-12 05:52:08.077694976,12.217825809999999
2014-12-12 06:19:05.074117888,12.22090861
2014-12-12 06:50:33.276019968,12.21356054
2014-12-12 07:06:31.133005824,12.20685849
2014-12-12 07:25:50.463344896,12.20459411
2014-12-12 07:44:49.977344256,12.20148091
2014-12-12 08:02:55.083463168,12.21335079
2014-12-12 08:13:08.587958784,12.22854856
2014-12-12 08:23:42.027200256,12.22942348
2014-12-12 08:35:22.719526144,12.22933754
2014-12-12 08:48:32.231034880,12.21578569
2014-12-12 08:59:38.849924864,12.238798980000002
2014-12-12 09:06:29.691469056,12.25152528
2014-12-12 09:12:23.377476096,12.25816847
2014-12-12 09:17:04.795041792,12.25949725
2014-12-12 09:23:15.760049152,12.243218689999999
2014-12-12 09:31:45.566980864,12.229187979999999
2014-12-12 09:41:20.533778176,12.241063819999999
2014-12-12 09:52:23.587301888,12.256983409999998
2014-12-12 10:00:28.300452864,12.257017309999998
2014-12-12 10:11:42.785838848,12.24744187
2014-12-12 10:25:27.091102208,12.24689113
2014-12-12 10:36:25.482056192,12.23962501
2014-12-12 10:46:34.919692032,12.24829647
2014-12-12 11:01:09.369307904,12.25380846
2014-12-12 11:15:49.467727104,12.23397334
2014-12-12 11:29:19.304028160,12.23947625
2014-12-12 11:41:57.280742912,12.24428093
2014-12-12 11:54:06.413007872,12.23920983
2014-12-12 12:05:25.203184128,12.22983494
2014-12-12 12:17:01.471625984,12.22298964
2014-12-12 12:25:58.819309824,12.221749370000001
2014-12-12 12:34:56.832427008,12.22580804
2014-12-12 12:45:05.648706048,12.22319363
2014-12-12 12:56:46.090440704,12.233887329999998
2014-12-12 13:03:13.992620032,12.253019489999998
2014-12-12 13:09:20.064850176,12.25529409
2014-12-12 13:15:30.882964992,12.247557720000001
2014-12-12 13:22:40.873881088,12.25064223
2014-12-12 13:31:09.022272768,12.240820909999998
2014-12-12 13:37:04.105443328,12.244251499999999
2014-12-12 13:42:32.480729856,12.25504061
2014-12-12 13:47:52.264193024,12.24226166
2014-12-12 13:54:14.435401216,12.23637629
2014-12-12 14:00:51.974516224,12.223351690000001
2014-12-12 14:07:08.312956928,12.20851529
2014-12-12 14:15:37.362740992,12.20265358
2014-12-12 14:21:29.771845120,12.214484509999998
2014-12-12 14:26:20.422494976,12.222804839999998
2014-12-12 14:31:32.424727040,12.21927446
2014-12-12 14:36:12.780717824,12.218175910000001
2014-12-12 14:41:12.111650048,12.21404349
2014-12-12 14:45:53.797643008,12.217436269999999
2014-12-12 14:52:22.723777280,12.2232603
2014-12-12 14:57:08.150828032,12.206830750000002
2014-12-12 15:00:33.714219008,12.186829399999999
2014-12-12 15:03:35.354252032,12.173206859999999
2014-12-12 15:06:45.802807040,12.167158469999999
2014-12-12 15:10:39.072185856,12.181875799999998
2014-12-12 15:15:01.701462016,12.188071650000001
2014-12-12 15:19:24.235554048,12.19550122
2014-12-12 15:24:42.424211968,12.191751080000001
2014-12-12 15:29:35.655150848,12.18591033
2014-12-12 15:34:55.728184064,12.188183549999998
2014-12-12 15:40:48.537547008,12.192926919999998
2014-12-12 15:47:06.374118912,12.20129105
2014-12-12 15:52:48.221642240,12.221385160000002
2014-12-12 15:57:35.523790080,12.2311696
2014-12-12 16:01:58.087088128,12.2432886
2014-12-12 16:06:34.519348992,12.24634662
2014-12-12 16:11:02.712009984,12.229920689999998
2014-12-12 16:16:27.580586752,12.236102299999999
2014-12-12 16:21:54.855821056,12.24104614
2014-12-12 16:28:25.025435136,12.246155569999999
2014-12-12 16:33:47.626684928,12.2387202
2014-12-12 16:39:40.602896896,12.229187870000002
2014-12-12 16:45:56.114321920,12.233038140000001
2014-12-12 16:53:00.741394944,12.235722440000002
2014-12-12 17:00:04.928193024,12.237943690000002
2014-12-12 17:07:55.331170816,12.241778259999998
2014-12-12 17:15:54.651593984,12.246561170000001
2014-12-12 17:24:23.128316928,12.240041020000001
2014-12-12 17:34:40.719138048,12.23822113
2014-12-12 17:49:26.064448000,12.2377359
2014-12-12 18:02:33.749427200,12.236344879999999
2014-12-12 18:12:08.921782016,12.23100325
2014-12-12 18:21:08.074941952,12.226639559999999
2014-12-12 18:29:35.829754624,12.22114601
2014-12-12 18:45:50.689787904,12.226740920000001
2014-12-12 19:02:32.681129984,12.227873429999999
2014-12-12 19:21:35.277480960,12.23486049
2014-12-12 19:42:34.330052096,12.22284635
2014-12-12 20:13:46.640921088,12.218761690000001
2014-12-12 20:38:15.963641856,12.22471371
2014-12-12 20:54:25.231395072,12.228068360000002
2014-12-12 21:23:07.837219072,12.21970263
2014-12-14 00:19:52.232230144,12.225188860000001
2014-12-14 23:23:55.762929152,12.21875984
2014-12-14 23:57:04.240802048,12.224800080000001
2014-12-15 00:10:30.762426880,12.232245
2014-12-15 00:22:00.581351936,12.232642100000001
2014-12-15 00:39:42.111510016,12.23054808
2014-12-15 01:02:08.052054016,12.21475868
2014-12-15 01:11:09.280221184,12.185321270000001
2014-12-15 01:19:50.804088832,12.16462558
2014-12-15 01:26:49.335975168,12.152935839999998
2014-12-15 01:43:08.934649856,12.16943204
2014-12-15 02:02:40.645902848,12.17029645
2014-12-15 02:31:30.419025664,12.1759013
2014-12-15 03:01:58.322148096,12.174149830000003
2014-12-15 03:38:19.082588160,12.17419161
2014-12-15 04:24:28.912502016,12.16987982
2014-12-15 05:01:43.838356992,12.1717451
2014-12-15 05:38:44.546345216,12.16908093
2014-12-15 06:00:55.250069760,12.179759729999999
2014-12-15 06:17:02.055771136,12.193463470000001
2014-12-15 06:36:48.546915072,12.19307719
2014-12-15 06:54:35.532148992,12.19714796
2014-12-15 07:12:42.474916096,12.19979196
2014-12-15 07:26:59.501320192,12.19686214
2014-12-15 07:44:08.505186816,12.18900792
2014-12-15 07:59:13.216822784,12.169886260000002
2014-12-15 08:12:02.861202176,12.162772870000001
2014-12-15 08:27:21.549794048,12.14734356
2014-12-15 08:37:55.842505984,12.136291089999999
2014-12-15 08:48:46.061357056,12.120846740000001
2014-12-15 08:56:44.937395968,12.123088370000001
2014-12-15 09:04:17.650526976,12.13736494
2014-12-15 09:17:44.778540288,12.139057820000001
2014-12-15 09:34:46.511388928,12.139883600000001
2014-12-15 09:52:03.979924992,12.12848669
2014-12-15 10:06:10.313089792,12.110115949999999
2014-12-15 10:22:13.030710784,12.1199208
2014-12-15 10:40:11.154725888,12.110849009999997
2014-12-15 11:01:16.326395648,12.11086717
2014-12-15 11:23:13.509125888,12.115957450000002
2014-12-15 11:48:28.414419968,12.11370162
2014-12-15 12:04:28.581176832,12.12484735
2014-12-15 12:21:03.398297088,12.12893188
2014-12-15 12:38:31.538496256,12.12106263
2014-12-15 12:52:43.210016000,12.111765059999998
2014-12-15 13:00:12.226927872,12.08595984
2014-12-15 13:05:16.248023040,12.0950763
2014-12-15 13:13:57.281809920,12.09425261
2014-12-15 13:20:11.325375744,12.078302890000002
2014-12-15 13:27:04.936895232,12.0831312
2014-12-15 13:33:30.147387136,12.0968115
2014-12-15 13:39:16.573679872,12.107640869999999
2014-12-15 13:46:00.319496704,12.11374551
2014-12-15 13:54:11.272188160,12.110016810000001
2014-12-15 14:02:25.894775808,12.10463948
2014-12-15 14:11:45.902696192,12.09938333
2014-12-15 14:19:06.547315968,12.09031736
2014-12-15 14:26:59.900019968,12.09490443
2014-12-15 14:34:19.383534848,12.101426019999998
2014-12-15 14:40:46.139670016,12.09807273
2014-12-15 14:46:24.306235904,12.1003067
2014-12-15 14:51:43.529465088,12.107867610000001
2014-12-15 14:58:08.666382848,12.10979515
2014-12-15 15:03:24.612956160,12.104149569999999
2014-12-15 15:08:10.069565184,12.099164870000001
2014-12-15 15:14:30.812017920,12.09477409
2014-12-15 15:20:56.065164032,12.107026600000001
2014-12-15 15:25:45.602434816,12.12918376
2014-12-15 15:29:51.083992064,12.137945059999998
2014-12-15 15:34:35.359727872,12.14112256
2014-12-15 15:40:45.842096896,12.14087279
2014-12-15 15:46:32.759793152,12.13468698
2014-12-15 15:52:00.314445056,12.131104040000002
2014-12-15 15:58:09.240435968,12.13622706
2014-12-15 16:03:57.108737792,12.1397935
2014-12-15 16:09:42.229260032,12.14829425
2014-12-15 16:14:54.266768896,12.14761731
2014-12-15 16:19:47.965293056,12.147554
2014-12-15 16:24:48.482467072,12.162438190000001
2014-12-15 16:29:18.311851008,12.1633771
2014-12-15 16:34:28.570022144,12.16846096
2014-12-15 16:39:39.900246016,12.16364687
2014-12-15 16:44:05.578099968,12.15591201
2014-12-15 16:49:31.538845952,12.158342280000001
2014-12-15 16:54:44.966049792,12.166164700000001
2014-12-15 17:00:08.571336960,12.1624326
2014-12-15 17:05:26.620915968,12.15309584
2014-12-15 17:11:01.955549696,12.15328669
2014-12-15 17:17:27.949624064,12.15070005
2014-12-15 17:24:00.763778816,12.146126
2014-12-15 17:31:22.065273088,12.13315668
2014-12-15 17:37:31.104318976,12.11618549
2014-12-15 17:41:44.559539968,12.08868231
2014-12-15 17:45:25.967283968,12.06600031
2014-12-15 17:49:42.165986816,12.05973927
2014-12-15 17:55:12.704932096,12.07173114
2014-12-15 18:01:11.443979008,12.07769457
2014-12-15 18:07:56.530784000,12.07894961
2014-12-15 18:17:00.890465024,12.08274147
2014-12-15 18:24:21.513563904,12.075034060000002
2014-12-15 18:31:48.396744192,12.0707749
2014-12-15 18:37:17.965065984,12.057776519999999
2014-12-15 18:45:46.147663104,12.069939340000001
2014-12-15 19:00:01.818776832,12.073765869999999
2014-12-15 19:18:05.571805952,12.06483955
2014-12-15 19:30:17.127150080,12.032922390000001
2014-12-15 19:36:06.131343104,11.98835404
2014-12-15 19:41:58.208092160,11.960019710000001
2014-12-15 19:50:24.044635904,11.97051228
2014-12-15 20:01:00.523832064,11.979423769999999
2014-12-15 20:14:50.017203200,11.96535448
2014-12-15 20:23:34.129479168,11.93149064
2014-12-15 20:32:19.879393280,11.92625879
2014-12-15 20:45:46.024352000,11.93717871
2014-12-15 20:57:45.311947008,11.92432131
2014-12-15 21:09:00.120187136,11.930437150000001
2014-12-15 22:10:54.258850816,11.9347588
2014-12-15 23:14:28.523421696,11.960001880000002
2014-12-15 23:36:36.030051840,11.974678359999999
2014-12-16 00:01:49.652180992,11.98165164
2014-12-16 00:15:02.973842944,11.974962800000002
2014-12-16 00:26:53.964537088,11.95493554
2014-12-16 00:42:26.979699200,11.966008119999998
2014-12-16 00:57:49.356060160,11.96942052
2014-12-16 01:04:33.634002944,11.983502529999999
2014-12-16 01:15:13.204854016,11.98194143
2014-12-16 01:30:38.034531072,11.96859124
2014-12-16 01:51:12.347760896,11.968295
2014-12-16 02:22:46.087966976,11.974662769999998
2014-12-16 03:00:55.550401024,11.96748803
2014-12-16 03:17:26.989219072,11.94869906
2014-12-16 03:51:59.807322880,11.96180556
2014-12-16 04:32:47.994893056,11.976024989999999
2014-12-16 05:09:50.486610176,11.986042130000001
2014-12-16 05:37:40.131421952,11.98467121
2014-12-16 06:00:15.365831168,11.97814471
2014-12-16 06:26:29.186440192,11.970292399999998
2014-12-16 06:50:01.710740224,11.98195066
2014-12-16 07:07:32.133836032,11.98015724
2014-12-16 07:23:25.591486976,11.98033754
2014-12-16 07:38:43.991592192,11.98534646
2014-12-16 07:54:30.584296192,11.97330709
2014-12-16 08:09:17.156659968,11.96751843
2014-12-16 08:18:39.529081088,11.96771127
2014-12-16 08:27:02.245794816,11.955979169999999
2014-12-16 08:33:36.598686976,11.960121469999999
2014-12-16 08:39:37.010611968,11.96590078
2014-12-16 08:45:14.726485248,11.97035964
2014-12-16 08:52:21.046382848,11.97308979
2014-12-16 09:01:55.474878720,11.976197899999999
2014-12-16 09:10:43.425722112,11.976915690000002
2014-12-16 09:20:47.186903808,11.97320562
2014-12-16 09:30:04.973319168,11.97782661
2014-12-16 09:37:28.542157056,11.99873672
2014-12-16 09:43:05.389090816,12.023656860000001
2014-12-16 09:51:03.925728768,12.023197479999999
2014-12-16 10:00:17.816233984,12.02633869
2014-12-16 10:08:01.977803776,12.03403343
2014-12-16 10:16:07.232796928,12.03153248
2014-12-16 10:24:19.634473984,12.008886819999999
2014-12-16 10:32:16.605733888,11.99540236
2014-12-16 10:46:06.877203200,11.994069289999999
2014-12-16 11:00:46.181516800,11.98920025
2014-12-16 11:12:02.943454976,12.005819080000002
2014-12-16 11:23:19.024168960,12.018203119999999
2014-12-16 11:34:13.658944768,12.02013105
2014-12-16 11:40:38.695593984,12.053389910000002
2014-12-16 11:47:47.319721984,12.0542496
2014-12-16 11:55:36.866308096,12.066172569999999
2014-12-16 11:59:49.812016896,12.13307533
2014-12-16 12:03:24.899494144,12.149215360000001
2014-12-16 12:07:29.689996032,12.18060223
2014-12-16 12:10:32.174767104,12.21045773
2014-12-16 12:14:52.260030976,12.18528873
2014-12-16 12:19:02.776247040,12.176360830000002
2014-12-16 12:23:36.773755136,12.16383101
2014-12-16 12:28:12.736958976,12.17236425
2014-12-16 12:33:21.545965824,12.162376380000001
2014-12-16 12:38:21.530603776,12.13988758
2014-12-16 12:43:19.368154880,12.13509894
2014-12-16 12:49:16.949255936,12.14754432
2014-12-16 12:55:43.245988096,12.15224441
2014-12-16 13:01:30.539175168,12.175918320000001
2014-12-16 13:06:30.161410048,12.14975455
2014-12-16 13:11:49.347029760,12.134257009999999
2014-12-16 13:18:15.861817088,12.129857079999999
2014-12-16 13:22:18.669379072,12.10720974
2014-12-16 13:26:34.945824000,12.08561796
2014-12-16 13:31:29.400578048,12.09902343
2014-12-16 13:35:23.284806912,12.09330256
2014-12-16 13:40:02.492482048,12.10242304
2014-12-16 13:45:19.017112832,12.08809927
2014-12-16 13:51:42.797517056,12.09547201
2014-12-16 13:59:03.715054080,12.10930818
2014-12-16 14:06:21.109602048,12.11582979
2014-12-16 14:14:19.546671104,12.11510121
2014-12-16 14:20:19.777197568,12.09927081
2014-12-16 14:26:43.019795968,12.105094350000002
2014-12-16 14:32:43.075129856,12.12000746
2014-12-16 14:37:01.448943104,12.111410090000001
2014-12-16 14:42:05.012057344,12.11546428
2014-12-16 14:47:43.430221056,12.10262356
2014-12-16 14:52:13.062099200,12.08281139
2014-12-16 14:55:16.917180160,12.02444965
2014-12-16 14:59:18.172002048,12.03055676
2014-12-16 15:03:11.282225920,12.026096709999997
2014-12-16 15:06:53.347450112,12.027825
2014-12-16 15:10:43.628564992,12.032290779999999
2014-12-16 15:15:02.917097728,12.042764149999998
2014-12-16 15:19:16.213925120,12.037360699999999
2014-12-16 15:24:11.336957952,12.01774351
2014-12-16 15:27:28.713470976,11.97980758
2014-12-16 15:30:42.727565824,11.98355724
2014-12-16 15:34:31.081135872,11.973160739999999
2014-12-16 15:38:41.634043904,11.9633465
2014-12-16 15:41:45.806884864,11.94753838
2014-12-16 15:45:04.009073920,11.95328968
2014-12-16 15:48:02.490925824,11.92276628
2014-12-16 15:50:19.898784000,11.8954229
2014-12-16 15:53:01.889142272,11.91484546
2014-12-16 15:56:38.566115072,11.91536924
2014-12-16 16:01:14.176268800,11.923062259999998
2014-12-16 16:05:25.484176896,11.93475258
2014-12-16 16:10:05.703830016,11.9471997
2014-12-16 16:14:44.200971264,11.96202116
2014-12-16 16:19:04.301569024,11.94989205
2014-12-16 16:24:06.109756928,11.931072270000001
2014-12-16 16:28:45.755602944,11.93553485
2014-12-16 16:33:09.735802112,11.947175699999999
2014-12-16 16:37:04.817688064,11.966280869999999
2014-12-16 16:42:12.107564800,11.96263882
2014-12-16 16:46:18.112698880,11.98749186
2014-12-16 16:51:34.012461824,11.97578486
2014-12-16 16:58:18.164926976,11.97670221
2014-12-16 17:04:39.627616000,11.96663165
2014-12-16 17:11:02.520432896,11.95096317
2014-12-16 17:17:55.957956352,11.967349279999999
2014-12-16 17:24:57.365082880,11.97438554
2014-12-16 17:32:35.892220160,11.97385075
2014-12-16 17:40:46.535508736,11.978434929999999
2014-12-16 17:48:28.592047104,11.98776449
2014-12-16 17:57:03.928259072,11.97795599
2014-12-16 18:03:44.391704064,11.968805840000002
2014-12-16 18:10:45.374637056,11.96820202
2014-12-16 18:16:38.126104064,11.96435704
2014-12-16 18:22:43.814429184,11.947772590000001
2014-12-16 18:29:38.458062080,11.944193469999998
2014-12-16 18:37:59.090308864,11.951251260000001
2014-12-16 18:47:18.817736192,11.94677066
2014-12-16 18:58:30.641680128,11.94370251
2014-12-16 19:09:19.277901824,11.94057922
2014-12-16 19:21:33.601473792,11.93979596
2014-12-16 19:34:29.998431232,11.9488844
2014-12-16 19:48:24.518267136,11.95214675
2014-12-16 20:03:54.938607872,11.94486669
2014-12-16 20:22:18.567511040,11.941961059999999
2014-12-16 20:37:12.979344896,11.95282533
2014-12-16 20:49:47.884115968,11.966762930000002
2014-12-16 21:02:40.347170048,11.96737001
2014-12-16 21:59:10.344952832,11.96691906
2014-12-16 23:24:43.039330816,11.97121456
2014-12-16 23:58:08.353156096,11.982082440000001
2014-12-17 00:17:49.332719872,11.982822469999999
2014-12-17 00:38:20.488934912,11.98381045
2014-12-17 01:01:10.453474304,11.98572906
2014-12-17 01:20:48.936069120,11.98400385
2014-12-17 01:44:11.168460288,11.973151459999999
2014-12-17 02:19:01.501498112,11.980225500000001
2014-12-17 02:52:22.676199936,11.978945609999998
2014-12-17 03:14:58.008510976,11.986812669999999
2014-12-17 03:51:48.451471872,11.97919441
2014-12-17 04:30:23.282481152,11.97222886
2014-12-17 05:02:19.478552064,11.97532859
2014-12-17 05:38:21.793069824,11.98265089
2014-12-17 05:56:37.151326976,11.986649669999998
2014-12-17 06:11:24.664152064,11.98668098
2014-12-17 06:35:42.739425792,11.975387620000001
2014-12-17 06:58:24.476828928,11.985447499999998
2014-12-17 07:15:26.564078848,11.99017886
2014-12-17 07:33:32.232720128,11.98563259
2014-12-17 07:48:20.221265664,11.99704245
2014-12-17 07:58:07.936604160,12.00776669
2014-12-17 08:06:06.984016896,11.99506263
2014-12-17 08:13:44.284499968,11.9812912
2014-12-17 08:23:40.232526848,11.97517293
2014-12-17 08:34:55.214469120,11.96746886
2014-12-17 08:46:45.946999040,11.9656463
2014-12-17 08:58:04.957722112,11.97320443
2014-12-17 09:08:37.890808832,11.975113959999998
2014-12-17 09:19:40.403229952,11.97417637
2014-12-17 09:31:37.934786816,11.974218379999998
2014-12-17 09:43:38.077432064,11.9641601
2014-12-17 09:52:44.313719808,11.95721811
2014-12-17 10:06:03.452834816,11.967148000000002
2014-12-17 10:21:31.170484736,11.96838226
2014-12-17 10:32:41.466359808,11.98439782
2014-12-17 10:45:10.509801728,11.980908649999998
2014-12-17 11:03:35.128436224,11.97490492
2014-12-17 11:20:01.692417024,11.986086230000002
2014-12-17 11:33:52.878484992,11.99096514
2014-12-17 11:49:47.747453952,11.998452959999998
2014-12-17 11:58:45.954710016,12.017158019999998
2014-12-17 12:05:43.767053056,12.01378699
2014-12-17 12:17:02.327973888,12.00998345
2014-12-17 12:30:16.596642048,11.995866909999998
2014-12-17 12:44:30.334089216,12.00576041
2014-12-17 12:56:39.648987136,11.997434310000001
2014-12-17 13:04:02.552383232,11.97637097
2014-12-17 13:10:23.069157888,11.996049189999999
2014-12-17 13:14:35.666118912,12.00888657
2014-12-17 13:21:06.359598080,11.99022703
2014-12-17 13:28:50.427099904,11.98725574
2014-12-17 13:34:30.789694208,11.97878815
2014-12-17 13:38:57.517687040,11.973543399999999
2014-12-17 13:44:49.916178944,11.97785196
2014-12-17 13:53:08.308419840,11.979164189999999
2014-12-17 14:01:59.885979136,11.988339240000002
2014-12-17 14:08:35.829798912,11.98389311
2014-12-17 14:16:28.742777088,11.97827743
2014-12-17 14:27:48.922654976,11.98397209
2014-12-17 14:34:48.349790976,11.97798869
2014-12-17 14:39:51.786534912,11.97134108
2014-12-17 14:45:39.554427904,11.97353186
2014-12-17 14:52:16.799584256,11.9756393
2014-12-17 14:58:20.317255936,11.970682779999999
2014-12-17 15:02:47.092920320,11.96537304
2014-12-17 15:06:42.866623744,11.96107156
2014-12-17 15:11:26.028813056,11.95143478
2014-12-17 15:15:20.144211968,11.93971582
2014-12-17 15:20:33.464435968,11.943661769999999
2014-12-17 15:27:41.185349888,11.94772219
2014-12-17 15:35:28.700809216,11.94656321
2014-12-17 15:40:30.833094912,11.92321431
2014-12-17 15:44:51.272349184,11.933059860000002
2014-12-17 15:48:07.649793024,11.982512429999998
2014-12-17 15:51:24.970299136,11.980426170000001
2014-12-17 15:56:53.916108032,11.976379549999999
2014-12-17 16:02:17.561753344,11.961682949999998
2014-12-17 16:08:59.052423936,11.96698495
2014-12-17 16:15:29.409826048,11.968069100000001
2014-12-17 16:21:43.193920256,11.96812802
2014-12-17 16:27:19.097643008,11.95462254
2014-12-17 16:35:26.916777216,11.955250099999999
2014-12-17 16:46:17.338739968,11.941295879999998
2014-12-17 16:55:03.909828864,11.94757253
2014-12-17 17:01:02.593248000,11.95639543
2014-12-17 17:13:18.305615872,11.951277809999999
2014-12-17 17:27:51.170597120,11.944151309999999
2014-12-17 17:45:20.686552064,11.94355837
2014-12-17 18:04:56.961739008,11.95108855
2014-12-17 18:24:52.910552832,11.94547785
2014-12-17 18:36:21.315425024,11.96207044
2014-12-17 18:46:22.203909120,11.95157157
2014-12-17 18:56:29.964820992,11.95180913
2014-12-17 19:02:02.875048960,11.9871749
2014-12-17 19:05:26.274340096,11.939430670000002
2014-12-17 19:08:37.748967168,11.91346395
2014-12-17 19:12:43.003390976,11.9606808
2014-12-17 19:16:50.845483776,11.99671783
2014-12-17 19:21:31.178251008,12.00563111
2014-12-17 19:27:16.234978304,11.99176323
2014-12-17 19:33:52.950721024,11.98151836
2014-12-17 19:39:58.333232896,11.95932928
2014-12-17 19:43:58.225227008,11.920832590000002
2014-12-17 19:48:23.541392896,11.929230810000002
2014-12-17 19:54:27.069627904,11.93359952
2014-12-17 19:59:57.553560064,11.89071496
2014-12-17 20:03:39.587842048,11.86312797
2014-12-17 20:08:59.762375936,11.885321909999998
2014-12-17 20:16:32.949569024,11.865954730000002
2014-12-17 20:25:41.078268928,11.87670174
2014-12-17 20:34:55.989426176,11.89102613
2014-12-17 20:44:29.735931136,11.89281276
2014-12-17 20:55:06.651374080,11.896098749999998
2014-12-17 21:04:30.172460032,11.87864285
2014-12-17 21:35:57.654189056,11.88220764
2014-12-17 23:08:40.928654080,11.89969121
2014-12-17 23:50:40.684354816,11.904529589999997
2014-12-18 00:16:04.953853952,11.902507519999999
2014-12-18 00:38:58.833595136,11.90924841
2014-12-18 00:58:41.705688064,11.92400375
2014-12-18 01:10:35.007907072,11.93728645
2014-12-18 01:41:30.753734912,11.94010531
2014-12-18 02:22:58.647014912,11.93520062
2014-12-18 02:47:13.244807936,11.959129789999999
2014-12-18 03:01:10.743361792,11.98155957
2014-12-18 03:12:53.558305024,11.983662089999997
2014-12-18 03:29:08.487234048,11.991033029999999
2014-12-18 04:14:59.924343040,11.979962949999999
2014-12-18 05:07:58.440848128,11.98284196
2014-12-18 05:32:25.630895872,11.9959249
2014-12-18 05:48:17.548291072,11.99353569
2014-12-18 06:05:27.579983104,12.003300159999998
2014-12-18 06:26:58.205873920,11.99816452
2014-12-18 06:48:38.327308032,12.00766473
2014-12-18 07:03:11.026567936,11.99462036
2014-12-18 07:16:45.921812224,11.9834729
2014-12-18 07:29:00.692500992,11.987082599999999
2014-12-18 07:42:20.621131776,11.9841818
2014-12-18 07:52:45.983127040,11.99463651
2014-12-18 08:01:31.714223872,11.99879125
2014-12-18 08:10:26.596382976,12.00007801
2014-12-18 08:18:46.880845056,11.9900116
2014-12-18 08:28:32.530386176,11.989590220000002
2014-12-18 08:36:51.648924928,12.00333582
2014-12-18 08:45:31.855441408,11.99717958
2014-12-18 08:55:49.095773184,11.996417130000001
2014-12-18 09:06:10.671333120,12.001820949999999
2014-12-18 09:16:24.774652928,11.995905559999999
2014-12-18 09:30:22.919851264,11.99101063
2014-12-18 09:44:21.427249152,11.9873389
2014-12-18 09:57:47.340420864,11.98832013
2014-12-18 10:06:32.321031936,12.010526579999999
2014-12-18 10:12:16.715023872,12.0620633
2014-12-18 10:17:53.909065216,12.068878970000002
2014-12-18 10:24:04.282219008,12.09048916
2014-12-18 10:28:25.296637952,12.124920370000002
2014-12-18 10:35:07.978630912,12.109035449999999
2014-12-18 10:45:22.101783808,12.10124583
2014-12-18 10:55:38.312230912,12.08908046
2014-12-18 11:04:27.122074112,12.095434870000002
2014-12-18 11:12:54.510891776,12.100603070000002
2014-12-18 11:24:16.382184960,12.09210138
2014-12-18 11:40:18.687496960,12.06929086
2014-12-18 11:52:28.836971008,12.0719496
2014-12-18 12:05:51.696143104,12.063738079999998
2014-12-18 12:22:07.601437952,12.050459199999999
2014-12-18 12:36:37.301678848,12.06204911
2014-12-18 12:52:00.204309760,12.04817808
2014-12-18 13:01:35.269913088,12.02710169
2014-12-18 13:06:52.125468672,12.035378499999998
2014-12-18 13:14:09.679058944,12.03989471
2014-12-18 13:21:51.557244160,12.0499774
2014-12-18 13:29:23.507022080,12.05412895
2014-12-18 13:35:26.599964928,12.0587198
2014-12-18 13:42:53.530542080,12.0648553
2014-12-18 13:51:08.343585024,12.050633060000001
2014-12-18 13:57:17.933361152,12.037388190000001
2014-12-18 14:04:45.051994112,12.03651623
2014-12-18 14:12:27.287533056,12.026276580000001
2014-12-18 14:24:31.307571968,12.02781163
2014-12-18 14:32:09.333824000,12.045010549999999
2014-12-18 14:38:48.424132352,12.04106249
2014-12-18 14:47:49.728777984,12.043353499999997
2014-12-18 14:57:44.631444992,12.02621536
2014-12-18 15:03:18.552397824,11.996959499999999
2014-12-18 15:07:35.508940800,11.973719950000001
2014-12-18 15:11:36.277800192,11.96051022
2014-12-18 15:19:34.815233792,11.96942356
2014-12-18 15:27:50.376856064,11.964627570000001
2014-12-18 15:36:12.640482048,11.95176714
2014-12-18 15:42:20.025682176,11.944560379999999
2014-12-18 15:49:17.505358080,11.93960159
2014-12-18 15:56:08.716321024,11.95184193
2014-12-18 16:02:57.206304256,11.941812559999999
2014-12-18 16:09:01.935732992,11.949416239999998
2014-12-18 16:17:14.698807040,11.94748077
2014-12-18 16:26:18.584890880,11.946647689999999
2014-12-18 16:35:04.555928832,11.95865449
2014-12-18 16:45:01.183704064,11.966114570000002
2014-12-18 16:58:21.057139712,11.95016514
2014-12-18 17:15:29.783010048,11.94890866
2014-12-18 17:35:19.726476032,11.941296929999998
2014-12-18 17:47:15.235756032,11.95274088
2014-12-18 18:01:58.983791104,11.95301426
2014-12-18 18:18:21.298693888,11.95413379
2014-12-18 18:34:53.265656832,11.95839367
2014-12-18 18:59:31.118518016,11.963602159999999
2014-12-18 19:25:14.544383232,11.96053969
2014-12-18 19:53:15.615431936,11.963285449999999
2014-12-18 20:19:37.183847936,11.976410670000002
2014-12-18 20:40:55.162248704,11.985598640000001
2014-12-18 20:56:29.575410944,11.98774643
2014-12-18 21:32:47.766651904,11.9857939
2014-12-18 23:24:20.935074048,11.98363301
2014-12-19 00:08:44.010616064,11.97207276
2014-12-19 00:45:28.810927104,11.969711340000002
2014-12-19 01:09:52.515714048,11.974791530000001
2014-12-19 01:26:19.230247936,11.99013931
2014-12-19 01:44:30.286466816,11.9878649
2014-12-19 01:58:20.689211904,11.9961299
2014-12-19 02:13:57.257421056,11.987672719999999
2014-12-19 02:35:41.689320192,11.98344424
2014-12-19 03:04:55.883869184,11.978424859999999
2014-12-19 03:37:25.151206144,11.978213080000002
2014-12-19 03:55:27.744243712,11.97225987
2014-12-19 04:15:45.720544000,11.97194237
2014-12-19 04:41:45.210287872,11.96866373
2014-12-19 05:06:56.316082688,11.97194146
2014-12-19 05:30:45.562936832,11.98014199
2014-12-19 05:47:33.985197824,11.98969579
2014-12-19 06:03:53.199439104,11.993615259999999
2014-12-19 06:18:00.504203008,11.99723657
2014-12-19 06:43:52.110471936,12.00452657
2014-12-19 07:05:54.174086912,12.006793850000001
2014-12-19 07:23:58.415968768,12.006722550000001
2014-12-19 07:43:09.026103808,11.99404962
2014-12-19 08:00:22.496143872,11.9899375
2014-12-19 08:15:01.865372928,12.000598669999999
2014-12-19 08:28:10.617818112,11.987351299999998
2014-12-19 08:39:57.047921920,11.97757844
2014-12-19 08:49:51.697720064,11.95993392
2014-12-19 09:00:28.000061952,11.974297920000001
2014-12-19 09:15:58.302397184,11.9651875
2014-12-19 09:34:01.365475072,11.97299859
2014-12-19 09:51:02.611128064,11.98354783
2014-12-19 10:03:42.526672128,11.99205455
2014-12-19 10:16:19.858594816,11.98969166
2014-12-19 10:29:19.989417216,11.98265922
2014-12-19 10:43:53.841291008,11.97844776
2014-12-19 11:00:17.188397056,11.976195389999999
2014-12-19 11:15:48.162696960,11.97059938
2014-12-19 11:31:48.347772928,11.978612270000001
2014-12-19 11:49:08.564375808,11.971029119999999
2014-12-19 12:02:17.576996096,11.961299989999999
2014-12-19 12:11:24.207184896,11.955141029999998
2014-12-19 12:23:23.016344064,11.961624059999998
2014-12-19 12:39:37.694181888,11.97155458
2014-12-19 12:54:19.528477952,11.96739339
2014-12-19 13:05:53.671648000,11.97443822
2014-12-19 13:15:30.481254912,11.97894456
2014-12-19 13:23:35.273100032,11.974842250000002
2014-12-19 13:33:43.163910144,11.9769179
2014-12-19 13:43:00.988224000,11.980039219999998
2014-12-19 13:50:13.244404992,11.994952999999999
2014-12-19 14:01:16.412476160,11.9838675
2014-12-19 14:13:26.323188992,11.97551081
2014-12-19 14:22:29.727811072,11.97094667
2014-12-19 14:31:40.053652992,11.97836209
2014-12-19 14:40:19.770967808,11.97335334
2014-12-19 14:50:35.396015104,11.971091779999998
2014-12-19 14:58:57.319876096,11.965902439999997
2014-12-19 15:05:37.430364928,11.96455371
2014-12-19 15:12:16.526693888,11.968115940000002
2014-12-19 15:20:10.997753088,11.97858421
2014-12-19 15:29:33.411433984,11.979122380000002
2014-12-19 15:39:06.017767168,11.986676930000002
2014-12-19 15:48:56.732070912,11.985801189999998
2014-12-19 16:01:49.020076032,11.985878710000001
2014-12-19 16:12:57.917132032,11.978269169999999
2014-12-19 16:24:04.819586048,11.97820922
2014-12-19 16:36:40.594231040,11.97329229
2014-12-19 16:49:24.225171968,11.974086810000001
2014-12-19 17:04:29.424340224,11.97090676
2014-12-19 17:25:21.882332160,11.96894141
2014-12-19 17:47:15.820969984,11.96705637
2014-12-19 18:04:27.476387840,11.967809939999999
2014-12-19 18:20:57.146203136,11.95901705
2014-12-19 18:39:26.801975808,11.96599182
2014-12-19 19:14:23.053025024,11.96126147
2014-12-19 19:46:00.860496128,11.96601899
2014-12-19 20:12:16.906619904,11.96242009
2014-12-19 20:37:48.855294976,11.96095612
2014-12-19 20:59:02.990425856,11.95328432
2014-12-19 21:27:44.012690176,11.949450100000002
2014-12-21 04:55:40.900144128,11.952649979999999
2014-12-21 23:27:06.115801088,11.9529217
2014-12-22 00:07:14.101529088,11.95435276
2014-12-22 00:39:40.075934976,11.95806437
2014-12-22 01:07:53.004817920,11.970817749999998
2014-12-22 01:28:21.153918208,11.97018675
2014-12-22 01:55:01.338471936,11.973425749999999
2014-12-22 02:36:03.038822912,11.979499870000001
2014-12-22 03:03:34.633323008,11.98749426
2014-12-22 03:19:55.092715008,11.985799030000003
2014-12-22 03:58:01.672388096,11.98105506
2014-12-22 04:37:12.613047040,11.97972424
2014-12-22 05:14:35.457434112,11.98269239
2014-12-22 05:41:45.281647872,11.98358582
2014-12-22 06:03:55.148773888,11.984558580000002
2014-12-22 06:19:18.143583744,11.992215660000001
2014-12-22 06:47:26.153986816,11.99273431
2014-12-22 07:10:51.492964096,12.003292219999999
2014-12-22 07:22:47.075480064,12.011032759999999
2014-12-22 07:41:56.533090816,12.000351470000002
2014-12-22 07:59:23.696406784,12.000572649999999
2014-12-22 08:08:01.394124800,11.988548760000002
2014-12-22 08:15:35.156278016,11.97752619
2014-12-22 08:24:47.918657024,11.9755068
2014-12-22 08:37:02.395419904,11.97889878
2014-12-22 08:50:58.146759936,11.97304936
2014-12-22 09:07:41.219717120,11.97138946
2014-12-22 09:32:00.397733888,11.97163125
2014-12-22 10:01:14.645874944,11.967955700000001
2014-12-22 10:20:58.146772992,11.9666143
2014-12-22 10:34:20.807575040,11.96428714
2014-12-22 10:53:46.317704960,11.97128717
2014-12-22 11:17:26.745620992,11.966823709999998
2014-12-22 11:41:58.400603904,11.966719120000002
2014-12-22 12:00:42.449831168,11.971417279999999
2014-12-22 12:23:37.529380864,11.97009441
2014-12-22 12:42:25.988665088,11.95837687
2014-12-22 12:59:06.500929280,11.96044856
2014-12-22 13:13:50.679422976,11.95564898
2014-12-22 13:27:13.284389120,11.96807877
2014-12-22 13:40:25.242259968,11.97004351
2014-12-22 13:55:58.968263936,11.97231327
2014-12-22 14:06:33.419770112,11.95198303
2014-12-22 14:19:14.277234176,11.95254032
2014-12-22 14:36:23.458147072,11.95377333
2014-12-22 14:50:17.984471808,11.96251974
2014-12-22 15:02:14.005665024,11.95755823
2014-12-22 15:13:42.667788288,11.964152089999999
2014-12-22 15:29:59.931041024,11.955323060000001
2014-12-22 15:40:22.609821952,11.9214967
2014-12-22 15:44:44.504923904,11.89235296
2014-12-22 15:49:36.718836992,11.89233783
2014-12-22 15:58:10.861733888,11.891651190000001
2014-12-22 16:05:45.834085120,11.872204100000001
2014-12-22 16:10:26.475897856,11.857014289999999
2014-12-22 16:17:08.313651968,11.86233431
2014-12-22 16:25:12.054605056,11.862550820000001
2014-12-22 16:31:26.952174848,11.83709452
2014-12-22 16:37:24.359495936,11.833498360000002
2014-12-22 16:44:49.119617024,11.81141182
2014-12-22 16:51:12.761921024,11.82127068
2014-12-22 17:02:25.903688960,11.82204818
2014-12-22 17:14:35.969614080,11.80362868
2014-12-22 17:21:46.566872064,11.80931573
2014-12-22 17:33:32.848755968,11.79388525
2014-12-22 17:43:12.838871040,11.782878010000001
2014-12-22 17:55:45.130097920,11.80488308
2014-12-22 18:06:36.921039872,11.80067313
2014-12-22 18:16:29.248669696,11.79873346
2014-12-22 18:28:52.893984000,11.799136439999998
2014-12-22 18:42:51.366612992,11.7564338
2014-12-22 18:50:50.624609024,11.74202708
2014-12-22 19:01:30.766364928,11.7597338
2014-12-22 19:17:30.137021184,11.75181889
2014-12-22 19:32:51.436974848,11.74512802
2014-12-22 19:51:35.277840896,11.752121409999999
2014-12-22 20:07:48.702379776,11.75322807
2014-12-22 20:23:19.981982208,11.72028696
2014-12-22 20:37:23.243216896,11.728115690000001
2014-12-22 20:52:23.927509760,11.727119770000002
2014-12-22 21:03:33.889215744,11.72985021
2014-12-22 21:32:57.790775808,11.737326150000001
2014-12-22 22:56:33.848725760,11.768701629999999
2014-12-22 23:47:02.279393792,11.748546310000002
2014-12-23 00:21:42.567691008,11.74576772
2014-12-23 00:51:08.042873856,11.7643962
2014-12-23 01:10:00.541276160,11.7820781
2014-12-23 01:29:03.910102016,11.78141469
2014-12-23 01:58:02.095382016,11.788980579999999
2014-12-23 02:31:08.917578752,11.784667659999998
2014-12-23 02:56:22.810945792,11.78653637
2014-12-23 03:24:30.384273920,11.7885169
2014-12-23 03:58:21.461981952,11.77907515
2014-12-23 04:31:58.608910848,11.79096041
2014-12-23 04:55:57.615907840,11.81188861
2014-12-23 05:21:13.277841152,11.797624429999999
2014-12-23 05:52:29.683571968,11.79451938
2014-12-23 06:09:09.700541952,11.79464415
2014-12-23 06:20:40.686172160,11.80920313
2014-12-23 06:40:00.148347136,11.80372638
2014-12-23 07:06:48.180676864,11.807674309999998
2014-12-23 07:27:41.337300992,11.831441790000001
2014-12-23 07:47:53.035482112,11.82277621
2014-12-23 08:12:06.262734080,11.823639640000001
2014-12-23 08:37:31.593423104,11.819241100000001
2014-12-23 09:05:54.839471104,11.821874000000001
2014-12-23 09:42:45.514583296,11.81616069
2014-12-23 10:08:35.644305920,11.79602984
2014-12-23 10:30:23.194183936,11.793875009999999
2014-12-23 11:05:40.833651200,11.79791468
2014-12-23 11:47:10.308732160,11.78525316
2014-12-23 12:10:47.954241024,11.78120028
2014-12-23 12:45:04.167783936,11.78243467
2014-12-23 13:04:07.851269888,11.77063659
2014-12-23 13:12:12.922518784,11.77548284
2014-12-23 13:17:44.735557888,11.80345731
2014-12-23 13:25:45.294993152,11.801071109999999
2014-12-23 13:33:36.873274880,11.787984929999999
2014-12-23 13:41:47.102238976,11.782077370000001
2014-12-23 13:55:44.561170944,11.78158597
2014-12-23 14:07:51.890784000,11.76264323
2014-12-23 14:17:44.109584128,11.7673358
2014-12-23 14:30:17.200818176,11.76074718
2014-12-23 14:39:52.484878080,11.775939169999997
2014-12-23 14:51:03.274807808,11.7661689
2014-12-23 15:01:02.462857216,11.76231822
2014-12-23 15:08:56.098404096,11.77364177
2014-12-23 15:20:25.164347904,11.78262547
2014-12-23 15:30:53.876092928,11.790699949999999
2014-12-23 15:44:14.232672000,11.79134144
2014-12-23 15:59:59.162102016,11.79117258
2014-12-23 16:13:33.621725184,11.78134117
2014-12-23 16:32:04.655534848,11.78286234
2014-12-23 16:58:27.147421952,11.78355711
2014-12-23 17:43:49.581786880,11.78415802
2014-12-23 18:07:43.449036800,11.78001714
2014-12-23 18:26:07.643534848,11.7798787
2014-12-23 18:48:38.352436992,11.763030389999999
2014-12-23 19:12:03.423163904,11.759302700000001
2014-12-23 19:34:25.244006912,11.75585384
2014-12-23 19:53:24.104329216,11.7514117
2014-12-23 20:11:39.809367040,11.74136822
2014-12-23 20:28:22.182519040,11.740848290000002
2014-12-23 21:00:57.363783168,11.746767150000002
2014-12-23 22:10:56.948152064,11.76388474
2014-12-23 23:24:54.101383936,11.77565391
2014-12-23 23:56:25.453519872,11.77508097
2014-12-24 00:21:47.766806016,11.7725014
2014-12-24 01:05:46.875003136,11.7788715
2014-12-24 01:57:51.322279936,11.774884380000001
2014-12-24 03:04:05.080795904,11.782511210000001
2014-12-24 04:11:42.999804160,11.78097957
2014-12-24 05:11:07.312111872,11.786659960000001
2014-12-24 05:52:06.378113024,11.79547042
2014-12-24 06:22:53.734258944,11.797128379999998
2014-12-24 07:09:03.828425216,11.79575603
2014-12-24 07:58:35.905347328,11.79869226
2014-12-24 08:40:12.230141952,11.80361549
2014-12-24 09:21:19.782999040,11.8033987
2014-12-24 10:01:38.605000960,11.79144329
2014-12-24 10:36:55.889042944,11.775736799999999
2014-12-24 11:23:22.488733184,11.77103805
2014-12-22 01:38:22.944913920,11.8819118410177

